Arbitrary Beam Synthesis of Different Hybrid Beamforming Systems

For future mmWave mobile communication systems the use of analog/hybrid beamforming is envisioned be a key as- pect. The synthesis of beams is a key technology of enable the best possible operation during beamsearch, data transmission and MU MIMO operation. The developed method for synthesizing beams is based on previous work in radar technology considering only phase array antennas. With this technique it is possible to generate a desired beam of any shape with the constraints of the desired target transceiver antenna frontend. It is not constraint to a certain antenna array geometry, but can handle 1d, 2d and even 3d antenna array geometries like cylindric arrays. The numerical examples show that the method can synthesize beams by considering a user defined tradeoff between gain, transition width and passband ripples.

==> SimulationResults/PlotData/MR_64_N_16_Stage_1_Beam_1_hbf.txt <==
               x               y
  -4.0000000e+01  -1.8000000e+02
  -3.0689089e+01  -1.7929688e+02
  -2.5096276e+01  -1.7859375e+02
  -2.2285052e+01  -1.7789062e+02
  -2.0800232e+01  -1.7718750e+02
  -2.0203482e+01  -1.7648438e+02
  -2.0318766e+01  -1.7578125e+02
  -2.1064371e+01  -1.7507812e+02
  -2.2364809e+01  -1.7437500e+02
  -2.3998637e+01  -1.7367188e+02
  -2.5297924e+01  -1.7296875e+02
  -2.5326621e+01  -1.7226562e+02
  -2.4238542e+01  -1.7156250e+02
  -2.2966775e+01  -1.7085938e+02
  -2.2000642e+01  -1.7015625e+02
  -2.1439058e+01  -1.6945313e+02
  -2.1246658e+01  -1.6875000e+02
  -2.1338334e+01  -1.6804687e+02
  -2.1580006e+01  -1.6734375e+02
  -2.1770353e+01  -1.6664062e+02
  -2.1674204e+01  -1.6593750e+02
  -2.1163466e+01  -1.6523438e+02
  -2.0334808e+01  -1.6453125e+02
  -1.9422880e+01  -1.6382812e+02
  -1.8642981e+01  -1.6312500e+02
  -1.8136786e+01  -1.6242188e+02
  -1.7992464e+01  -1.6171875e+02
  -1.8274639e+01  -1.6101562e+02
  -1.9041935e+01  -1.6031250e+02
  -2.0340198e+01  -1.5960938e+02
  -2.2116418e+01  -1.5890625e+02
  -2.3872806e+01  -1.5820312e+02
  -2.4303303e+01  -1.5750000e+02
  -2.3023926e+01  -1.5679688e+02
  -2.1362920e+01  -1.5609375e+02
  -2.0135028e+01  -1.5539062e+02
  -1.9516418e+01  -1.5468750e+02
  -1.9511031e+01  -1.5398438e+02
  -2.0095559e+01  -1.5328125e+02
  -2.1215134e+01  -1.5257812e+02
  -2.2665947e+01  -1.5187500e+02
  -2.3838685e+01  -1.5117188e+02
  -2.3872015e+01  -1.5046875e+02
  -2.2847748e+01  -1.4976562e+02
  -2.1617202e+01  -1.4906250e+02
  -2.0666311e+01  -1.4835938e+02
  -2.0088193e+01  -1.4765625e+02
  -1.9815234e+01  -1.4695312e+02
  -1.9715950e+01  -1.4625000e+02
  -1.9641275e+01  -1.4554687e+02
  -1.9482157e+01  -1.4484375e+02
  -1.9221910e+01  -1.4414062e+02
  -1.8929618e+01  -1.4343750e+02
  -1.8701320e+01  -1.4273438e+02
  -1.8609278e+01  -1.4203125e+02
  -1.8686165e+01  -1.4132812e+02
  -1.8931998e+01  -1.4062500e+02
  -1.9330096e+01  -1.3992188e+02
  -1.9867223e+01  -1.3921875e+02
  -2.0554797e+01  -1.3851563e+02
  -2.1445327e+01  -1.3781250e+02
  -2.2640407e+01  -1.3710938e+02
  -2.4293867e+01  -1.3640625e+02
  -2.6601990e+01  -1.3570312e+02
  -2.9596278e+01  -1.3500000e+02
  -3.1605101e+01  -1.3429688e+02
  -2.9592334e+01  -1.3359375e+02
  -2.6408777e+01  -1.3289062e+02
  -2.3913096e+01  -1.3218750e+02
  -2.2123429e+01  -1.3148437e+02
  -2.0863256e+01  -1.3078125e+02
  -1.9991897e+01  -1.3007812e+02
  -1.9405290e+01  -1.2937500e+02
  -1.9022668e+01  -1.2867188e+02
  -1.8778310e+01  -1.2796875e+02
  -1.8618181e+01  -1.2726562e+02
  -1.8500525e+01  -1.2656250e+02
  -1.8399540e+01  -1.2585938e+02
  -1.8309830e+01  -1.2515625e+02
  -1.8247663e+01  -1.2445313e+02
  -1.8245876e+01  -1.2375000e+02
  -1.8342526e+01  -1.2304688e+02
  -1.8565462e+01  -1.2234375e+02
  -1.8913740e+01  -1.2164062e+02
  -1.9335990e+01  -1.2093750e+02
  -1.9715496e+01  -1.2023438e+02
  -1.9897244e+01  -1.1953125e+02
  -1.9788099e+01  -1.1882812e+02
  -1.9452759e+01  -1.1812500e+02
  -1.9078829e+01  -1.1742187e+02
  -1.8866732e+01  -1.1671875e+02
  -1.8975026e+01  -1.1601562e+02
  -1.9532531e+01  -1.1531250e+02
  -2.0678159e+01  -1.1460938e+02
  -2.2616917e+01  -1.1390625e+02
  -2.5690815e+01  -1.1320312e+02
  -2.9998721e+01  -1.1250000e+02
  -3.0621402e+01  -1.1179688e+02
  -2.6347086e+01  -1.1109375e+02
  -2.3089338e+01  -1.1039062e+02
  -2.1039686e+01  -1.0968750e+02
  -1.9844388e+01  -1.0898438e+02
  -1.9297989e+01  -1.0828125e+02
  -1.9277589e+01  -1.0757812e+02
  -1.9671137e+01  -1.0687500e+02
  -2.0291097e+01  -1.0617188e+02
  -2.0776045e+01  -1.0546875e+02
  -2.0673726e+01  -1.0476562e+02
  -1.9887760e+01  -1.0406250e+02
  -1.8811091e+01  -1.0335938e+02
  -1.7873551e+01  -1.0265625e+02
  -1.7315550e+01  -1.0195312e+02
  -1.7250477e+01  -1.0125000e+02
  -1.7739857e+01  -1.0054688e+02
  -1.8800574e+01  -9.9843750e+01
  -2.0280303e+01  -9.9140625e+01
  -2.1477734e+01  -9.8437500e+01
  -2.1260370e+01  -9.7734375e+01
  -1.9900134e+01  -9.7031250e+01
  -1.8614762e+01  -9.6328125e+01
  -1.7986469e+01  -9.5625000e+01
  -1.8081134e+01  -9.4921875e+01
  -1.8396360e+01  -9.4218750e+01
  -1.7370237e+01  -9.3515625e+01
  -1.4386614e+01  -9.2812500e+01
  -1.0994553e+01  -9.2109375e+01
  -8.0576913e+00  -9.1406250e+01
  -5.6873771e+00  -9.0703125e+01
  -3.8231294e+00  -9.0000000e+01
  -2.3922851e+00  -8.9296875e+01
  -1.3349014e+00  -8.8593750e+01
  -6.0232831e-01  -8.7890625e+01
  -1.5142696e-01  -8.7187500e+01
   6.1840236e-02  -8.6484375e+01
   8.8791007e-02  -8.5781250e+01
  -7.0125204e-03  -8.5078125e+01
  -1.5001631e-01  -8.4375000e+01
  -2.6363753e-01  -8.3671875e+01
  -2.9268829e-01  -8.2968750e+01
  -2.2484442e-01  -8.2265625e+01
  -9.2456543e-02  -8.1562500e+01
   4.7830073e-02  -8.0859375e+01
   1.4072027e-01  -8.0156250e+01
   1.4853312e-01  -7.9453125e+01
   5.7084343e-02  -7.8750000e+01
  -1.2329013e-01  -7.8046875e+01
  -3.5781126e-01  -7.7343750e+01
  -5.8936634e-01  -7.6640625e+01
  -7.4795507e-01  -7.5937500e+01
  -7.7236779e-01  -7.5234375e+01
  -6.3803992e-01  -7.4531250e+01
  -3.7126987e-01  -7.3828125e+01
  -3.6833044e-02  -7.3125000e+01
   2.8922492e-01  -7.2421875e+01
   5.4129402e-01  -7.1718750e+01
   6.7334670e-01  -7.1015625e+01
   6.6038509e-01  -7.0312500e+01
   4.9875944e-01  -6.9609375e+01
   2.0912204e-01  -6.8906250e+01
  -1.5777274e-01  -6.8203125e+01
  -5.1772129e-01  -6.7500000e+01
  -7.6539168e-01  -6.6796875e+01
  -8.1419066e-01  -6.6093750e+01
  -6.4558038e-01  -6.5390625e+01
  -3.1962281e-01  -6.4687500e+01
   6.5696537e-02  -6.3984375e+01
   4.2247058e-01  -6.3281250e+01
   6.9469827e-01  -6.2578125e+01
   8.5800621e-01  -6.1875000e+01
   9.1179366e-01  -6.1171875e+01
   8.7146520e-01  -6.0468750e+01
   7.6220204e-01  -5.9765625e+01
   6.1349987e-01  -5.9062500e+01
   4.5374790e-01  -5.8359375e+01
   3.0506127e-01  -5.7656250e+01
   1.7950846e-01  -5.6953125e+01
   7.8024068e-02  -5.6250000e+01
  -7.5581818e-03  -5.5546875e+01
  -9.0093424e-02  -5.4843750e+01
  -1.8166661e-01  -5.4140625e+01
  -2.8827084e-01  -5.3437500e+01
  -4.0553965e-01  -5.2734375e+01
  -5.1668412e-01  -5.2031250e+01
  -5.9445317e-01  -5.1328125e+01
  -6.0883645e-01  -5.0625000e+01
  -5.3950657e-01  -4.9921875e+01
  -3.8707893e-01  -4.9218750e+01
  -1.7552650e-01  -4.8515625e+01
   5.6091472e-02  -4.7812500e+01
   2.6656984e-01  -4.7109375e+01
   4.2286416e-01  -4.6406250e+01
   5.0493808e-01  -4.5703125e+01
   5.0627656e-01  -4.5000000e+01
   4.3213510e-01  -4.4296875e+01
   2.9689871e-01  -4.3593750e+01
   1.2115154e-01  -4.2890625e+01
  -7.1270297e-02  -4.2187500e+01
  -2.5600226e-01  -4.1484375e+01
  -4.1047667e-01  -4.0781250e+01
  -5.1591516e-01  -4.0078125e+01
  -5.5921389e-01  -3.9375000e+01
  -5.3464358e-01  -3.8671875e+01
  -4.4465991e-01  -3.7968750e+01
  -2.9897276e-01  -3.7265625e+01
  -1.1187966e-01  -3.6562500e+01
   1.0091350e-01  -3.5859375e+01
   3.2435929e-01  -3.5156250e+01
   5.4417965e-01  -3.4453125e+01
   7.4547572e-01  -3.3750000e+01
   9.1120108e-01  -3.3046875e+01
   1.0219013e+00  -3.2343750e+01
   1.0574462e+00  -3.1640625e+01
   1.0007208e+00  -3.0937500e+01
   8.4297310e-01  -3.0234375e+01
   5.9068552e-01  -2.9531250e+01
   2.7351627e-01  -2.8828125e+01
  -4.9606069e-02  -2.8125000e+01
  -2.9469959e-01  -2.7421875e+01
  -3.7858002e-01  -2.6718750e+01
  -2.6210331e-01  -2.6015625e+01
   2.3484529e-02  -2.5312500e+01
   3.9538297e-01  -2.4609375e+01
   7.6254069e-01  -2.3906250e+01
   1.0560991e+00  -2.3203125e+01
   1.2376185e+00  -2.2500000e+01
   1.2957232e+00  -2.1796875e+01
   1.2408897e+00  -2.1093750e+01
   1.1016887e+00  -2.0390625e+01
   9.2147937e-01  -1.9687500e+01
   7.5239956e-01  -1.8984375e+01
   6.4370527e-01  -1.8281250e+01
   6.2576602e-01  -1.7578125e+01
   6.9779103e-01  -1.6875000e+01
   8.2843042e-01  -1.6171875e+01
   9.6935648e-01  -1.5468750e+01
   1.0728768e+00  -1.4765625e+01
   1.1056262e+00  -1.4062500e+01
   1.0568209e+00  -1.3359375e+01
   9.4270952e-01  -1.2656250e+01
   8.0664309e-01  -1.1953125e+01
   7.0955053e-01  -1.1250000e+01
   7.0556270e-01  -1.0546875e+01
   8.1036441e-01  -9.8437500e+00
   9.8614118e-01  -9.1406250e+00
   1.1575791e+00  -8.4375000e+00
   1.2437807e+00  -7.7343750e+00
   1.1836382e+00  -7.0312500e+00
   9.4991607e-01  -6.3281250e+00
   5.6045636e-01  -5.6250000e+00
   9.2495627e-02  -4.9218750e+00
  -3.1181571e-01  -4.2187500e+00
  -4.8812916e-01  -3.5156250e+00
  -3.5776966e-01  -2.8125000e+00
   1.6164525e-04  -2.1093750e+00
   4.1248088e-01  -1.4062500e+00
   7.2174121e-01  -7.0312500e-01
   8.3461963e-01   0.0000000e+00
   7.2174913e-01   7.0312500e-01
   4.1249756e-01   1.4062500e+00
   1.8850559e-04   2.1093750e+00
  -3.5773127e-01   2.8125000e+00
  -4.8807859e-01   3.5156250e+00
  -3.1175253e-01   4.2187500e+00
   9.2573352e-02   4.9218750e+00
   5.6055324e-01   5.6250000e+00
   9.5003917e-01   6.3281250e+00
   1.1837962e+00   7.0312500e+00
   1.2439826e+00   7.7343750e+00
   1.1578309e+00   8.4375000e+00
   9.8644102e-01   9.1406250e+00
   8.1069679e-01   9.8437500e+00
   7.0589670e-01   1.0546875e+01
   7.0984785e-01   1.1250000e+01
   8.0687230e-01   1.1953125e+01
   9.4285595e-01   1.2656250e+01
   1.0568874e+00   1.3359375e+01
   1.1056291e+00   1.4062500e+01
   1.0728415e+00   1.4765625e+01
   9.6931368e-01   1.5468750e+01
   8.2841060e-01   1.6171875e+01
   6.9781504e-01   1.6875000e+01
   6.2583385e-01   1.7578125e+01
   6.4379025e-01   1.8281250e+01
   7.5245524e-01   1.8984375e+01
   9.2145691e-01   1.9687500e+01
   1.1015538e+00   2.0390625e+01
   1.2406309e+00   2.1093750e+01
   1.2953517e+00   2.1796875e+01
   1.2371638e+00   2.2500000e+01
   1.0556037e+00   2.3203125e+01
   7.6205262e-01   2.3906250e+01
   3.9494486e-01   2.4609375e+01
   2.3114970e-02   2.5312500e+01
  -2.6243064e-01   2.6015625e+01
  -3.7893984e-01   2.6718750e+01
  -2.9518230e-01   2.7421875e+01
  -5.0268066e-02   2.8125000e+01
   2.7267630e-01   2.8828125e+01
   5.8971582e-01   2.9531250e+01
   8.4194632e-01   3.0234375e+01
   9.9971599e-01   3.0937500e+01
   1.0565371e+00   3.1640625e+01
   1.0211469e+00   3.2343750e+01
   9.1063733e-01   3.3046875e+01
   7.4510929e-01   3.3750000e+01
   5.4398588e-01   3.4453125e+01
   3.2428660e-01   3.5156250e+01
   1.0089300e-01   3.5859375e+01
  -1.1192272e-01   3.6562500e+01
  -2.9910950e-01   3.7265625e+01
  -4.4495195e-01   3.7968750e+01
  -5.3513945e-01   3.8671875e+01
  -5.5994496e-01   3.9375000e+01
  -5.1688920e-01   4.0078125e+01
  -4.1167035e-01   4.0781250e+01
  -2.5735697e-01   4.1484375e+01
  -7.2695197e-02   4.2187500e+01
   1.1976816e-01   4.2890625e+01
   2.9567309e-01   4.3593750e+01
   4.3117172e-01   4.4296875e+01
   5.0565553e-01   4.5000000e+01
   5.0470677e-01   4.5703125e+01
   4.2303115e-01   4.6406250e+01
   2.6709888e-01   4.7109375e+01
   5.6895950e-02   4.7812500e+01
  -1.7458321e-01   4.8515625e+01
  -3.8616709e-01   4.9218750e+01
  -5.3879068e-01   4.9921875e+01
  -6.0842294e-01   5.0625000e+01
  -5.9435415e-01   5.1328125e+01
  -5.1682002e-01   5.2031250e+01
  -4.0577444e-01   5.2734375e+01
  -2.8845480e-01   5.3437500e+01
  -1.8166870e-01   5.4140625e+01
  -8.9820057e-02   5.4843750e+01
  -6.9623304e-03   5.5546875e+01
   7.8939910e-02   5.6250000e+01
   1.8069495e-01   5.6953125e+01
   3.0643153e-01   5.7656250e+01
   4.5519327e-01   5.8359375e+01
   6.1490900e-01   5.9062500e+01
   7.6347807e-01   5.9765625e+01
   8.7253671e-01   6.0468750e+01
   9.1261884e-01   6.1171875e+01
   8.5857239e-01   6.1875000e+01
   6.9502033e-01   6.2578125e+01
   4.2259055e-01   6.3281250e+01
   6.5683996e-02   6.3984375e+01
  -3.1967496e-01   6.4687500e+01
  -6.4557588e-01   6.5390625e+01
  -8.1407162e-01   6.6093750e+01
  -7.6517759e-01   6.6796875e+01
  -5.1749976e-01   6.7500000e+01
  -1.5764502e-01   6.8203125e+01
   2.0908741e-01   6.8906250e+01
   4.9853896e-01   6.9609375e+01
   6.5999297e-01   7.0312500e+01
   6.7282501e-01   7.1015625e+01
   5.4070604e-01   7.1718750e+01
   2.8864964e-01   7.2421875e+01
  -3.7310515e-02   7.3125000e+01
  -3.7157817e-01   7.3828125e+01
  -6.3815163e-01   7.4531250e+01
  -7.7232442e-01   7.5234375e+01
  -7.4786034e-01   7.5937500e+01
  -5.8934377e-01   7.6640625e+01
  -3.5795840e-01   7.7343750e+01
  -1.2365922e-01   7.8046875e+01
   5.6481696e-02   7.8750000e+01
   1.4771461e-01   7.9453125e+01
   1.3972647e-01   8.0156250e+01
   4.6725128e-02   8.0859375e+01
  -9.3581316e-02   8.1562500e+01
  -2.2587381e-01   8.2265625e+01
  -2.9350427e-01   8.2968750e+01
  -2.6415602e-01   8.3671875e+01
  -1.5021543e-01   8.4375000e+01
  -6.9288709e-03   8.5078125e+01
   8.9090674e-02   8.5781250e+01
   6.2287134e-02   8.6484375e+01
  -1.5088900e-01   8.7187500e+01
  -6.0174001e-01   8.7890625e+01
  -1.3342914e+00   8.8593750e+01
  -2.3916764e+00   8.9296875e+01
  -3.8225492e+00   9.0000000e+01
  -5.6868772e+00   9.0703125e+01
  -8.0573972e+00   9.1406250e+01
  -1.0994802e+01   9.2109375e+01
  -1.4388265e+01   9.2812500e+01
  -1.7374403e+01   9.3515625e+01
  -1.8401352e+01   9.4218750e+01
  -1.8084600e+01   9.4921875e+01
  -1.7988302e+01   9.5625000e+01
  -1.8615186e+01   9.6328125e+01
  -1.9899226e+01   9.7031250e+01
  -2.1258716e+01   9.7734375e+01
  -2.1477269e+01   9.8437500e+01
  -2.0281845e+01   9.9140625e+01
  -1.8803239e+01   9.9843750e+01
  -1.7742985e+01   1.0054688e+02
  -1.7253797e+01   1.0125000e+02
  -1.7318956e+01   1.0195312e+02
  -1.7876980e+01   1.0265625e+02
  -1.8814445e+01   1.0335938e+02
  -1.9890821e+01   1.0406250e+02
  -2.0676149e+01   1.0476562e+02
  -2.0777631e+01   1.0546875e+02
  -2.0291997e+01   1.0617188e+02
  -1.9671570e+01   1.0687500e+02
  -1.9277630e+01   1.0757812e+02
  -1.9297574e+01   1.0828125e+02
  -1.9843337e+01   1.0898438e+02
  -2.1037644e+01   1.0968750e+02
  -2.3085570e+01   1.1039062e+02
  -2.6339904e+01   1.1109375e+02
  -3.0609666e+01   1.1179688e+02
  -2.9998566e+01   1.1250000e+02
  -2.5694875e+01   1.1320312e+02
  -2.2620545e+01   1.1390625e+02
  -2.0680898e+01   1.1460938e+02
  -1.9534293e+01   1.1531250e+02
  -1.8975680e+01   1.1601562e+02
  -1.8866061e+01   1.1671875e+02
  -1.9076584e+01   1.1742188e+02
  -1.9448831e+01   1.1812500e+02
  -1.9782822e+01   1.1882812e+02
  -1.9891551e+01   1.1953125e+02
  -1.9710486e+01   1.2023438e+02
  -1.9332260e+01   1.2093750e+02
  -1.8911252e+01   1.2164063e+02
  -1.8563823e+01   1.2234375e+02
  -1.8341240e+01   1.2304688e+02
  -1.8244471e+01   1.2375000e+02
  -1.8245749e+01   1.2445313e+02
  -1.8307142e+01   1.2515625e+02
  -1.8395957e+01   1.2585938e+02
  -1.8496049e+01   1.2656250e+02
  -1.8612875e+01   1.2726562e+02
  -1.8772216e+01   1.2796875e+02
  -1.9015749e+01   1.2867188e+02
  -1.9397401e+01   1.2937500e+02
  -1.9982777e+01   1.3007812e+02
  -2.0852510e+01   1.3078125e+02
  -2.2110493e+01   1.3148437e+02
  -2.3897238e+01   1.3218750e+02
  -2.6389634e+01   1.3289062e+02
  -2.9574890e+01   1.3359375e+02
  -3.1614752e+01   1.3429688e+02
  -2.9624135e+01   1.3500000e+02
  -2.6624592e+01   1.3570312e+02
  -2.4310335e+01   1.3640625e+02
  -2.2652428e+01   1.3710938e+02
  -2.1454051e+01   1.3781250e+02
  -2.0560931e+01   1.3851563e+02
  -1.9871254e+01   1.3921875e+02
  -1.9332400e+01   1.3992188e+02
  -1.8932870e+01   1.4062500e+02
  -1.8685810e+01   1.4132812e+02
  -1.8607812e+01   1.4203125e+02
  -1.8698791e+01   1.4273438e+02
  -1.8926084e+01   1.4343750e+02
  -1.9217560e+01   1.4414062e+02
  -1.9477426e+01   1.4484375e+02
  -1.9636803e+01   1.4554687e+02
  -1.9712326e+01   1.4625000e+02
  -1.9812762e+01   1.4695313e+02
  -2.0086873e+01   1.4765625e+02
  -2.0665939e+01   1.4835938e+02
  -2.1617377e+01   1.4906250e+02
  -2.2847663e+01   1.4976562e+02
  -2.3870262e+01   1.5046875e+02
  -2.3834573e+01   1.5117188e+02
  -2.2660860e+01   1.5187500e+02
  -2.1210226e+01   1.5257813e+02
  -2.0090951e+01   1.5328125e+02
  -1.9506408e+01   1.5398438e+02
  -1.9511259e+01   1.5468750e+02
  -2.0128528e+01   1.5539062e+02
  -2.1353762e+01   1.5609375e+02
  -2.3010346e+01   1.5679688e+02
  -2.4286207e+01   1.5750000e+02
  -2.3859831e+01   1.5820312e+02
  -2.2110356e+01   1.5890625e+02
  -2.0338272e+01   1.5960938e+02
  -1.9042064e+01   1.6031250e+02
  -1.8275800e+01   1.6101562e+02
  -1.7994133e+01   1.6171875e+02
  -1.8138626e+01   1.6242188e+02
  -1.8644703e+01   1.6312500e+02
  -1.9424170e+01   1.6382812e+02
  -2.0335328e+01   1.6453125e+02
  -2.1163000e+01   1.6523438e+02
  -2.1672930e+01   1.6593750e+02
  -2.1768877e+01   1.6664062e+02
  -2.1578960e+01   1.6734375e+02
  -2.1338076e+01   1.6804688e+02
  -2.1247329e+01   1.6875000e+02
  -2.1440729e+01   1.6945313e+02
  -2.2003416e+01   1.7015625e+02
  -2.2970809e+01   1.7085938e+02
  -2.4243918e+01   1.7156250e+02
  -2.5332744e+01   1.7226562e+02
  -2.5303170e+01   1.7296875e+02
  -2.4002544e+01   1.7367188e+02
  -2.2368345e+01   1.7437500e+02
  -2.1068349e+01   1.7507812e+02
  -2.0323698e+01   1.7578125e+02
  -2.0209833e+01   1.7648438e+02
  -2.0808664e+01   1.7718750e+02
  -2.2296822e+01   1.7789062e+02
  -2.5114501e+01   1.7859375e+02
  -3.0726221e+01   1.7929688e+02
  -4.0000000e+01  -1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_1_Beam_1_hbf_full.txt <==
               x               y
  -4.0000000e+01  -1.8000000e+02
  -3.9319027e+01  -1.7929688e+02
  -3.3807654e+01  -1.7859375e+02
  -3.1451186e+01  -1.7789062e+02
  -3.0785464e+01  -1.7718750e+02
  -3.1551263e+01  -1.7648438e+02
  -3.4060201e+01  -1.7578125e+02
  -3.9952462e+01  -1.7507812e+02
  -4.0000000e+01  -1.7437500e+02
  -3.7460787e+01  -1.7367188e+02
  -3.2768048e+01  -1.7296875e+02
  -3.0652224e+01  -1.7226562e+02
  -3.0053948e+01  -1.7156250e+02
  -3.0762789e+01  -1.7085938e+02
  -3.3008186e+01  -1.7015625e+02
  -3.7882008e+01  -1.6945313e+02
  -4.0000000e+01  -1.6875000e+02
  -3.9481338e+01  -1.6804687e+02
  -3.4121802e+01  -1.6734375e+02
  -3.1850385e+01  -1.6664062e+02
  -3.1290239e+01  -1.6593750e+02
  -3.2188277e+01  -1.6523438e+02
  -3.4813673e+01  -1.6453125e+02
  -3.9932369e+01  -1.6382812e+02
  -4.0000000e+01  -1.6312500e+02
  -3.5491829e+01  -1.6242188e+02
  -3.2133978e+01  -1.6171875e+02
  -3.0606632e+01  -1.6101562e+02
  -3.0462567e+01  -1.6031250e+02
  -3.1702428e+01  -1.5960938e+02
  -3.4863987e+01  -1.5890625e+02
  -4.0000000e+01  -1.5820312e+02
  -4.0000000e+01  -1.5750000e+02
  -3.6134991e+01  -1.5679688e+02
  -3.2289930e+01  -1.5609375e+02
  -3.0695700e+01  -1.5539062e+02
  -3.0602061e+01  -1.5468750e+02
  -3.1980952e+01  -1.5398438e+02
  -3.5464470e+01  -1.5328125e+02
  -4.0000000e+01  -1.5257812e+02
  -4.0000000e+01  -1.5187500e+02
  -3.5207269e+01  -1.5117188e+02
  -3.1763313e+01  -1.5046875e+02
  -3.0383588e+01  -1.4976562e+02
  -3.0469482e+01  -1.4906250e+02
  -3.2065795e+01  -1.4835938e+02
  -3.5949186e+01  -1.4765625e+02
  -4.0000000e+01  -1.4695312e+02
  -4.0000000e+01  -1.4625000e+02
  -3.4049429e+01  -1.4554687e+02
  -3.0980449e+01  -1.4484375e+02
  -2.9779124e+01  -1.4414062e+02
  -2.9975157e+01  -1.4343750e+02
  -3.1646729e+01  -1.4273438e+02
  -3.5575239e+01  -1.4203125e+02
  -4.0000000e+01  -1.4132812e+02
  -4.0000000e+01  -1.4062500e+02
  -3.4139975e+01  -1.3992188e+02
  -3.1126567e+01  -1.3921875e+02
  -3.0041610e+01  -1.3851563e+02
  -3.0426224e+01  -1.3781250e+02
  -3.2433461e+01  -1.3710938e+02
  -3.7142694e+01  -1.3640625e+02
  -4.0000000e+01  -1.3570312e+02
  -3.8180638e+01  -1.3500000e+02
  -3.2691966e+01  -1.3429688e+02
  -3.0258695e+01  -1.3359375e+02
  -2.9511964e+01  -1.3289062e+02
  -3.0189113e+01  -1.3218750e+02
  -3.2568887e+01  -1.3148437e+02
  -3.8069187e+01  -1.3078125e+02
  -4.0000000e+01  -1.3007812e+02
  -3.6347624e+01  -1.2937500e+02
  -3.1659818e+01  -1.2867188e+02
  -2.9597282e+01  -1.2796875e+02
  -2.9136009e+01  -1.2726562e+02
  -3.0133460e+01  -1.2656250e+02
  -3.3046147e+01  -1.2585938e+02
  -4.0000000e+01  -1.2515625e+02
  -4.0000000e+01  -1.2445313e+02
  -3.4535952e+01  -1.2375000e+02
  -3.0497101e+01  -1.2304688e+02
  -2.8785335e+01  -1.2234375e+02
  -2.8604172e+01  -1.2164062e+02
  -2.9912715e+01  -1.2093750e+02
  -3.3336967e+01  -1.2023438e+02
  -4.0000000e+01  -1.1953125e+02
  -4.0000000e+01  -1.1882812e+02
  -3.3113204e+01  -1.1812500e+02
  -2.9678450e+01  -1.1742187e+02
  -2.8366580e+01  -1.1671875e+02
  -2.8603409e+01  -1.1601562e+02
  -3.0525828e+01  -1.1531250e+02
  -3.5306020e+01  -1.1460938e+02
  -4.0000000e+01  -1.1390625e+02
  -3.5958463e+01  -1.1320312e+02
  -3.0340867e+01  -1.1250000e+02
  -2.7886225e+01  -1.1179688e+02
  -2.7166047e+01  -1.1109375e+02
  -2.7946689e+01  -1.1039062e+02
  -3.0617527e+01  -1.0968750e+02
  -3.7254643e+01  -1.0898438e+02
  -4.0000000e+01  -1.0828125e+02
  -3.2537354e+01  -1.0757812e+02
  -2.8393713e+01  -1.0687500e+02
  -2.6720914e+01  -1.0617188e+02
  -2.6732809e+01  -1.0546875e+02
  -2.8531359e+01  -1.0476562e+02
  -3.3387965e+01  -1.0406250e+02
  -4.0000000e+01  -1.0335938e+02
  -3.3107528e+01  -1.0265625e+02
  -2.7638158e+01  -1.0195312e+02
  -2.5341551e+01  -1.0125000e+02
  -2.4932121e+01  -1.0054688e+02
  -2.6409368e+01  -9.9843750e+01
  -3.1048256e+01  -9.9140625e+01
  -4.0000000e+01  -9.8437500e+01
  -3.0231989e+01  -9.7734375e+01
  -2.4719011e+01  -9.7031250e+01
  -2.2604883e+01  -9.6328125e+01
  -2.2947281e+01  -9.5625000e+01
  -2.7316406e+01  -9.4921875e+01
  -3.6667945e+01  -9.4218750e+01
  -1.9739932e+01  -9.3515625e+01
  -1.3158587e+01  -9.2812500e+01
  -8.8963850e+00  -9.2109375e+01
  -5.8194384e+00  -9.1406250e+01
  -3.5249409e+00  -9.0703125e+01
  -1.8203579e+00  -9.0000000e+01
  -5.9733863e-01  -8.9296875e+01
   2.1334221e-01  -8.8593750e+01
   6.6343594e-01  -8.7890625e+01
   8.0196751e-01  -8.7187500e+01
   6.8947303e-01  -8.6484375e+01
   4.1300493e-01  -8.5781250e+01
   9.4531547e-02  -8.5078125e+01
  -1.2763380e-01  -8.4375000e+01
  -1.5833156e-01  -8.3671875e+01
  -4.8201582e-03  -8.2968750e+01
   2.3521656e-01  -8.2265625e+01
   4.4449354e-01  -8.1562500e+01
   5.4274809e-01  -8.0859375e+01
   5.0449955e-01  -8.0156250e+01
   3.5633696e-01  -7.9453125e+01
   1.6609682e-01  -7.8750000e+01
   1.9497761e-02  -7.8046875e+01
  -1.9587099e-02  -7.7343750e+01
   5.4827971e-02  -7.6640625e+01
   1.9131688e-01  -7.5937500e+01
   3.1751493e-01  -7.5234375e+01
   3.7859949e-01  -7.4531250e+01
   3.5596031e-01  -7.3828125e+01
   2.6776680e-01  -7.3125000e+01
   1.5769304e-01  -7.2421875e+01
   7.4409839e-02  -7.1718750e+01
   4.7679296e-02  -7.1015625e+01
   7.4756897e-02  -7.0312500e+01
   1.2738279e-01  -6.9609375e+01
   1.7282080e-01  -6.8906250e+01
   1.9277710e-01  -6.8203125e+01
   1.9012393e-01  -6.7500000e+01
   1.8269914e-01  -6.6796875e+01
   1.8885697e-01  -6.6093750e+01
   2.1327576e-01  -6.5390625e+01
   2.4247629e-01  -6.4687500e+01
   2.5328762e-01  -6.3984375e+01
   2.2827958e-01  -6.3281250e+01
   1.6882879e-01  -6.2578125e+01
   9.9034615e-02  -6.1875000e+01
   5.6874840e-02  -6.1171875e+01
   7.3737849e-02  -6.0468750e+01
   1.5307489e-01  -5.9765625e+01
   2.6465855e-01  -5.9062500e+01
   3.5977221e-01  -5.8359375e+01
   3.9535297e-01  -5.7656250e+01
   3.5291564e-01  -5.6953125e+01
   2.4705712e-01  -5.6250000e+01
   1.2261227e-01  -5.5546875e+01
   3.7874660e-02  -5.4843750e+01
   3.5169550e-02  -5.4140625e+01
   1.1478621e-01  -5.3437500e+01
   2.3435148e-01  -5.2734375e+01
   3.3444542e-01  -5.2031250e+01
   3.6896445e-01  -5.1328125e+01
   3.2354993e-01  -5.0625000e+01
   2.1992813e-01  -4.9921875e+01
   1.0752912e-01  -4.9218750e+01
   4.1592224e-02  -4.8515625e+01
   5.3232501e-02  -4.7812500e+01
   1.3047092e-01  -4.7109375e+01
   2.2679066e-01  -4.6406250e+01
   2.8952207e-01  -4.5703125e+01
   2.8658151e-01  -4.5000000e+01
   2.1986964e-01  -4.4296875e+01
   1.2457116e-01  -4.3593750e+01
   5.4381866e-02  -4.2890625e+01
   5.4086305e-02  -4.2187500e+01
   1.3236027e-01  -4.1484375e+01
   2.5573550e-01  -4.0781250e+01
   3.6886756e-01  -4.0078125e+01
   4.2336554e-01  -3.9375000e+01
   3.9740884e-01  -3.8671875e+01
   3.0214375e-01  -3.7968750e+01
   1.7682823e-01  -3.7265625e+01
   7.2932935e-02  -3.6562500e+01
   2.9560427e-02  -3.5859375e+01
   5.2515975e-02  -3.5156250e+01
   1.1315952e-01  -3.4453125e+01
   1.6811555e-01  -3.3750000e+01
   1.8407198e-01  -3.3046875e+01
   1.5333503e-01  -3.2343750e+01
   9.6064955e-02  -3.1640625e+01
   4.9914259e-02  -3.0937500e+01
   4.9829539e-02  -3.0234375e+01
   1.0709352e-01  -2.9531250e+01
   2.0170497e-01  -2.8828125e+01
   2.9388507e-01  -2.8125000e+01
   3.4519544e-01  -2.7421875e+01
   3.3592620e-01  -2.6718750e+01
   2.7284478e-01  -2.6015625e+01
   1.8694002e-01  -2.5312500e+01
   1.2120421e-01  -2.4609375e+01
   1.1047918e-01  -2.3906250e+01
   1.6265756e-01  -2.3203125e+01
   2.5438463e-01  -2.2500000e+01
   3.4451206e-01  -2.1796875e+01
   3.9459005e-01  -2.1093750e+01
   3.8433389e-01  -2.0390625e+01
   3.1794166e-01  -1.9687500e+01
   2.2202579e-01  -1.8984375e+01
   1.3575269e-01  -1.8281250e+01
   9.4383138e-02  -1.7578125e+01
   1.1239205e-01  -1.6875000e+01
   1.7654592e-01  -1.6171875e+01
   2.5394089e-01  -1.5468750e+01
   3.0868257e-01  -1.4765625e+01
   3.1684997e-01  -1.4062500e+01
   2.7443516e-01  -1.3359375e+01
   1.9805093e-01  -1.2656250e+01
   1.1907150e-01  -1.1953125e+01
   7.1622677e-02  -1.1250000e+01
   7.7465103e-02  -1.0546875e+01
   1.3528222e-01  -9.8437500e+00
   2.2150043e-01  -9.1406250e+00
   3.0192487e-01  -8.4375000e+00
   3.4642382e-01  -7.7343750e+00
   3.3969487e-01  -7.0312500e+00
   2.8586887e-01  -6.3281250e+00
   2.0712372e-01  -5.6250000e+00
   1.3624716e-01  -4.9218750e+00
   1.0376145e-01  -4.2187500e+00
   1.2405236e-01  -3.5156250e+00
   1.8855786e-01  -2.8125000e+00
   2.7096171e-01  -2.1093750e+00
   3.4069604e-01  -1.4062500e+00
   3.7635039e-01  -7.0312500e-01
   3.7321483e-01   0.0000000e+00
   3.4348869e-01   7.0312500e-01
   3.0970618e-01   1.4062500e+00
   2.9330972e-01   2.1093750e+00
   3.0310245e-01   2.8125000e+00
   3.3023557e-01   3.5156250e+00
   3.5322151e-01   4.2187500e+00
   3.4977232e-01   4.9218750e+00
   3.0869600e-01   5.6250000e+00
   2.3660396e-01   6.3281250e+00
   1.5684853e-01   7.0312500e+00
   9.9925790e-02   7.7343750e+00
   8.7953184e-02   8.4375000e+00
   1.2141205e-01   9.1406250e+00
   1.7770884e-01   9.8437500e+00
   2.2308391e-01   1.0546875e+01
   2.2980256e-01   1.1250000e+01
   1.8953738e-01   1.1953125e+01
   1.1849231e-01   1.2656250e+01
   5.2503135e-02   1.3359375e+01
   3.1446505e-02   1.4062500e+01
   7.7611643e-02   1.4765625e+01
   1.8104466e-01   1.5468750e+01
   3.0344729e-01   1.6171875e+01
   3.9729042e-01   1.6875000e+01
   4.2638994e-01   1.7578125e+01
   3.7873688e-01   1.8281250e+01
   2.7048358e-01   1.8984375e+01
   1.4168522e-01   1.9687500e+01
   4.2524797e-02   2.0390625e+01
   1.1305354e-02   2.1093750e+01
   5.4762963e-02   2.1796875e+01
   1.4540701e-01   2.2500000e+01
   2.3807616e-01   2.3203125e+01
   2.9239070e-01   2.3906250e+01
   2.8812727e-01   2.4609375e+01
   2.3026572e-01   2.5312500e+01
   1.4550926e-01   2.6015625e+01
   7.1668166e-02   2.6718750e+01
   4.1826678e-02   2.7421875e+01
   6.9434263e-02   2.8125000e+01
   1.4309766e-01   2.8828125e+01
   2.3420090e-01   2.9531250e+01
   3.1103809e-01   3.0234375e+01
   3.5059918e-01   3.0937500e+01
   3.4399217e-01   3.1640625e+01
   2.9630838e-01   3.2343750e+01
   2.2311881e-01   3.3046875e+01
   1.4527449e-01   3.3750000e+01
   8.3183685e-02   3.4453125e+01
   5.1714089e-02   3.5156250e+01
   5.6864276e-02   3.5859375e+01
   9.4921828e-02   3.6562500e+01
   1.5406334e-01   3.7265625e+01
   2.1770502e-01   3.7968750e+01
   2.6866528e-01   3.8671875e+01
   2.9327657e-01   3.9375000e+01
   2.8475093e-01   4.0078125e+01
   2.4518239e-01   4.0781250e+01
   1.8552137e-01   4.1484375e+01
   1.2290269e-01   4.2187500e+01
   7.5331975e-02   4.2890625e+01
   5.5202938e-02   4.3593750e+01
   6.4603353e-02   4.4296875e+01
   9.5102245e-02   4.5000000e+01
   1.3215365e-01   4.5703125e+01
   1.6149448e-01   4.6406250e+01
   1.7430016e-01   4.7109375e+01
   1.6925440e-01   4.7812500e+01
   1.5143420e-01   4.8515625e+01
   1.2906593e-01   4.9218750e+01
   1.0977734e-01   4.9921875e+01
   9.7984174e-02   5.0625000e+01
   9.4355403e-02   5.1328125e+01
   9.7113328e-02   5.2031250e+01
   1.0400116e-01   5.2734375e+01
   1.1370446e-01   5.3437500e+01
   1.2621208e-01   5.4140625e+01
   1.4239301e-01   5.4843750e+01
   1.6338531e-01   5.5546875e+01
   1.9013161e-01   5.6250000e+01
   2.2289423e-01   5.6953125e+01
   2.6037654e-01   5.7656250e+01
   2.9846288e-01   5.8359375e+01
   3.2932457e-01   5.9062500e+01
   3.4206083e-01   5.9765625e+01
   3.2565575e-01   6.0468750e+01
   2.7399724e-01   6.1171875e+01
   1.9155689e-01   6.1875000e+01
   9.7247824e-02   6.2578125e+01
   2.2932657e-02   6.3281250e+01
   3.3430971e-03   6.3984375e+01
   5.8797041e-02   6.4687500e+01
   1.8043576e-01   6.5390625e+01
   3.2989765e-01   6.6093750e+01
   4.5456528e-01   6.6796875e+01
   5.0792368e-01   6.7500000e+01
   4.6552595e-01   6.8203125e+01
   3.3451437e-01   6.8906250e+01
   1.5691779e-01   6.9609375e+01
   2.2094072e-03   7.0312500e+01
  -5.8678635e-02   7.1015625e+01
   7.0389559e-03   7.1718750e+01
   1.7018187e-01   7.2421875e+01
   3.5592629e-01   7.3125000e+01
   4.8410733e-01   7.3828125e+01
   5.0192161e-01   7.4531250e+01
   3.9947584e-01   7.5234375e+01
   2.1443468e-01   7.5937500e+01
   2.6384419e-02   7.6640625e+01
  -7.0121434e-02   7.7343750e+01
  -1.6960941e-02   7.8046875e+01
   1.6581707e-01   7.8750000e+01
   3.9170154e-01   7.9453125e+01
   5.5952473e-01   8.0156250e+01
   5.9743531e-01   8.0859375e+01
   4.8251051e-01   8.1562500e+01
   2.4795801e-01   8.2265625e+01
  -1.5746577e-02   8.2968750e+01
  -1.8110830e-01   8.3671875e+01
  -1.4626836e-01   8.4375000e+01
   9.0058414e-02   8.5078125e+01
   4.2227363e-01   8.5781250e+01
   7.0568548e-01   8.6484375e+01
   8.1753836e-01   8.7187500e+01
   6.7271235e-01   8.7890625e+01
   2.1301163e-01   8.8593750e+01
  -6.0867587e-01   8.9296875e+01
  -1.8426754e+00   9.0000000e+01
  -3.5570721e+00   9.0703125e+01
  -5.8590417e+00   9.1406250e+01
  -8.9392886e+00   9.2109375e+01
  -1.3196160e+01   9.2812500e+01
  -1.9745070e+01   9.3515625e+01
  -3.6244418e+01   9.4218750e+01
  -2.7562484e+01   9.4921875e+01
  -2.3119630e+01   9.5625000e+01
  -2.2755133e+01   9.6328125e+01
  -2.4852106e+01   9.7031250e+01
  -3.0324940e+01   9.7734375e+01
  -4.0000000e+01   9.8437500e+01
  -3.1196917e+01   9.9140625e+01
  -2.6549234e+01   9.9843750e+01
  -2.5056839e+01   1.0054688e+02
  -2.5445777e+01   1.0125000e+02
  -2.7709946e+01   1.0195312e+02
  -3.3107614e+01   1.0265625e+02
  -4.0000000e+01   1.0335938e+02
  -3.3601963e+01   1.0406250e+02
  -2.8635969e+01   1.0476562e+02
  -2.6760544e+01   1.0546875e+02
  -2.6651550e+01   1.0617188e+02
  -2.8159037e+01   1.0687500e+02
  -3.1905969e+01   1.0757812e+02
  -4.0000000e+01   1.0828125e+02
  -3.9147996e+01   1.0898438e+02
  -3.1597117e+01   1.0968750e+02
  -2.8666693e+01   1.1039062e+02
  -2.7768276e+01   1.1109375e+02
  -2.8429160e+01   1.1179688e+02
  -3.0871238e+01   1.1250000e+02
  -3.6612993e+01   1.1320312e+02
  -4.0000000e+01   1.1390625e+02
  -3.5555905e+01   1.1460938e+02
  -3.0756059e+01   1.1531250e+02
  -2.8814210e+01   1.1601562e+02
  -2.8547797e+01   1.1671875e+02
  -2.9812838e+01   1.1742188e+02
  -3.3152684e+01   1.1812500e+02
  -4.0000000e+01   1.1882812e+02
  -4.0000000e+01   1.1953125e+02
  -3.3669992e+01   1.2023438e+02
  -3.0152093e+01   1.2093750e+02
  -2.8774804e+01   1.2164063e+02
  -2.8880940e+01   1.2234375e+02
  -3.0481607e+01   1.2304688e+02
  -3.4281872e+01   1.2375000e+02
  -4.0000000e+01   1.2445313e+02
  -4.0000000e+01   1.2515625e+02
  -3.3781775e+01   1.2585938e+02
  -3.0681045e+01   1.2656250e+02
  -2.9603782e+01   1.2726562e+02
  -3.0032612e+01   1.2796875e+02
  -3.2107675e+01   1.2867188e+02
  -3.6911087e+01   1.2937500e+02
  -4.0000000e+01   1.3007812e+02
  -3.7694141e+01   1.3078125e+02
  -3.2391934e+01   1.3148437e+02
  -3.0038059e+01   1.3218750e+02
  -2.9329610e+01   1.3289062e+02
  -2.9998227e+01   1.3359375e+02
  -3.2275677e+01   1.3429688e+02
  -3.7394041e+01   1.3500000e+02
  -4.0000000e+01   1.3570312e+02
  -3.8258336e+01   1.3640625e+02
  -3.2908663e+01   1.3710938e+02
  -3.0644553e+01   1.3781250e+02
  -3.0066682e+01   1.3851563e+02
  -3.0926580e+01   1.3921875e+02
  -3.3547865e+01   1.3992188e+02
  -3.9663381e+01   1.4062500e+02
  -4.0000000e+01   1.4132812e+02
  -3.7451158e+01   1.4203125e+02
  -3.2845055e+01   1.4273438e+02
  -3.0935737e+01   1.4343750e+02
  -3.0648869e+01   1.4414062e+02
  -3.1863604e+01   1.4484375e+02
  -3.5126315e+01   1.4554687e+02
  -4.0000000e+01   1.4625000e+02
  -4.0000000e+01   1.4695313e+02
  -3.5458948e+01   1.4765625e+02
  -3.1797479e+01   1.4835938e+02
  -3.0261600e+01   1.4906250e+02
  -3.0169666e+01   1.4976562e+02
  -3.1487392e+01   1.5046875e+02
  -3.4762223e+01   1.5117188e+02
  -4.0000000e+01   1.5187500e+02
  -4.0000000e+01   1.5257813e+02
  -3.5868769e+01   1.5328125e+02
  -3.2153303e+01   1.5398438e+02
  -3.0639582e+01   1.5468750e+02
  -3.0606109e+01   1.5539062e+02
  -3.2025946e+01   1.5609375e+02
  -3.5509679e+01   1.5679688e+02
  -4.0000000e+01   1.5750000e+02
  -4.0000000e+01   1.5820312e+02
  -3.5828823e+01   1.5890625e+02
  -3.2375928e+01   1.5960938e+02
  -3.1040136e+01   1.6031250e+02
  -3.1196948e+01   1.6101562e+02
  -3.2898757e+01   1.6171875e+02
  -3.6984268e+01   1.6242188e+02
  -4.0000000e+01   1.6312500e+02
  -4.0000000e+01   1.6382812e+02
  -3.4675060e+01   1.6453125e+02
  -3.1753730e+01   1.6523438e+02
  -3.0661783e+01   1.6593750e+02
  -3.0959661e+01   1.6664062e+02
  -3.2739600e+01   1.6734375e+02
  -3.6775192e+01   1.6804688e+02
  -4.0000000e+01   1.6875000e+02
  -4.0000000e+01   1.6945313e+02
  -3.4754797e+01   1.7015625e+02
  -3.2022434e+01   1.7085938e+02
  -3.1098107e+01   1.7156250e+02
  -3.1623414e+01   1.7226562e+02
  -3.3816254e+01   1.7296875e+02
  -3.9005574e+01   1.7367188e+02
  -4.0000000e+01   1.7437500e+02
  -3.9077072e+01   1.7507812e+02
  -3.3651511e+01   1.7578125e+02
  -3.1267730e+01   1.7648438e+02
  -3.0526775e+01   1.7718750e+02
  -3.1157472e+01   1.7789062e+02
  -3.3397621e+01   1.7859375e+02
  -3.8522159e+01   1.7929688e+02
  -4.0000000e+01  -1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_1_Beam_1_hbf_full_imdea.txt <==
               x               y
   3.5886991e+00  -1.8000000e+02
   3.0565356e+00  -1.7929688e+02
   2.3492799e+00  -1.7859375e+02
   1.5334695e+00  -1.7789062e+02
   7.0433792e-01  -1.7718750e+02
  -1.4597851e-02  -1.7648438e+02
  -4.8963207e-01  -1.7578125e+02
  -6.1686035e-01  -1.7507812e+02
  -3.6628107e-01  -1.7437500e+02
   2.0449015e-01  -1.7367188e+02
   9.7972234e-01  -1.7296875e+02
   1.8322134e+00  -1.7226562e+02
   2.6558222e+00  -1.7156250e+02
   3.3760444e+00  -1.7085938e+02
   3.9471157e+00  -1.7015625e+02
   4.3450002e+00  -1.6945313e+02
   4.5610928e+00  -1.6875000e+02
   4.5980444e+00  -1.6804687e+02
   4.4676458e+00  -1.6734375e+02
   4.1902677e+00  -1.6664062e+02
   3.7952222e+00  -1.6593750e+02
   3.3212364e+00  -1.6523438e+02
   2.8159077e+00  -1.6453125e+02
   2.3327463e+00  -1.6382812e+02
   1.9247079e+00  -1.6312500e+02
   1.6346073e+00  -1.6242188e+02
   1.4852733e+00  -1.6171875e+02
   1.4739549e+00  -1.6101562e+02
   1.5740951e+00  -1.6031250e+02
   1.7435818e+00  -1.5960938e+02
   1.9353616e+00  -1.5890625e+02
   2.1063354e+00  -1.5820312e+02
   2.2227353e+00  -1.5750000e+02
   2.2623416e+00  -1.5679688e+02
   2.2147699e+00  -1.5609375e+02
   2.0809314e+00  -1.5539062e+02
   1.8722477e+00  -1.5468750e+02
   1.6096668e+00  -1.5398438e+02
   1.3221192e+00  -1.5328125e+02
   1.0438461e+00  -1.5257812e+02
   8.1016666e-01  -1.5187500e+02
   6.5187613e-01  -1.5117188e+02
   5.8944915e-01  -1.5046875e+02
   6.2897896e-01  -1.4976562e+02
   7.6152595e-01  -1.4906250e+02
   9.6615823e-01  -1.4835938e+02
   1.2153525e+00  -1.4765625e+02
   1.4807218e+00  -1.4695312e+02
   1.7374959e+00  -1.4625000e+02
   1.9671589e+00  -1.4554687e+02
   2.1584168e+00  -1.4484375e+02
   2.3069774e+00  -1.4414062e+02
   2.4145932e+00  -1.4343750e+02
   2.4876650e+00  -1.4273438e+02
   2.5355704e+00  -1.4203125e+02
   2.5688392e+00  -1.4132812e+02
   2.5973256e+00  -1.4062500e+02
   2.6285927e+00  -1.3992188e+02
   2.6667631e+00  -1.3921875e+02
   2.7120449e+00  -1.3851563e+02
   2.7610102e+00  -1.3781250e+02
   2.8075299e+00  -1.3710938e+02
   2.8441283e+00  -1.3640625e+02
   2.8634653e+00  -1.3570312e+02
   2.8596884e+00  -1.3500000e+02
   2.8294800e+00  -1.3429688e+02
   2.7727065e+00  -1.3359375e+02
   2.6926305e+00  -1.3289062e+02
   2.5956722e+00  -1.3218750e+02
   2.4907206e+00  -1.3148437e+02
   2.3880277e+00  -1.3078125e+02
   2.2977849e+00  -1.3007812e+02
   2.2285765e+00  -1.2937500e+02
   2.1859944e+00  -1.2867188e+02
   2.1717216e+00  -1.2796875e+02
   2.1833133e+00  -1.2726562e+02
   2.2147330e+00  -1.2656250e+02
   2.2575030e+00  -1.2585938e+02
   2.3021941e+00  -1.2515625e+02
   2.3399453e+00  -1.2445313e+02
   2.3637685e+00  -1.2375000e+02
   2.3694900e+00  -1.2304688e+02
   2.3562689e+00  -1.2234375e+02
   2.3266851e+00  -1.2164062e+02
   2.2864070e+00  -1.2093750e+02
   2.2434633e+00  -1.2023438e+02
   2.2071635e+00  -1.1953125e+02
   2.1867700e+00  -1.1882812e+02
   2.1900935e+00  -1.1812500e+02
   2.2222535e+00  -1.1742187e+02
   2.2848513e+00  -1.1671875e+02
   2.3757355e+00  -1.1601562e+02
   2.4893962e+00  -1.1531250e+02
   2.6178693e+00  -1.1460938e+02
   2.7519200e+00  -1.1390625e+02
   2.8822535e+00  -1.1320312e+02
   3.0005507e+00  -1.1250000e+02
   3.1002118e+00  -1.1179688e+02
   3.1767789e+00  -1.1109375e+02
   3.2280587e+00  -1.1039062e+02
   3.2540012e+00  -1.0968750e+02
   3.2563907e+00  -1.0898438e+02
   3.2384102e+00  -1.0828125e+02
   3.2041336e+00  -1.0757812e+02
   3.1580023e+00  -1.0687500e+02
   3.1043427e+00  -1.0617188e+02
   3.0469776e+00  -1.0546875e+02
   2.9889709e+00  -1.0476562e+02
   2.9325297e+00  -1.0406250e+02
   2.8790530e+00  -1.0335938e+02
   2.8292986e+00  -1.0265625e+02
   2.7836121e+00  -1.0195312e+02
   2.7421600e+00  -1.0125000e+02
   2.7051111e+00  -1.0054688e+02
   2.6727311e+00  -9.9843750e+01
   2.6453760e+00  -9.9140625e+01
   2.6233976e+00  -9.8437500e+01
   2.6069958e+00  -9.7734375e+01
   2.5960639e+00  -9.7031250e+01
   2.5900783e+00  -9.6328125e+01
   2.5880714e+00  -9.5625000e+01
   2.5887102e+00  -9.4921875e+01
   2.5904774e+00  -9.4218750e+01
   2.5919275e+00  -9.3515625e+01
   2.5919752e+00  -9.2812500e+01
   2.5901616e+00  -9.2109375e+01
   2.5868458e+00  -9.1406250e+01
   2.5832772e+00  -9.0703125e+01
   2.5815204e+00  -9.0000000e+01
   2.5842254e+00  -8.9296875e+01
   2.5942625e+00  -8.8593750e+01
   2.6142680e+00  -8.7890625e+01
   2.6461721e+00  -8.7187500e+01
   2.6907915e+00  -8.6484375e+01
   2.7475667e+00  -8.5781250e+01
   2.8144987e+00  -8.5078125e+01
   2.8883004e+00  -8.4375000e+01
   2.9647362e+00  -8.3671875e+01
   3.0390860e+00  -8.2968750e+01
   3.1066567e+00  -8.2265625e+01
   3.1632610e+00  -8.1562500e+01
   3.2056025e+00  -8.0859375e+01
   3.2315278e+00  -8.0156250e+01
   3.2401263e+00  -7.9453125e+01
   3.2316818e+00  -7.8750000e+01
   3.2074926e+00  -7.8046875e+01
   3.1695919e+00  -7.7343750e+01
   3.1204117e+00  -7.6640625e+01
   3.0624405e+00  -7.5937500e+01
   2.9979305e+00  -7.5234375e+01
   2.9287036e+00  -7.4531250e+01
   2.8560891e+00  -7.3828125e+01
   2.7810047e+00  -7.3125000e+01
   2.7041610e+00  -7.2421875e+01
   2.6263446e+00  -7.1718750e+01
   2.5487125e+00  -7.1015625e+01
   2.4730255e+00  -7.0312500e+01
   2.4017485e+00  -6.9609375e+01
   2.3379678e+00  -6.8906250e+01
   2.2851046e+00  -6.8203125e+01
   2.2464472e+00  -6.7500000e+01
   2.2245725e+00  -6.6796875e+01
   2.2207656e+00  -6.6093750e+01
   2.2345713e+00  -6.5390625e+01
   2.2635942e+00  -6.4687500e+01
   2.3036185e+00  -6.3984375e+01
   2.3490527e+00  -6.3281250e+01
   2.3936317e+00  -6.2578125e+01
   2.4312672e+00  -6.1875000e+01
   2.4569187e+00  -6.1171875e+01
   2.4673689e+00  -6.0468750e+01
   2.4618072e+00  -5.9765625e+01
   2.4421420e+00  -5.9062500e+01
   2.4129792e+00  -5.8359375e+01
   2.3812125e+00  -5.7656250e+01
   2.3552057e+00  -5.6953125e+01
   2.3436023e+00  -5.6250000e+01
   2.3538955e+00  -5.5546875e+01
   2.3909923e+00  -5.4843750e+01
   2.4560741e+00  -5.4140625e+01
   2.5460319e+00  -5.3437500e+01
   2.6536297e+00  -5.2734375e+01
   2.7683591e+00  -5.2031250e+01
   2.8777806e+00  -5.1328125e+01
   2.9690676e+00  -5.0625000e+01
   3.0304906e+00  -4.9921875e+01
   3.0526715e+00  -4.9218750e+01
   3.0295346e+00  -4.8515625e+01
   2.9589472e+00  -4.7812500e+01
   2.8430577e+00  -4.7109375e+01
   2.6883174e+00  -4.6406250e+01
   2.5051253e+00  -4.5703125e+01
   2.3070069e+00  -4.5000000e+01
   2.1092515e+00  -4.4296875e+01
   1.9270347e+00  -4.3593750e+01
   1.7732308e+00  -4.2890625e+01
   1.6563311e+00  -4.2187500e+01
   1.5789977e+00  -4.1484375e+01
   1.5377008e+00  -4.0781250e+01
   1.5235928e+00  -4.0078125e+01
   1.5243986e+00  -3.9375000e+01
   1.5268453e+00  -3.8671875e+01
   1.5191022e+00  -3.7968750e+01
   1.4928304e+00  -3.7265625e+01
   1.4446193e+00  -3.6562500e+01
   1.3767085e+00  -3.5859375e+01
   1.2969270e+00  -3.5156250e+01
   1.2177729e+00  -3.4453125e+01
   1.1545734e+00  -3.3750000e+01
   1.1228081e+00  -3.3046875e+01
   1.1349535e+00  -3.2343750e+01
   1.1975324e+00  -3.1640625e+01
   1.3092023e+00  -3.0937500e+01
   1.4605082e+00  -3.0234375e+01
   1.6353888e+00  -2.9531250e+01
   1.8139495e+00  -2.8828125e+01
   1.9757147e+00  -2.8125000e+01
   2.1026633e+00  -2.7421875e+01
   2.1816552e+00  -2.6718750e+01
   2.2061656e+00  -2.6015625e+01
   2.1773829e+00  -2.5312500e+01
   2.1046823e+00  -2.4609375e+01
   2.0053167e+00  -2.3906250e+01
   1.9029623e+00  -2.3203125e+01
   1.8247065e+00  -2.2500000e+01
   1.7963567e+00  -2.1796875e+01
   1.8366843e+00  -2.1093750e+01
   1.9521113e+00  -2.0390625e+01
   2.1337227e+00  -1.9687500e+01
   2.3577688e+00  -1.8984375e+01
   2.5892999e+00  -1.8281250e+01
   2.7873045e+00  -1.7578125e+01
   2.9095188e+00  -1.6875000e+01
   2.9157987e+00  -1.6171875e+01
   2.7698969e+00  -1.5468750e+01
   2.4401453e+00  -1.4765625e+01
   1.8998718e+00  -1.4062500e+01
   1.1286138e+00  -1.3359375e+01
   1.1565831e-01  -1.2656250e+01
  -1.1315458e+00  -1.1953125e+01
  -2.5699829e+00  -1.1250000e+01
  -4.0902051e+00  -1.0546875e+01
  -5.4768075e+00  -9.8437500e+00
  -6.4017057e+00  -9.1406250e+00
  -6.5377790e+00  -8.4375000e+00
  -5.7855481e+00  -7.7343750e+00
  -4.3625078e+00  -7.0312500e+00
  -2.6260138e+00  -6.3281250e+00
  -8.7278549e-01  -5.6250000e+00
   7.1819901e-01  -4.9218750e+00
   2.0571441e+00  -4.2187500e+00
   3.1043636e+00  -3.5156250e+00
   3.8439228e+00  -2.8125000e+00
   4.2690360e+00  -2.1093750e+00
   4.3744109e+00  -1.4062500e+00
   4.1520727e+00  -7.0312500e-01
   3.5886991e+00   0.0000000e+00
   2.6634048e+00   7.0312500e-01
   1.3454194e+00   1.4062500e+00
  -4.0845345e-01   2.1093750e+00
  -2.6556613e+00   2.8125000e+00
  -5.4643289e+00   3.5156250e+00
  -8.8852464e+00   4.2187500e+00
  -1.2828047e+01   4.9218750e+00
  -1.6644408e+01   5.6250000e+00
  -1.8542122e+01   6.3281250e+00
  -1.7155564e+01   7.0312500e+00
  -1.3937065e+01   7.7343750e+00
  -1.0636572e+01   8.4375000e+00
  -7.8645460e+00   9.1406250e+00
  -5.6972205e+00   9.8437500e+00
  -4.0762237e+00   1.0546875e+01
  -2.9246114e+00   1.1250000e+01
  -2.1714769e+00   1.1953125e+01
  -1.7528997e+00   1.2656250e+01
  -1.6072510e+00   1.3359375e+01
  -1.6696051e+00   1.4062500e+01
  -1.8671910e+00   1.4765625e+01
  -2.1180080e+00   1.5468750e+01
  -2.3354523e+00   1.6171875e+01
  -2.4408836e+00   1.6875000e+01
  -2.3816613e+00   1.7578125e+01
  -2.1460240e+00   1.8281250e+01
  -1.7651232e+00   1.8984375e+01
  -1.3004995e+00   1.9687500e+01
  -8.2501417e-01   2.0390625e+01
  -4.0697170e-01   2.1093750e+01
  -1.0169265e-01   2.1796875e+01
   5.0645608e-02   2.2500000e+01
   2.3982208e-02   2.3203125e+01
  -1.9527599e-01   2.3906250e+01
  -6.0901275e-01   2.4609375e+01
  -1.2065074e+00   2.5312500e+01
  -1.9615929e+00   2.6015625e+01
  -2.8281782e+00   2.6718750e+01
  -3.7358118e+00   2.7421875e+01
  -4.5895271e+00   2.8125000e+01
  -5.2808168e+00   2.8828125e+01
  -5.7144100e+00   2.9531250e+01
  -5.8432936e+00   3.0234375e+01
  -5.6898259e+00   3.0937500e+01
  -5.3357205e+00   3.1640625e+01
  -4.8892785e+00   3.2343750e+01
  -4.4533826e+00   3.3046875e+01
  -4.1082419e+00   3.3750000e+01
  -3.9076481e+00   3.4453125e+01
  -3.8816950e+00   3.5156250e+01
  -4.0404241e+00   3.5859375e+01
  -4.3757710e+00   3.6562500e+01
  -4.8611520e+00   3.7265625e+01
  -5.4493367e+00   3.7968750e+01
  -6.0707404e+00   3.8671875e+01
  -6.6362925e+00   3.9375000e+01
  -7.0501830e+00   4.0078125e+01
  -7.2342393e+00   4.0781250e+01
  -7.1553395e+00   4.1484375e+01
  -6.8385861e+00   4.2187500e+01
  -6.3560789e+00   4.2890625e+01
  -5.7999648e+00   4.3593750e+01
  -5.2572132e+00   4.4296875e+01
  -4.7958253e+00   4.5000000e+01
  -4.4614890e+00   4.5703125e+01
  -4.2795698e+00   4.6406250e+01
  -4.2583285e+00   4.7109375e+01
  -4.3913866e+00   4.7812500e+01
  -4.6590126e+00   4.8515625e+01
  -5.0287303e+00   4.9218750e+01
  -5.4564190e+00   4.9921875e+01
  -5.8895622e+00   5.0625000e+01
  -6.2741879e+00   5.1328125e+01
  -6.5655770e+00   5.2031250e+01
  -6.7399366e+00   5.2734375e+01
  -6.8018740e+00   5.3437500e+01
  -6.7835741e+00   5.4140625e+01
  -6.7361859e+00   5.4843750e+01
  -6.7180530e+00   5.5546875e+01
  -6.7846561e+00   5.6250000e+01
  -6.9823937e+00   5.6953125e+01
  -7.3455874e+00   5.7656250e+01
  -7.8948308e+00   5.8359375e+01
  -8.6346867e+00   5.9062500e+01
  -9.5490702e+00   5.9765625e+01
  -1.0593362e+01   6.0468750e+01
  -1.1684367e+01   6.1171875e+01
  -1.2694534e+01   6.1875000e+01
  -1.3465100e+01   6.2578125e+01
  -1.3853091e+01   6.3281250e+01
  -1.3799276e+01   6.3984375e+01
  -1.3364130e+01   6.4687500e+01
  -1.2695601e+01   6.5390625e+01
  -1.1961756e+01   6.6093750e+01
  -1.1302383e+01   6.6796875e+01
  -1.0814772e+01   6.7500000e+01
  -1.0559321e+01   6.8203125e+01
  -1.0569682e+01   6.8906250e+01
  -1.0860170e+01   6.9609375e+01
  -1.1428154e+01   7.0312500e+01
  -1.2250615e+01   7.1015625e+01
  -1.3274118e+01   7.1718750e+01
  -1.4398764e+01   7.2421875e+01
  -1.5463417e+01   7.3125000e+01
  -1.6254744e+01   7.3828125e+01
  -1.6571325e+01   7.4531250e+01
  -1.6330637e+01   7.5234375e+01
  -1.5625260e+01   7.5937500e+01
  -1.4663228e+01   7.6640625e+01
  -1.3661886e+01   7.7343750e+01
  -1.2786922e+01   7.8046875e+01
  -1.2145934e+01   7.8750000e+01
  -1.1805228e+01   7.9453125e+01
  -1.1808392e+01   8.0156250e+01
  -1.2190454e+01   8.0859375e+01
  -1.2988297e+01   8.1562500e+01
  -1.4249810e+01   8.2265625e+01
  -1.6045077e+01   8.2968750e+01
  -1.8485141e+01   8.3671875e+01
  -2.1762008e+01   8.4375000e+01
  -2.6256237e+01   8.5078125e+01
  -3.0000000e+01   8.5781250e+01
  -3.0000000e+01   8.6484375e+01
  -3.0000000e+01   8.7187500e+01
  -3.0000000e+01   8.7890625e+01
  -3.0000000e+01   8.8593750e+01
  -3.0000000e+01   8.9296875e+01
  -3.0000000e+01   9.0000000e+01
  -3.0000000e+01   9.0703125e+01
  -3.0000000e+01   9.1406250e+01
  -3.0000000e+01   9.2109375e+01
  -2.8901714e+01   9.2812500e+01
  -2.4818010e+01   9.3515625e+01
  -2.1860439e+01   9.4218750e+01
  -1.9744234e+01   9.4921875e+01
  -1.8311887e+01   9.5625000e+01
  -1.7471508e+01   9.6328125e+01
  -1.7169188e+01   9.7031250e+01
  -1.7374015e+01   9.7734375e+01
  -1.8066716e+01   9.8437500e+01
  -1.9225004e+01   9.9140625e+01
  -2.0795531e+01   9.9843750e+01
  -2.2635475e+01   1.0054688e+02
  -2.4412428e+01   1.0125000e+02
  -2.5541734e+01   1.0195312e+02
  -2.5440046e+01   1.0265625e+02
  -2.4084695e+01   1.0335938e+02
  -2.2036895e+01   1.0406250e+02
  -1.9885898e+01   1.0476562e+02
  -1.7969658e+01   1.0546875e+02
  -1.6427704e+01   1.0617188e+02
  -1.5301012e+01   1.0687500e+02
  -1.4589679e+01   1.0757812e+02
  -1.4277036e+01   1.0828125e+02
  -1.4335775e+01   1.0898438e+02
  -1.4723447e+01   1.0968750e+02
  -1.5369063e+01   1.1039062e+02
  -1.6151586e+01   1.1109375e+02
  -1.6878550e+01   1.1179688e+02
  -1.7293947e+01   1.1250000e+02
  -1.7158779e+01   1.1320312e+02
  -1.6386477e+01   1.1390625e+02
  -1.5101748e+01   1.1460938e+02
  -1.3548569e+01   1.1531250e+02
  -1.1958948e+01   1.1601562e+02
  -1.0492337e+01   1.1671875e+02
  -9.2384032e+00   1.1742188e+02
  -8.2394272e+00   1.1812500e+02
  -7.5096409e+00   1.1882812e+02
  -7.0469620e+00   1.1953125e+02
  -6.8385799e+00   1.2023438e+02
  -6.8623847e+00   1.2093750e+02
  -7.0856490e+00   1.2164063e+02
  -7.4620711e+00   1.2234375e+02
  -7.9287389e+00   1.2304688e+02
  -8.4058408e+00   1.2375000e+02
  -8.8033176e+00   1.2445313e+02
  -9.0376675e+00   1.2515625e+02
  -9.0558526e+00   1.2585938e+02
  -8.8542023e+00   1.2656250e+02
  -8.4791498e+00   1.2726562e+02
  -8.0090789e+00   1.2796875e+02
  -7.5297808e+00   1.2867188e+02
  -7.1161403e+00   1.2937500e+02
  -6.8237918e+00   1.3007812e+02
  -6.6877340e+00   1.3078125e+02
  -6.7235533e+00   1.3148437e+02
  -6.9282964e+00   1.3218750e+02
  -7.2797171e+00   1.3289062e+02
  -7.7340758e+00   1.3359375e+02
  -8.2243432e+00   1.3429688e+02
  -8.6628545e+00   1.3500000e+02
  -8.9538413e+00   1.3570312e+02
  -9.0179706e+00   1.3640625e+02
  -8.8205916e+00   1.3710938e+02
  -8.3860266e+00   1.3781250e+02
  -7.7868546e+00   1.3851563e+02
  -7.1165074e+00   1.3921875e+02
  -6.4631169e+00   1.3992188e+02
  -5.8948719e+00   1.4062500e+02
  -5.4559897e+00   1.4132812e+02
  -5.1679997e+00   1.4203125e+02
  -5.0320485e+00   1.4273438e+02
  -5.0302560e+00   1.4343750e+02
  -5.1260550e+00   1.4414062e+02
  -5.2649464e+00   1.4484375e+02
  -5.3783782e+00   1.4554687e+02
  -5.3937733e+00   1.4625000e+02
  -5.2513240e+00   1.4695313e+02
  -4.9224832e+00   1.4765625e+02
  -4.4203762e+00   1.4835938e+02
  -3.7954059e+00   1.4906250e+02
  -3.1192004e+00   1.4976562e+02
  -2.4666830e+00   1.5046875e+02
  -1.9038619e+00   1.5117188e+02
  -1.4828432e+00   1.5187500e+02
  -1.2417146e+00   1.5257813e+02
  -1.2063551e+00   1.5328125e+02
  -1.3920796e+00   1.5398438e+02
  -1.8038588e+00   1.5468750e+02
  -2.4342257e+00   1.5539062e+02
  -3.2580395e+00   1.5609375e+02
  -4.2235954e+00   1.5679688e+02
  -5.2414210e+00   1.5750000e+02
  -6.1775424e+00   1.5820312e+02
  -6.8668058e+00   1.5890625e+02
  -7.1621485e+00   1.5960938e+02
  -7.0056758e+00   1.6031250e+02
  -6.4648048e+00   1.6101562e+02
  -5.6964770e+00   1.6171875e+02
  -4.8766856e+00   1.6242188e+02
  -4.1520310e+00   1.6312500e+02
  -3.6273498e+00   1.6382812e+02
  -3.3735235e+00   1.6453125e+02
  -3.4398762e+00   1.6523438e+02
  -3.8641808e+00   1.6593750e+02
  -4.6781454e+00   1.6664062e+02
  -5.9064955e+00   1.6734375e+02
  -7.5537817e+00   1.6804688e+02
  -9.5627035e+00   1.6875000e+02
  -1.1711443e+01   1.6945313e+02
  -1.3444454e+01   1.7015625e+02
  -1.3896088e+01   1.7085938e+02
  -1.2606071e+01   1.7156250e+02
  -1.0110233e+01   1.7226562e+02
  -7.2597998e+00   1.7296875e+02
  -4.5692700e+00   1.7367188e+02
  -2.2349816e+00   1.7437500e+02
  -3.0255945e-01   1.7507812e+02
   1.2369804e+00   1.7578125e+02
   2.4081058e+00   1.7648438e+02
   3.2369992e+00   1.7718750e+02
   3.7476553e+00   1.7789062e+02
   3.9618425e+00   1.7859375e+02
   3.9008719e+00   1.7929688e+02
   3.5886991e+00  -1.8000000e+02



==> SimulationResults/PlotData/MR_64_N_16_Stage_1_Beam_1_hbf_full_quant_2bit.txt <==
               x               y
   3.5504848e-01  -1.8000000e+02
   1.5683121e+00  -1.7929688e+02
   2.3262859e+00  -1.7859375e+02
   2.6698247e+00  -1.7789062e+02
   2.6268773e+00  -1.7718750e+02
   2.2349977e+00  -1.7648438e+02
   1.5834192e+00  -1.7578125e+02
   8.8778821e-01  -1.7507812e+02
   5.3349250e-01  -1.7437500e+02
   8.5456461e-01  -1.7367188e+02
   1.7475513e+00  -1.7296875e+02
   2.8016459e+00  -1.7226562e+02
   3.6894694e+00  -1.7156250e+02
   4.2518545e+00  -1.7085938e+02
   4.4237969e+00  -1.7015625e+02
   4.1766901e+00  -1.6945313e+02
   3.4990078e+00  -1.6875000e+02
   2.4156344e+00  -1.6804687e+02
   1.0796794e+00  -1.6734375e+02
  -2.6049026e-02  -1.6664062e+02
  -1.3815066e-01  -1.6593750e+02
   8.5010197e-01  -1.6523438e+02
   2.2185415e+00  -1.6453125e+02
   3.4161565e+00  -1.6382812e+02
   4.2609148e+00  -1.6312500e+02
   4.7359643e+00  -1.6242188e+02
   4.8802630e+00  -1.6171875e+02
   4.7600143e+00  -1.6101562e+02
   4.4691009e+00  -1.6031250e+02
   4.1301912e+00  -1.5960938e+02
   3.8718216e+00  -1.5890625e+02
   3.7720769e+00  -1.5820312e+02
   3.8100425e+00  -1.5750000e+02
   3.8818374e+00  -1.5679688e+02
   3.8632779e+00  -1.5609375e+02
   3.6590153e+00  -1.5539062e+02
   3.2236164e+00  -1.5468750e+02
   2.5794900e+00  -1.5398438e+02
   1.8540952e+00  -1.5328125e+02
   1.3116652e+00  -1.5257812e+02
   1.2481512e+00  -1.5187500e+02
   1.7070266e+00  -1.5117188e+02
   2.4133731e+00  -1.5046875e+02
   3.0420972e+00  -1.4976562e+02
   3.3849551e+00  -1.4906250e+02
   3.3348664e+00  -1.4835938e+02
   2.8391735e+00  -1.4765625e+02
   1.8916563e+00  -1.4695312e+02
   6.0402011e-01  -1.4625000e+02
  -5.8329625e-01  -1.4554687e+02
  -8.3924650e-01  -1.4484375e+02
   8.7389777e-02  -1.4414062e+02
   1.4267034e+00  -1.4343750e+02
   2.5216263e+00  -1.4273438e+02
   3.1361470e+00  -1.4203125e+02
   3.2192306e+00  -1.4132812e+02
   2.7840653e+00  -1.4062500e+02
   1.9176945e+00  -1.3992188e+02
   9.0902206e-01  -1.3921875e+02
   3.9869208e-01  -1.3851563e+02
   9.3284956e-01  -1.3781250e+02
   2.1591880e+00  -1.3710938e+02
   3.3833386e+00  -1.3640625e+02
   4.2381462e+00  -1.3570312e+02
   4.6058941e+00  -1.3500000e+02
   4.4550065e+00  -1.3429688e+02
   3.7775092e+00  -1.3359375e+02
   2.5985548e+00  -1.3289062e+02
   1.0854633e+00  -1.3218750e+02
  -1.7429036e-01  -1.3148437e+02
  -2.2827924e-01  -1.3078125e+02
   9.3166698e-01  -1.3007812e+02
   2.3769401e+00  -1.2937500e+02
   3.5518156e+00  -1.2867188e+02
   4.3273951e+00  -1.2796875e+02
   4.7269402e+00  -1.2726562e+02
   4.8162461e+00  -1.2656250e+02
   4.6772753e+00  -1.2585938e+02
   4.4038898e+00  -1.2515625e+02
   4.0976116e+00  -1.2445313e+02
   3.8547379e+00  -1.2375000e+02
   3.7450921e+00  -1.2304688e+02
   3.7924733e+00  -1.2234375e+02
   3.9692168e+00  -1.2164062e+02
   4.2075042e+00  -1.2093750e+02
   4.4190688e+00  -1.2023438e+02
   4.5133585e+00  -1.1953125e+02
   4.4097307e+00  -1.1882812e+02
   4.0459400e+00  -1.1812500e+02
   3.3916531e+00  -1.1742187e+02
   2.4844613e+00  -1.1671875e+02
   1.5097645e+00  -1.1601562e+02
   8.6927658e-01  -1.1531250e+02
   9.4952111e-01  -1.1460938e+02
   1.6346132e+00  -1.1390625e+02
   2.4427265e+00  -1.1320312e+02
   3.0065838e+00  -1.1250000e+02
   3.1702416e+00  -1.1179688e+02
   2.9173581e+00  -1.1109375e+02
   2.3623854e+00  -1.1039062e+02
   1.8211497e+00  -1.0968750e+02
   1.7773351e+00  -1.0898438e+02
   2.4413450e+00  -1.0828125e+02
   3.4616575e+00  -1.0757812e+02
   4.3680206e+00  -1.0687500e+02
   4.8901518e+00  -1.0617188e+02
   4.9109277e+00  -1.0546875e+02
   4.3785439e+00  -1.0476562e+02
   3.2893202e+00  -1.0406250e+02
   1.7929777e+00  -1.0335938e+02
   5.2249035e-01  -1.0265625e+02
   5.6296526e-01  -1.0195312e+02
   1.8482529e+00  -1.0125000e+02
   3.2781834e+00  -1.0054688e+02
   4.2582901e+00  -9.9843750e+01
   4.6469246e+00  -9.9140625e+01
   4.4421429e+00  -9.8437500e+01
   3.7021621e+00  -9.7734375e+01
   2.6190933e+00  -9.7031250e+01
   1.7086255e+00  -9.6328125e+01
   1.7045239e+00  -9.5625000e+01
   2.6436332e+00  -9.4921875e+01
   3.8197780e+00  -9.4218750e+01
   4.7182884e+00  -9.3515625e+01
   5.1699333e+00  -9.2812500e+01
   5.1677268e+00  -9.2109375e+01
   4.7852291e+00  -9.1406250e+01
   4.1822476e+00  -9.0703125e+01
   3.6229058e+00  -9.0000000e+01
   3.3826366e+00  -8.9296875e+01
   3.5165917e+00  -8.8593750e+01
   3.8013164e+00  -8.7890625e+01
   3.9537885e+00  -8.7187500e+01
   3.7928594e+00  -8.6484375e+01
   3.2578802e+00  -8.5781250e+01
   2.4149088e+00  -8.5078125e+01
   1.5147708e+00  -8.4375000e+01
   9.9360989e-01  -8.3671875e+01
   1.1280163e+00  -8.2968750e+01
   1.6710738e+00  -8.2265625e+01
   2.1663995e+00  -8.1562500e+01
   2.3289206e+00  -8.0859375e+01
   2.0746169e+00  -8.0156250e+01
   1.4913889e+00  -7.9453125e+01
   8.9590188e-01  -7.8750000e+01
   8.0823455e-01  -7.8046875e+01
   1.4797883e+00  -7.7343750e+01
   2.5519167e+00  -7.6640625e+01
   3.5409384e+00  -7.5937500e+01
   4.1928282e+00  -7.5234375e+01
   4.4325680e+00  -7.4531250e+01
   4.2749732e+00  -7.3828125e+01
   3.8000296e+00  -7.3125000e+01
   3.1705376e+00  -7.2421875e+01
   2.6361381e+00  -7.1718750e+01
   2.4264125e+00  -7.1015625e+01
   2.5601443e+00  -7.0312500e+01
   2.8390975e+00  -6.9609375e+01
   3.0442373e+00  -6.8906250e+01
   3.0647157e+00  -6.8203125e+01
   2.9105767e+00  -6.7500000e+01
   2.6880149e+00  -6.6796875e+01
   2.5471393e+00  -6.6093750e+01
   2.5837491e+00  -6.5390625e+01
   2.7600574e+00  -6.4687500e+01
   2.9411083e+00  -6.3984375e+01
   3.0003046e+00  -6.3281250e+01
   2.8926387e+00  -6.2578125e+01
   2.6846656e+00  -6.1875000e+01
   2.5509601e+00  -6.1171875e+01
   2.6880245e+00  -6.0468750e+01
   3.1437492e+00  -5.9765625e+01
   3.7581657e+00  -5.9062500e+01
   4.3007392e+00  -5.8359375e+01
   4.5985368e+00  -5.7656250e+01
   4.5582456e+00  -5.6953125e+01
   4.1482857e+00  -5.6250000e+01
   3.3974526e+00  -5.5546875e+01
   2.4311203e+00  -5.4843750e+01
   1.5283932e+00  -5.4140625e+01
   1.0613069e+00  -5.3437500e+01
   1.1710354e+00  -5.2734375e+01
   1.6012692e+00  -5.2031250e+01
   2.0104574e+00  -5.1328125e+01
   2.2259349e+00  -5.0625000e+01
   2.2546587e+00  -4.9921875e+01
   2.2309989e+00  -4.9218750e+01
   2.3366957e+00  -4.8515625e+01
   2.6650055e+00  -4.7812500e+01
   3.1312552e+00  -4.7109375e+01
   3.5425293e+00  -4.6406250e+01
   3.7183863e+00  -4.5703125e+01
   3.5397612e+00  -4.5000000e+01
   2.9498669e+00  -4.4296875e+01
   1.9746079e+00  -4.3593750e+01
   8.2414876e-01  -4.2890625e+01
   4.9451329e-02  -4.2187500e+01
   2.5510845e-01  -4.1484375e+01
   1.2582286e+00  -4.0781250e+01
   2.3732328e+00  -4.0078125e+01
   3.1763056e+00  -3.9375000e+01
   3.5270080e+00  -3.8671875e+01
   3.4047272e+00  -3.7968750e+01
   2.8423876e+00  -3.7265625e+01
   1.9388846e+00  -3.6562500e+01
   9.2436433e-01  -3.5859375e+01
   1.9208033e-01  -3.5156250e+01
   6.1009794e-02  -3.4453125e+01
   4.0908467e-01  -3.3750000e+01
   8.3651463e-01  -3.3046875e+01
   1.0524847e+00  -3.2343750e+01
   9.6815045e-01  -3.1640625e+01
   6.6636967e-01  -3.0937500e+01
   3.9373707e-01  -3.0234375e+01
   4.7864760e-01  -2.9531250e+01
   1.0584222e+00  -2.8828125e+01
   1.9274768e+00  -2.8125000e+01
   2.7683179e+00  -2.7421875e+01
   3.3669747e+00  -2.6718750e+01
   3.6244673e+00  -2.6015625e+01
   3.5076586e+00  -2.5312500e+01
   3.0221766e+00  -2.4609375e+01
   2.2203360e+00  -2.3906250e+01
   1.2503869e+00  -2.3203125e+01
   4.2991966e-01  -2.2500000e+01
   1.8233682e-01  -2.1796875e+01
   6.6019137e-01  -2.1093750e+01
   1.5694981e+00  -2.0390625e+01
   2.5384675e+00  -1.9687500e+01
   3.3664237e+00  -1.8984375e+01
   3.9923640e+00  -1.8281250e+01
   4.4195856e+00  -1.7578125e+01
   4.6731048e+00  -1.6875000e+01
   4.7805575e+00  -1.6171875e+01
   4.7640459e+00  -1.5468750e+01
   4.6376046e+00  -1.4765625e+01
   4.4085614e+00  -1.4062500e+01
   4.0819462e+00  -1.3359375e+01
   3.6670381e+00  -1.2656250e+01
   3.1849196e+00  -1.1953125e+01
   2.6750750e+00  -1.1250000e+01
   2.1967257e+00  -1.0546875e+01
   1.8180223e+00  -9.8437500e+00
   1.5901846e+00  -9.1406250e+00
   1.5195865e+00  -8.4375000e+00
   1.5619690e+00  -7.7343750e+00
   1.6450016e+00  -7.0312500e+00
   1.6988916e+00  -6.3281250e+00
   1.6759755e+00  -5.6250000e+00
   1.5577015e+00  -4.9218750e+00
   1.3553840e+00  -4.2187500e+00
   1.1078458e+00  -3.5156250e+00
   8.7278470e-01  -2.8125000e+00
   7.0637381e-01  -2.1093750e+00
   6.3401424e-01  -1.4062500e+00
   6.3036272e-01  -7.0312500e-01
   6.2532980e-01   0.0000000e+00
   5.2845673e-01   7.0312500e-01
   2.4987103e-01   1.4062500e+00
  -2.9344468e-01   2.1093750e+00
  -1.1842839e+00   2.8125000e+00
  -2.5214480e+00   3.5156250e+00
  -4.4494047e+00   4.2187500e+00
  -7.2218478e+00   4.9218750e+00
  -1.1366405e+01   5.6250000e+00
  -1.7902720e+01   6.3281250e+00
  -1.9818719e+01   7.0312500e+00
  -1.4533160e+01   7.7343750e+00
  -1.1793391e+01   8.4375000e+00
  -1.0783490e+01   9.1406250e+00
  -1.1067666e+01   9.8437500e+00
  -1.2677118e+01   1.0546875e+01
  -1.6169672e+01   1.1250000e+01
  -2.2848732e+01   1.1953125e+01
  -2.0252074e+01   1.2656250e+01
  -1.3993387e+01   1.3359375e+01
  -1.0514311e+01   1.4062500e+01
  -8.5059473e+00   1.4765625e+01
  -7.4549062e+00   1.5468750e+01
  -7.1524285e+00   1.6171875e+01
  -7.5196871e+00   1.6875000e+01
  -8.5498625e+00   1.7578125e+01
  -1.0274016e+01   1.8281250e+01
  -1.2656791e+01   1.8984375e+01
  -1.5108245e+01   1.9687500e+01
  -1.5806298e+01   2.0390625e+01
  -1.4484281e+01   2.1093750e+01
  -1.3041307e+01   2.1796875e+01
  -1.2269236e+01   2.2500000e+01
  -1.2251760e+01   2.3203125e+01
  -1.2932621e+01   2.3906250e+01
  -1.4165422e+01   2.4609375e+01
  -1.5524076e+01   2.5312500e+01
  -1.6171972e+01   2.6015625e+01
  -1.5733666e+01   2.6718750e+01
  -1.4953688e+01   2.7421875e+01
  -1.4603070e+01   2.8125000e+01
  -1.5078611e+01   2.8828125e+01
  -1.6733778e+01   2.9531250e+01
  -2.0387828e+01   3.0234375e+01
  -2.9942008e+01   3.0937500e+01
  -2.6769145e+01   3.1640625e+01
  -1.8499232e+01   3.2343750e+01
  -1.4665515e+01   3.3046875e+01
  -1.2540633e+01   3.3750000e+01
  -1.1455956e+01   3.4453125e+01
  -1.1158657e+01   3.5156250e+01
  -1.1533697e+01   3.5859375e+01
  -1.2498814e+01   3.6562500e+01
  -1.3881949e+01   3.7265625e+01
  -1.5187211e+01   3.7968750e+01
  -1.5576445e+01   3.8671875e+01
  -1.4875708e+01   3.9375000e+01
  -1.3866344e+01   4.0078125e+01
  -1.3164103e+01   4.0781250e+01
  -1.2982667e+01   4.1484375e+01
  -1.3361167e+01   4.2187500e+01
  -1.4260113e+01   4.2890625e+01
  -1.5506319e+01   4.3593750e+01
  -1.6606974e+01   4.4296875e+01
  -1.6800999e+01   4.5000000e+01
  -1.5959965e+01   4.5703125e+01
  -1.4763210e+01   4.6406250e+01
  -1.3734586e+01   4.7109375e+01
  -1.3030767e+01   4.7812500e+01
  -1.2635601e+01   4.8515625e+01
  -1.2472770e+01   4.9218750e+01
  -1.2448200e+01   4.9921875e+01
  -1.2473044e+01   5.0625000e+01
  -1.2481017e+01   5.1328125e+01
  -1.2433202e+01   5.2031250e+01
  -1.2306032e+01   5.2734375e+01
  -1.2075784e+01   5.3437500e+01
  -1.1719869e+01   5.4140625e+01
  -1.1238017e+01   5.4843750e+01
  -1.0671254e+01   5.5546875e+01
  -1.0096080e+01   5.6250000e+01
  -9.5995439e+00   5.6953125e+01
  -9.2573938e+00   5.7656250e+01
  -9.1257209e+00   5.8359375e+01
  -9.2418711e+00   5.9062500e+01
  -9.6268338e+00   5.9765625e+01
  -1.0282719e+01   6.0468750e+01
  -1.1178493e+01   6.1171875e+01
  -1.2215301e+01   6.1875000e+01
  -1.3176674e+01   6.2578125e+01
  -1.3743695e+01   6.3281250e+01
  -1.3710008e+01   6.3984375e+01
  -1.3202185e+01   6.4687500e+01
  -1.2528377e+01   6.5390625e+01
  -1.1922516e+01   6.6093750e+01
  -1.1488457e+01   6.6796875e+01
  -1.1243503e+01   6.7500000e+01
  -1.1156090e+01   6.8203125e+01
  -1.1164330e+01   6.8906250e+01
  -1.1188813e+01   6.9609375e+01
  -1.1152415e+01   7.0312500e+01
  -1.1008557e+01   7.1015625e+01
  -1.0762076e+01   7.1718750e+01
  -1.0464883e+01   7.2421875e+01
  -1.0191321e+01   7.3125000e+01
  -1.0014419e+01   7.3828125e+01
  -9.9951457e+00   7.4531250e+01
  -1.0182137e+01   7.5234375e+01
  -1.0614507e+01   7.5937500e+01
  -1.1320461e+01   7.6640625e+01
  -1.2300547e+01   7.7343750e+01
  -1.3469639e+01   7.8046875e+01
  -1.4523653e+01   7.8750000e+01
  -1.4871581e+01   7.9453125e+01
  -1.4151891e+01   8.0156250e+01
  -1.2776349e+01   8.0859375e+01
  -1.1340554e+01   8.1562500e+01
  -1.0148341e+01   8.2265625e+01
  -9.2975688e+00   8.2968750e+01
  -8.8121267e+00   8.3671875e+01
  -8.7008580e+00   8.4375000e+01
  -8.9795421e+00   8.5078125e+01
  -9.6808804e+00   8.5781250e+01
  -1.0860549e+01   8.6484375e+01
  -1.2591267e+01   8.7187500e+01
  -1.4873609e+01   8.7890625e+01
  -1.7114169e+01   8.8593750e+01
  -1.7293088e+01   8.9296875e+01
  -1.5153189e+01   9.0000000e+01
  -1.2780885e+01   9.0703125e+01
  -1.0930131e+01   9.1406250e+01
  -9.6287844e+00   9.2109375e+01
  -8.8022454e+00   9.2812500e+01
  -8.3894574e+00   9.3515625e+01
  -8.3530990e+00   9.4218750e+01
  -8.6747173e+00   9.4921875e+01
  -9.3477438e+00   9.5625000e+01
  -1.0365984e+01   9.6328125e+01
  -1.1696185e+01   9.7031250e+01
  -1.3209698e+01   9.7734375e+01
  -1.4563688e+01   9.8437500e+01
  -1.5231969e+01   9.9140625e+01
  -1.5036852e+01   9.9843750e+01
  -1.4429896e+01   1.0054688e+02
  -1.3935824e+01   1.0125000e+02
  -1.3850979e+01   1.0195312e+02
  -1.4343102e+01   1.0265625e+02
  -1.5581880e+01   1.0335938e+02
  -1.7826104e+01   1.0406250e+02
  -2.1229052e+01   1.0476562e+02
  -2.2706727e+01   1.0546875e+02
  -1.8705552e+01   1.0617188e+02
  -1.4817731e+01   1.0687500e+02
  -1.2082974e+01   1.0757812e+02
  -1.0206625e+01   1.0828125e+02
  -8.9743116e+00   1.0898438e+02
  -8.2673943e+00   1.0968750e+02
  -8.0233153e+00   1.1039062e+02
  -8.2135066e+00   1.1109375e+02
  -8.8320169e+00   1.1179688e+02
  -9.8880117e+00   1.1250000e+02
  -1.1394724e+01   1.1320312e+02
  -1.3337850e+01   1.1390625e+02
  -1.5578267e+01   1.1460938e+02
  -1.7643324e+01   1.1531250e+02
  -1.8763229e+01   1.1601562e+02
  -1.8815899e+01   1.1671875e+02
  -1.8495171e+01   1.1742188e+02
  -1.8264791e+01   1.1812500e+02
  -1.8133089e+01   1.1882812e+02
  -1.7910709e+01   1.1953125e+02
  -1.7490566e+01   1.2023438e+02
  -1.6999217e+01   1.2093750e+02
  -1.6697800e+01   1.2164063e+02
  -1.6833764e+01   1.2234375e+02
  -1.7613305e+01   1.2304688e+02
  -1.9233161e+01   1.2375000e+02
  -2.1750757e+01   1.2445313e+02
  -2.3718607e+01   1.2515625e+02
  -2.1831350e+01   1.2585938e+02
  -1.8624838e+01   1.2656250e+02
  -1.6251268e+01   1.2726562e+02
  -1.4814975e+01   1.2796875e+02
  -1.4196888e+01   1.2867188e+02
  -1.4346072e+01   1.2937500e+02
  -1.5309993e+01   1.3007812e+02
  -1.7289332e+01   1.3078125e+02
  -2.0862808e+01   1.3148437e+02
  -2.8258411e+01   1.3218750e+02
  -3.0000000e+01   1.3289062e+02
  -2.2988562e+01   1.3359375e+02
  -1.8640942e+01   1.3429688e+02
  -1.6115186e+01   1.3500000e+02
  -1.4438949e+01   1.3570312e+02
  -1.3213737e+01   1.3640625e+02
  -1.2250143e+01   1.3710938e+02
  -1.1483610e+01   1.3781250e+02
  -1.0931324e+01   1.3851563e+02
  -1.0651273e+01   1.3921875e+02
  -1.0709426e+01   1.3992188e+02
  -1.1154517e+01   1.4062500e+02
  -1.1974238e+01   1.4132812e+02
  -1.2971241e+01   1.4203125e+02
  -1.3554983e+01   1.4273438e+02
  -1.3023816e+01   1.4343750e+02
  -1.1589302e+01   1.4414062e+02
  -1.0039329e+01   1.4484375e+02
  -8.8335087e+00   1.4554687e+02
  -8.1234108e+00   1.4625000e+02
  -7.9602629e+00   1.4695313e+02
  -8.3941210e+00   1.4765625e+02
  -9.5254459e+00   1.4835938e+02
  -1.1576103e+01   1.4906250e+02
  -1.5102556e+01   1.4976562e+02
  -2.2152105e+01   1.5046875e+02
  -3.0000000e+01   1.5117188e+02
  -1.9242213e+01   1.5187500e+02
  -1.4871361e+01   1.5257813e+02
  -1.2861938e+01   1.5328125e+02
  -1.2182167e+01   1.5398438e+02
  -1.2568927e+01   1.5468750e+02
  -1.4043965e+01   1.5539062e+02
  -1.6785719e+01   1.5609375e+02
  -2.0113345e+01   1.5679688e+02
  -1.8966918e+01   1.5750000e+02
  -1.5106626e+01   1.5820312e+02
  -1.2301797e+01   1.5890625e+02
  -1.0606690e+01   1.5960938e+02
  -9.7881643e+00   1.6031250e+02
  -9.7288022e+00   1.6101562e+02
  -1.0412093e+01   1.6171875e+02
  -1.1916027e+01   1.6242188e+02
  -1.4427037e+01   1.6312500e+02
  -1.8090992e+01   1.6382812e+02
  -2.0895775e+01   1.6453125e+02
  -1.8628805e+01   1.6523438e+02
  -1.5710690e+01   1.6593750e+02
  -1.4023309e+01   1.6664062e+02
  -1.3465606e+01   1.6734375e+02
  -1.3958953e+01   1.6804688e+02
  -1.5631314e+01   1.6875000e+02
  -1.8897723e+01   1.6945313e+02
  -2.3421314e+01   1.7015625e+02
  -2.1019721e+01   1.7085938e+02
  -1.6258353e+01   1.7156250e+02
  -1.3301764e+01   1.7226562e+02
  -1.1688976e+01   1.7296875e+02
  -1.1154635e+01   1.7367188e+02
  -1.1714267e+01   1.7437500e+02
  -1.3701743e+01   1.7507812e+02
  -1.7857812e+01   1.7578125e+02
  -1.8824813e+01   1.7648438e+02
  -1.2006393e+01   1.7718750e+02
  -7.1391801e+00   1.7789062e+02
  -3.7939010e+00   1.7859375e+02
  -1.3866829e+00   1.7929688e+02
   3.5504848e-01  -1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_1_Beam_2_hbf.txt <==
               x               y
   8.3461963e-01  -1.8000000e+02
   7.2174913e-01  -1.7929688e+02
   4.1249756e-01  -1.7859375e+02
   1.8850559e-04  -1.7789062e+02
  -3.5773127e-01  -1.7718750e+02
  -4.8807859e-01  -1.7648438e+02
  -3.1175253e-01  -1.7578125e+02
   9.2573352e-02  -1.7507812e+02
   5.6055324e-01  -1.7437500e+02
   9.5003917e-01  -1.7367188e+02
   1.1837962e+00  -1.7296875e+02
   1.2439826e+00  -1.7226562e+02
   1.1578309e+00  -1.7156250e+02
   9.8644102e-01  -1.7085938e+02
   8.1069679e-01  -1.7015625e+02
   7.0589670e-01  -1.6945313e+02
   7.0984785e-01  -1.6875000e+02
   8.0687230e-01  -1.6804687e+02
   9.4285595e-01  -1.6734375e+02
   1.0568874e+00  -1.6664062e+02
   1.1056291e+00  -1.6593750e+02
   1.0728415e+00  -1.6523438e+02
   9.6931368e-01  -1.6453125e+02
   8.2841060e-01  -1.6382812e+02
   6.9781504e-01  -1.6312500e+02
   6.2583385e-01  -1.6242188e+02
   6.4379025e-01  -1.6171875e+02
   7.5245524e-01  -1.6101562e+02
   9.2145691e-01  -1.6031250e+02
   1.1015538e+00  -1.5960938e+02
   1.2406309e+00  -1.5890625e+02
   1.2953517e+00  -1.5820312e+02
   1.2371638e+00  -1.5750000e+02
   1.0556037e+00  -1.5679688e+02
   7.6205262e-01  -1.5609375e+02
   3.9494486e-01  -1.5539062e+02
   2.3114970e-02  -1.5468750e+02
  -2.6243064e-01  -1.5398438e+02
  -3.7893984e-01  -1.5328125e+02
  -2.9518230e-01  -1.5257812e+02
  -5.0268066e-02  -1.5187500e+02
   2.7267630e-01  -1.5117188e+02
   5.8971582e-01  -1.5046875e+02
   8.4194632e-01  -1.4976562e+02
   9.9971599e-01  -1.4906250e+02
   1.0565371e+00  -1.4835938e+02
   1.0211469e+00  -1.4765625e+02
   9.1063733e-01  -1.4695312e+02
   7.4510929e-01  -1.4625000e+02
   5.4398588e-01  -1.4554687e+02
   3.2428660e-01  -1.4484375e+02
   1.0089300e-01  -1.4414062e+02
  -1.1192272e-01  -1.4343750e+02
  -2.9910950e-01  -1.4273438e+02
  -4.4495195e-01  -1.4203125e+02
  -5.3513945e-01  -1.4132812e+02
  -5.5994496e-01  -1.4062500e+02
  -5.1688920e-01  -1.3992188e+02
  -4.1167035e-01  -1.3921875e+02
  -2.5735697e-01  -1.3851563e+02
  -7.2695197e-02  -1.3781250e+02
   1.1976816e-01  -1.3710938e+02
   2.9567309e-01  -1.3640625e+02
   4.3117172e-01  -1.3570312e+02
   5.0565553e-01  -1.3500000e+02
   5.0470677e-01  -1.3429688e+02
   4.2303115e-01  -1.3359375e+02
   2.6709888e-01  -1.3289062e+02
   5.6895950e-02  -1.3218750e+02
  -1.7458321e-01  -1.3148437e+02
  -3.8616709e-01  -1.3078125e+02
  -5.3879068e-01  -1.3007812e+02
  -6.0842294e-01  -1.2937500e+02
  -5.9435415e-01  -1.2867188e+02
  -5.1682002e-01  -1.2796875e+02
  -4.0577444e-01  -1.2726562e+02
  -2.8845480e-01  -1.2656250e+02
  -1.8166870e-01  -1.2585938e+02
  -8.9820057e-02  -1.2515625e+02
  -6.9623304e-03  -1.2445313e+02
   7.8939910e-02  -1.2375000e+02
   1.8069495e-01  -1.2304688e+02
   3.0643153e-01  -1.2234375e+02
   4.5519327e-01  -1.2164062e+02
   6.1490900e-01  -1.2093750e+02
   7.6347807e-01  -1.2023438e+02
   8.7253671e-01  -1.1953125e+02
   9.1261884e-01  -1.1882812e+02
   8.5857239e-01  -1.1812500e+02
   6.9502033e-01  -1.1742187e+02
   4.2259055e-01  -1.1671875e+02
   6.5683996e-02  -1.1601562e+02
  -3.1967496e-01  -1.1531250e+02
  -6.4557588e-01  -1.1460938e+02
  -8.1407162e-01  -1.1390625e+02
  -7.6517759e-01  -1.1320312e+02
  -5.1749976e-01  -1.1250000e+02
  -1.5764502e-01  -1.1179688e+02
   2.0908741e-01  -1.1109375e+02
   4.9853896e-01  -1.1039062e+02
   6.5999297e-01  -1.0968750e+02
   6.7282501e-01  -1.0898438e+02
   5.4070604e-01  -1.0828125e+02
   2.8864964e-01  -1.0757812e+02
  -3.7310515e-02  -1.0687500e+02
  -3.7157817e-01  -1.0617188e+02
  -6.3815163e-01  -1.0546875e+02
  -7.7232442e-01  -1.0476562e+02
  -7.4786034e-01  -1.0406250e+02
  -5.8934377e-01  -1.0335938e+02
  -3.5795840e-01  -1.0265625e+02
  -1.2365922e-01  -1.0195312e+02
   5.6481696e-02  -1.0125000e+02
   1.4771461e-01  -1.0054688e+02
   1.3972647e-01  -9.9843750e+01
   4.6725128e-02  -9.9140625e+01
  -9.3581316e-02  -9.8437500e+01
  -2.2587381e-01  -9.7734375e+01
  -2.9350427e-01  -9.7031250e+01
  -2.6415602e-01  -9.6328125e+01
  -1.5021543e-01  -9.5625000e+01
  -6.9288709e-03  -9.4921875e+01
   8.9090674e-02  -9.4218750e+01
   6.2287134e-02  -9.3515625e+01
  -1.5088900e-01  -9.2812500e+01
  -6.0174001e-01  -9.2109375e+01
  -1.3342914e+00  -9.1406250e+01
  -2.3916764e+00  -9.0703125e+01
  -3.8225492e+00  -9.0000000e+01
  -5.6868772e+00  -8.9296875e+01
  -8.0573972e+00  -8.8593750e+01
  -1.0994802e+01  -8.7890625e+01
  -1.4388265e+01  -8.7187500e+01
  -1.7374403e+01  -8.6484375e+01
  -1.8401352e+01  -8.5781250e+01
  -1.8084600e+01  -8.5078125e+01
  -1.7988302e+01  -8.4375000e+01
  -1.8615186e+01  -8.3671875e+01
  -1.9899226e+01  -8.2968750e+01
  -2.1258716e+01  -8.2265625e+01
  -2.1477269e+01  -8.1562500e+01
  -2.0281845e+01  -8.0859375e+01
  -1.8803239e+01  -8.0156250e+01
  -1.7742985e+01  -7.9453125e+01
  -1.7253797e+01  -7.8750000e+01
  -1.7318956e+01  -7.8046875e+01
  -1.7876980e+01  -7.7343750e+01
  -1.8814445e+01  -7.6640625e+01
  -1.9890821e+01  -7.5937500e+01
  -2.0676149e+01  -7.5234375e+01
  -2.0777631e+01  -7.4531250e+01
  -2.0291997e+01  -7.3828125e+01
  -1.9671570e+01  -7.3125000e+01
  -1.9277630e+01  -7.2421875e+01
  -1.9297574e+01  -7.1718750e+01
  -1.9843337e+01  -7.1015625e+01
  -2.1037644e+01  -7.0312500e+01
  -2.3085570e+01  -6.9609375e+01
  -2.6339904e+01  -6.8906250e+01
  -3.0609666e+01  -6.8203125e+01
  -2.9998566e+01  -6.7500000e+01
  -2.5694875e+01  -6.6796875e+01
  -2.2620545e+01  -6.6093750e+01
  -2.0680898e+01  -6.5390625e+01
  -1.9534293e+01  -6.4687500e+01
  -1.8975680e+01  -6.3984375e+01
  -1.8866061e+01  -6.3281250e+01
  -1.9076584e+01  -6.2578125e+01
  -1.9448831e+01  -6.1875000e+01
  -1.9782822e+01  -6.1171875e+01
  -1.9891551e+01  -6.0468750e+01
  -1.9710486e+01  -5.9765625e+01
  -1.9332260e+01  -5.9062500e+01
  -1.8911252e+01  -5.8359375e+01
  -1.8563823e+01  -5.7656250e+01
  -1.8341240e+01  -5.6953125e+01
  -1.8244471e+01  -5.6250000e+01
  -1.8245749e+01  -5.5546875e+01
  -1.8307142e+01  -5.4843750e+01
  -1.8395957e+01  -5.4140625e+01
  -1.8496049e+01  -5.3437500e+01
  -1.8612875e+01  -5.2734375e+01
  -1.8772216e+01  -5.2031250e+01
  -1.9015749e+01  -5.1328125e+01
  -1.9397401e+01  -5.0625000e+01
  -1.9982777e+01  -4.9921875e+01
  -2.0852510e+01  -4.9218750e+01
  -2.2110493e+01  -4.8515625e+01
  -2.3897238e+01  -4.7812500e+01
  -2.6389634e+01  -4.7109375e+01
  -2.9574890e+01  -4.6406250e+01
  -3.1614752e+01  -4.5703125e+01
  -2.9624135e+01  -4.5000000e+01
  -2.6624592e+01  -4.4296875e+01
  -2.4310335e+01  -4.3593750e+01
  -2.2652428e+01  -4.2890625e+01
  -2.1454051e+01  -4.2187500e+01
  -2.0560931e+01  -4.1484375e+01
  -1.9871254e+01  -4.0781250e+01
  -1.9332400e+01  -4.0078125e+01
  -1.8932870e+01  -3.9375000e+01
  -1.8685810e+01  -3.8671875e+01
  -1.8607812e+01  -3.7968750e+01
  -1.8698791e+01  -3.7265625e+01
  -1.8926084e+01  -3.6562500e+01
  -1.9217560e+01  -3.5859375e+01
  -1.9477426e+01  -3.5156250e+01
  -1.9636803e+01  -3.4453125e+01
  -1.9712326e+01  -3.3750000e+01
  -1.9812762e+01  -3.3046875e+01
  -2.0086873e+01  -3.2343750e+01
  -2.0665939e+01  -3.1640625e+01
  -2.1617377e+01  -3.0937500e+01
  -2.2847663e+01  -3.0234375e+01
  -2.3870262e+01  -2.9531250e+01
  -2.3834573e+01  -2.8828125e+01
  -2.2660860e+01  -2.8125000e+01
  -2.1210226e+01  -2.7421875e+01
  -2.0090951e+01  -2.6718750e+01
  -1.9506408e+01  -2.6015625e+01
  -1.9511259e+01  -2.5312500e+01
  -2.0128528e+01  -2.4609375e+01
  -2.1353762e+01  -2.3906250e+01
  -2.3010346e+01  -2.3203125e+01
  -2.4286207e+01  -2.2500000e+01
  -2.3859831e+01  -2.1796875e+01
  -2.2110356e+01  -2.1093750e+01
  -2.0338272e+01  -2.0390625e+01
  -1.9042064e+01  -1.9687500e+01
  -1.8275800e+01  -1.8984375e+01
  -1.7994133e+01  -1.8281250e+01
  -1.8138626e+01  -1.7578125e+01
  -1.8644703e+01  -1.6875000e+01
  -1.9424170e+01  -1.6171875e+01
  -2.0335328e+01  -1.5468750e+01
  -2.1163000e+01  -1.4765625e+01
  -2.1672930e+01  -1.4062500e+01
  -2.1768877e+01  -1.3359375e+01
  -2.1578960e+01  -1.2656250e+01
  -2.1338076e+01  -1.1953125e+01
  -2.1247329e+01  -1.1250000e+01
  -2.1440729e+01  -1.0546875e+01
  -2.2003416e+01  -9.8437500e+00
  -2.2970809e+01  -9.1406250e+00
  -2.4243918e+01  -8.4375000e+00
  -2.5332744e+01  -7.7343750e+00
  -2.5303170e+01  -7.0312500e+00
  -2.4002544e+01  -6.3281250e+00
  -2.2368345e+01  -5.6250000e+00
  -2.1068349e+01  -4.9218750e+00
  -2.0323698e+01  -4.2187500e+00
  -2.0209833e+01  -3.5156250e+00
  -2.0808664e+01  -2.8125000e+00
  -2.2296822e+01  -2.1093750e+00
  -2.5114501e+01  -1.4062500e+00
  -3.0726221e+01  -7.0312500e-01
  -4.0000000e+01   0.0000000e+00
  -3.0689089e+01   7.0312500e-01
  -2.5096276e+01   1.4062500e+00
  -2.2285052e+01   2.1093750e+00
  -2.0800232e+01   2.8125000e+00
  -2.0203482e+01   3.5156250e+00
  -2.0318766e+01   4.2187500e+00
  -2.1064371e+01   4.9218750e+00
  -2.2364809e+01   5.6250000e+00
  -2.3998637e+01   6.3281250e+00
  -2.5297924e+01   7.0312500e+00
  -2.5326621e+01   7.7343750e+00
  -2.4238542e+01   8.4375000e+00
  -2.2966775e+01   9.1406250e+00
  -2.2000642e+01   9.8437500e+00
  -2.1439058e+01   1.0546875e+01
  -2.1246658e+01   1.1250000e+01
  -2.1338334e+01   1.1953125e+01
  -2.1580006e+01   1.2656250e+01
  -2.1770353e+01   1.3359375e+01
  -2.1674204e+01   1.4062500e+01
  -2.1163466e+01   1.4765625e+01
  -2.0334808e+01   1.5468750e+01
  -1.9422880e+01   1.6171875e+01
  -1.8642981e+01   1.6875000e+01
  -1.8136786e+01   1.7578125e+01
  -1.7992464e+01   1.8281250e+01
  -1.8274639e+01   1.8984375e+01
  -1.9041935e+01   1.9687500e+01
  -2.0340198e+01   2.0390625e+01
  -2.2116418e+01   2.1093750e+01
  -2.3872806e+01   2.1796875e+01
  -2.4303303e+01   2.2500000e+01
  -2.3023926e+01   2.3203125e+01
  -2.1362920e+01   2.3906250e+01
  -2.0135028e+01   2.4609375e+01
  -1.9516418e+01   2.5312500e+01
  -1.9511031e+01   2.6015625e+01
  -2.0095559e+01   2.6718750e+01
  -2.1215134e+01   2.7421875e+01
  -2.2665947e+01   2.8125000e+01
  -2.3838685e+01   2.8828125e+01
  -2.3872015e+01   2.9531250e+01
  -2.2847748e+01   3.0234375e+01
  -2.1617202e+01   3.0937500e+01
  -2.0666311e+01   3.1640625e+01
  -2.0088193e+01   3.2343750e+01
  -1.9815234e+01   3.3046875e+01
  -1.9715950e+01   3.3750000e+01
  -1.9641275e+01   3.4453125e+01
  -1.9482157e+01   3.5156250e+01
  -1.9221910e+01   3.5859375e+01
  -1.8929618e+01   3.6562500e+01
  -1.8701320e+01   3.7265625e+01
  -1.8609278e+01   3.7968750e+01
  -1.8686165e+01   3.8671875e+01
  -1.8931998e+01   3.9375000e+01
  -1.9330096e+01   4.0078125e+01
  -1.9867223e+01   4.0781250e+01
  -2.0554797e+01   4.1484375e+01
  -2.1445327e+01   4.2187500e+01
  -2.2640407e+01   4.2890625e+01
  -2.4293867e+01   4.3593750e+01
  -2.6601990e+01   4.4296875e+01
  -2.9596278e+01   4.5000000e+01
  -3.1605101e+01   4.5703125e+01
  -2.9592334e+01   4.6406250e+01
  -2.6408777e+01   4.7109375e+01
  -2.3913096e+01   4.7812500e+01
  -2.2123429e+01   4.8515625e+01
  -2.0863256e+01   4.9218750e+01
  -1.9991897e+01   4.9921875e+01
  -1.9405290e+01   5.0625000e+01
  -1.9022668e+01   5.1328125e+01
  -1.8778310e+01   5.2031250e+01
  -1.8618181e+01   5.2734375e+01
  -1.8500525e+01   5.3437500e+01
  -1.8399540e+01   5.4140625e+01
  -1.8309830e+01   5.4843750e+01
  -1.8247663e+01   5.5546875e+01
  -1.8245876e+01   5.6250000e+01
  -1.8342526e+01   5.6953125e+01
  -1.8565462e+01   5.7656250e+01
  -1.8913740e+01   5.8359375e+01
  -1.9335990e+01   5.9062500e+01
  -1.9715496e+01   5.9765625e+01
  -1.9897244e+01   6.0468750e+01
  -1.9788099e+01   6.1171875e+01
  -1.9452759e+01   6.1875000e+01
  -1.9078829e+01   6.2578125e+01
  -1.8866732e+01   6.3281250e+01
  -1.8975026e+01   6.3984375e+01
  -1.9532531e+01   6.4687500e+01
  -2.0678159e+01   6.5390625e+01
  -2.2616917e+01   6.6093750e+01
  -2.5690815e+01   6.6796875e+01
  -2.9998721e+01   6.7500000e+01
  -3.0621402e+01   6.8203125e+01
  -2.6347086e+01   6.8906250e+01
  -2.3089338e+01   6.9609375e+01
  -2.1039686e+01   7.0312500e+01
  -1.9844388e+01   7.1015625e+01
  -1.9297989e+01   7.1718750e+01
  -1.9277589e+01   7.2421875e+01
  -1.9671137e+01   7.3125000e+01
  -2.0291097e+01   7.3828125e+01
  -2.0776045e+01   7.4531250e+01
  -2.0673726e+01   7.5234375e+01
  -1.9887760e+01   7.5937500e+01
  -1.8811091e+01   7.6640625e+01
  -1.7873551e+01   7.7343750e+01
  -1.7315550e+01   7.8046875e+01
  -1.7250477e+01   7.8750000e+01
  -1.7739857e+01   7.9453125e+01
  -1.8800574e+01   8.0156250e+01
  -2.0280303e+01   8.0859375e+01
  -2.1477734e+01   8.1562500e+01
  -2.1260370e+01   8.2265625e+01
  -1.9900134e+01   8.2968750e+01
  -1.8614762e+01   8.3671875e+01
  -1.7986469e+01   8.4375000e+01
  -1.8081134e+01   8.5078125e+01
  -1.8396360e+01   8.5781250e+01
  -1.7370237e+01   8.6484375e+01
  -1.4386614e+01   8.7187500e+01
  -1.0994553e+01   8.7890625e+01
  -8.0576913e+00   8.8593750e+01
  -5.6873771e+00   8.9296875e+01
  -3.8231294e+00   9.0000000e+01
  -2.3922851e+00   9.0703125e+01
  -1.3349014e+00   9.1406250e+01
  -6.0232831e-01   9.2109375e+01
  -1.5142696e-01   9.2812500e+01
   6.1840236e-02   9.3515625e+01
   8.8791007e-02   9.4218750e+01
  -7.0125204e-03   9.4921875e+01
  -1.5001631e-01   9.5625000e+01
  -2.6363753e-01   9.6328125e+01
  -2.9268829e-01   9.7031250e+01
  -2.2484442e-01   9.7734375e+01
  -9.2456543e-02   9.8437500e+01
   4.7830073e-02   9.9140625e+01
   1.4072027e-01   9.9843750e+01
   1.4853312e-01   1.0054688e+02
   5.7084343e-02   1.0125000e+02
  -1.2329013e-01   1.0195312e+02
  -3.5781126e-01   1.0265625e+02
  -5.8936634e-01   1.0335938e+02
  -7.4795507e-01   1.0406250e+02
  -7.7236779e-01   1.0476562e+02
  -6.3803992e-01   1.0546875e+02
  -3.7126987e-01   1.0617188e+02
  -3.6833044e-02   1.0687500e+02
   2.8922492e-01   1.0757812e+02
   5.4129402e-01   1.0828125e+02
   6.7334670e-01   1.0898438e+02
   6.6038509e-01   1.0968750e+02
   4.9875944e-01   1.1039062e+02
   2.0912204e-01   1.1109375e+02
  -1.5777274e-01   1.1179688e+02
  -5.1772129e-01   1.1250000e+02
  -7.6539168e-01   1.1320312e+02
  -8.1419066e-01   1.1390625e+02
  -6.4558038e-01   1.1460938e+02
  -3.1962281e-01   1.1531250e+02
   6.5696537e-02   1.1601562e+02
   4.2247058e-01   1.1671875e+02
   6.9469827e-01   1.1742188e+02
   8.5800621e-01   1.1812500e+02
   9.1179366e-01   1.1882812e+02
   8.7146520e-01   1.1953125e+02
   7.6220204e-01   1.2023438e+02
   6.1349987e-01   1.2093750e+02
   4.5374790e-01   1.2164063e+02
   3.0506127e-01   1.2234375e+02
   1.7950846e-01   1.2304688e+02
   7.8024068e-02   1.2375000e+02
  -7.5581818e-03   1.2445313e+02
  -9.0093424e-02   1.2515625e+02
  -1.8166661e-01   1.2585938e+02
  -2.8827084e-01   1.2656250e+02
  -4.0553965e-01   1.2726562e+02
  -5.1668412e-01   1.2796875e+02
  -5.9445317e-01   1.2867188e+02
  -6.0883645e-01   1.2937500e+02
  -5.3950657e-01   1.3007812e+02
  -3.8707893e-01   1.3078125e+02
  -1.7552650e-01   1.3148437e+02
   5.6091472e-02   1.3218750e+02
   2.6656984e-01   1.3289062e+02
   4.2286416e-01   1.3359375e+02
   5.0493808e-01   1.3429688e+02
   5.0627656e-01   1.3500000e+02
   4.3213510e-01   1.3570312e+02
   2.9689871e-01   1.3640625e+02
   1.2115154e-01   1.3710938e+02
  -7.1270297e-02   1.3781250e+02
  -2.5600226e-01   1.3851563e+02
  -4.1047667e-01   1.3921875e+02
  -5.1591516e-01   1.3992188e+02
  -5.5921389e-01   1.4062500e+02
  -5.3464358e-01   1.4132812e+02
  -4.4465991e-01   1.4203125e+02
  -2.9897276e-01   1.4273438e+02
  -1.1187966e-01   1.4343750e+02
   1.0091350e-01   1.4414062e+02
   3.2435929e-01   1.4484375e+02
   5.4417965e-01   1.4554687e+02
   7.4547572e-01   1.4625000e+02
   9.1120108e-01   1.4695313e+02
   1.0219013e+00   1.4765625e+02
   1.0574462e+00   1.4835938e+02
   1.0007208e+00   1.4906250e+02
   8.4297310e-01   1.4976562e+02
   5.9068552e-01   1.5046875e+02
   2.7351627e-01   1.5117188e+02
  -4.9606069e-02   1.5187500e+02
  -2.9469959e-01   1.5257813e+02
  -3.7858002e-01   1.5328125e+02
  -2.6210331e-01   1.5398438e+02
   2.3484529e-02   1.5468750e+02
   3.9538297e-01   1.5539062e+02
   7.6254069e-01   1.5609375e+02
   1.0560991e+00   1.5679688e+02
   1.2376185e+00   1.5750000e+02
   1.2957232e+00   1.5820312e+02
   1.2408897e+00   1.5890625e+02
   1.1016887e+00   1.5960938e+02
   9.2147937e-01   1.6031250e+02
   7.5239956e-01   1.6101562e+02
   6.4370527e-01   1.6171875e+02
   6.2576602e-01   1.6242188e+02
   6.9779103e-01   1.6312500e+02
   8.2843042e-01   1.6382812e+02
   9.6935648e-01   1.6453125e+02
   1.0728768e+00   1.6523438e+02
   1.1056262e+00   1.6593750e+02
   1.0568209e+00   1.6664062e+02
   9.4270952e-01   1.6734375e+02
   8.0664309e-01   1.6804688e+02
   7.0955053e-01   1.6875000e+02
   7.0556270e-01   1.6945313e+02
   8.1036441e-01   1.7015625e+02
   9.8614118e-01   1.7085938e+02
   1.1575791e+00   1.7156250e+02
   1.2437807e+00   1.7226562e+02
   1.1836382e+00   1.7296875e+02
   9.4991607e-01   1.7367188e+02
   5.6045636e-01   1.7437500e+02
   9.2495627e-02   1.7507812e+02
  -3.1181571e-01   1.7578125e+02
  -4.8812916e-01   1.7648438e+02
  -3.5776966e-01   1.7718750e+02
   1.6164525e-04   1.7789062e+02
   4.1248088e-01   1.7859375e+02
   7.2174121e-01   1.7929688e+02
   8.3461963e-01  -1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_1_Beam_2_hbf_full.txt <==
               x               y
   3.7321483e-01  -1.8000000e+02
   3.4348869e-01  -1.7929688e+02
   3.0970618e-01  -1.7859375e+02
   2.9330972e-01  -1.7789062e+02
   3.0310245e-01  -1.7718750e+02
   3.3023557e-01  -1.7648438e+02
   3.5322151e-01  -1.7578125e+02
   3.4977232e-01  -1.7507812e+02
   3.0869600e-01  -1.7437500e+02
   2.3660396e-01  -1.7367188e+02
   1.5684853e-01  -1.7296875e+02
   9.9925790e-02  -1.7226562e+02
   8.7953184e-02  -1.7156250e+02
   1.2141205e-01  -1.7085938e+02
   1.7770884e-01  -1.7015625e+02
   2.2308391e-01  -1.6945313e+02
   2.2980256e-01  -1.6875000e+02
   1.8953738e-01  -1.6804687e+02
   1.1849231e-01  -1.6734375e+02
   5.2503135e-02  -1.6664062e+02
   3.1446505e-02  -1.6593750e+02
   7.7611643e-02  -1.6523438e+02
   1.8104466e-01  -1.6453125e+02
   3.0344729e-01  -1.6382812e+02
   3.9729042e-01  -1.6312500e+02
   4.2638994e-01  -1.6242188e+02
   3.7873688e-01  -1.6171875e+02
   2.7048358e-01  -1.6101562e+02
   1.4168522e-01  -1.6031250e+02
   4.2524797e-02  -1.5960938e+02
   1.1305354e-02  -1.5890625e+02
   5.4762963e-02  -1.5820312e+02
   1.4540701e-01  -1.5750000e+02
   2.3807616e-01  -1.5679688e+02
   2.9239070e-01  -1.5609375e+02
   2.8812727e-01  -1.5539062e+02
   2.3026572e-01  -1.5468750e+02
   1.4550926e-01  -1.5398438e+02
   7.1668166e-02  -1.5328125e+02
   4.1826678e-02  -1.5257812e+02
   6.9434263e-02  -1.5187500e+02
   1.4309766e-01  -1.5117188e+02
   2.3420090e-01  -1.5046875e+02
   3.1103809e-01  -1.4976562e+02
   3.5059918e-01  -1.4906250e+02
   3.4399217e-01  -1.4835938e+02
   2.9630838e-01  -1.4765625e+02
   2.2311881e-01  -1.4695312e+02
   1.4527449e-01  -1.4625000e+02
   8.3183685e-02  -1.4554687e+02
   5.1714089e-02  -1.4484375e+02
   5.6864276e-02  -1.4414062e+02
   9.4921828e-02  -1.4343750e+02
   1.5406334e-01  -1.4273438e+02
   2.1770502e-01  -1.4203125e+02
   2.6866528e-01  -1.4132812e+02
   2.9327657e-01  -1.4062500e+02
   2.8475093e-01  -1.3992188e+02
   2.4518239e-01  -1.3921875e+02
   1.8552137e-01  -1.3851563e+02
   1.2290269e-01  -1.3781250e+02
   7.5331975e-02  -1.3710938e+02
   5.5202938e-02  -1.3640625e+02
   6.4603353e-02  -1.3570312e+02
   9.5102245e-02  -1.3500000e+02
   1.3215365e-01  -1.3429688e+02
   1.6149448e-01  -1.3359375e+02
   1.7430016e-01  -1.3289062e+02
   1.6925440e-01  -1.3218750e+02
   1.5143420e-01  -1.3148437e+02
   1.2906593e-01  -1.3078125e+02
   1.0977734e-01  -1.3007812e+02
   9.7984174e-02  -1.2937500e+02
   9.4355403e-02  -1.2867188e+02
   9.7113328e-02  -1.2796875e+02
   1.0400116e-01  -1.2726562e+02
   1.1370446e-01  -1.2656250e+02
   1.2621208e-01  -1.2585938e+02
   1.4239301e-01  -1.2515625e+02
   1.6338531e-01  -1.2445313e+02
   1.9013161e-01  -1.2375000e+02
   2.2289423e-01  -1.2304688e+02
   2.6037654e-01  -1.2234375e+02
   2.9846288e-01  -1.2164062e+02
   3.2932457e-01  -1.2093750e+02
   3.4206083e-01  -1.2023438e+02
   3.2565575e-01  -1.1953125e+02
   2.7399724e-01  -1.1882812e+02
   1.9155689e-01  -1.1812500e+02
   9.7247824e-02  -1.1742187e+02
   2.2932657e-02  -1.1671875e+02
   3.3430971e-03  -1.1601562e+02
   5.8797041e-02  -1.1531250e+02
   1.8043576e-01  -1.1460938e+02
   3.2989765e-01  -1.1390625e+02
   4.5456528e-01  -1.1320312e+02
   5.0792368e-01  -1.1250000e+02
   4.6552595e-01  -1.1179688e+02
   3.3451437e-01  -1.1109375e+02
   1.5691779e-01  -1.1039062e+02
   2.2094072e-03  -1.0968750e+02
  -5.8678635e-02  -1.0898438e+02
   7.0389559e-03  -1.0828125e+02
   1.7018187e-01  -1.0757812e+02
   3.5592629e-01  -1.0687500e+02
   4.8410733e-01  -1.0617188e+02
   5.0192161e-01  -1.0546875e+02
   3.9947584e-01  -1.0476562e+02
   2.1443468e-01  -1.0406250e+02
   2.6384419e-02  -1.0335938e+02
  -7.0121434e-02  -1.0265625e+02
  -1.6960941e-02  -1.0195312e+02
   1.6581707e-01  -1.0125000e+02
   3.9170154e-01  -1.0054688e+02
   5.5952473e-01  -9.9843750e+01
   5.9743531e-01  -9.9140625e+01
   4.8251051e-01  -9.8437500e+01
   2.4795801e-01  -9.7734375e+01
  -1.5746577e-02  -9.7031250e+01
  -1.8110830e-01  -9.6328125e+01
  -1.4626836e-01  -9.5625000e+01
   9.0058414e-02  -9.4921875e+01
   4.2227363e-01  -9.4218750e+01
   7.0568548e-01  -9.3515625e+01
   8.1753836e-01  -9.2812500e+01
   6.7271235e-01  -9.2109375e+01
   2.1301163e-01  -9.1406250e+01
  -6.0867587e-01  -9.0703125e+01
  -1.8426754e+00  -9.0000000e+01
  -3.5570721e+00  -8.9296875e+01
  -5.8590417e+00  -8.8593750e+01
  -8.9392886e+00  -8.7890625e+01
  -1.3196160e+01  -8.7187500e+01
  -1.9745070e+01  -8.6484375e+01
  -3.6244418e+01  -8.5781250e+01
  -2.7562484e+01  -8.5078125e+01
  -2.3119630e+01  -8.4375000e+01
  -2.2755133e+01  -8.3671875e+01
  -2.4852106e+01  -8.2968750e+01
  -3.0324940e+01  -8.2265625e+01
  -4.0000000e+01  -8.1562500e+01
  -3.1196917e+01  -8.0859375e+01
  -2.6549234e+01  -8.0156250e+01
  -2.5056839e+01  -7.9453125e+01
  -2.5445777e+01  -7.8750000e+01
  -2.7709946e+01  -7.8046875e+01
  -3.3107614e+01  -7.7343750e+01
  -4.0000000e+01  -7.6640625e+01
  -3.3601963e+01  -7.5937500e+01
  -2.8635969e+01  -7.5234375e+01
  -2.6760544e+01  -7.4531250e+01
  -2.6651550e+01  -7.3828125e+01
  -2.8159037e+01  -7.3125000e+01
  -3.1905969e+01  -7.2421875e+01
  -4.0000000e+01  -7.1718750e+01
  -3.9147996e+01  -7.1015625e+01
  -3.1597117e+01  -7.0312500e+01
  -2.8666693e+01  -6.9609375e+01
  -2.7768276e+01  -6.8906250e+01
  -2.8429160e+01  -6.8203125e+01
  -3.0871238e+01  -6.7500000e+01
  -3.6612993e+01  -6.6796875e+01
  -4.0000000e+01  -6.6093750e+01
  -3.5555905e+01  -6.5390625e+01
  -3.0756059e+01  -6.4687500e+01
  -2.8814210e+01  -6.3984375e+01
  -2.8547797e+01  -6.3281250e+01
  -2.9812838e+01  -6.2578125e+01
  -3.3152684e+01  -6.1875000e+01
  -4.0000000e+01  -6.1171875e+01
  -4.0000000e+01  -6.0468750e+01
  -3.3669992e+01  -5.9765625e+01
  -3.0152093e+01  -5.9062500e+01
  -2.8774804e+01  -5.8359375e+01
  -2.8880940e+01  -5.7656250e+01
  -3.0481607e+01  -5.6953125e+01
  -3.4281872e+01  -5.6250000e+01
  -4.0000000e+01  -5.5546875e+01
  -4.0000000e+01  -5.4843750e+01
  -3.3781775e+01  -5.4140625e+01
  -3.0681045e+01  -5.3437500e+01
  -2.9603782e+01  -5.2734375e+01
  -3.0032612e+01  -5.2031250e+01
  -3.2107675e+01  -5.1328125e+01
  -3.6911087e+01  -5.0625000e+01
  -4.0000000e+01  -4.9921875e+01
  -3.7694141e+01  -4.9218750e+01
  -3.2391934e+01  -4.8515625e+01
  -3.0038059e+01  -4.7812500e+01
  -2.9329610e+01  -4.7109375e+01
  -2.9998227e+01  -4.6406250e+01
  -3.2275677e+01  -4.5703125e+01
  -3.7394041e+01  -4.5000000e+01
  -4.0000000e+01  -4.4296875e+01
  -3.8258336e+01  -4.3593750e+01
  -3.2908663e+01  -4.2890625e+01
  -3.0644553e+01  -4.2187500e+01
  -3.0066682e+01  -4.1484375e+01
  -3.0926580e+01  -4.0781250e+01
  -3.3547865e+01  -4.0078125e+01
  -3.9663381e+01  -3.9375000e+01
  -4.0000000e+01  -3.8671875e+01
  -3.7451158e+01  -3.7968750e+01
  -3.2845055e+01  -3.7265625e+01
  -3.0935737e+01  -3.6562500e+01
  -3.0648869e+01  -3.5859375e+01
  -3.1863604e+01  -3.5156250e+01
  -3.5126315e+01  -3.4453125e+01
  -4.0000000e+01  -3.3750000e+01
  -4.0000000e+01  -3.3046875e+01
  -3.5458948e+01  -3.2343750e+01
  -3.1797479e+01  -3.1640625e+01
  -3.0261600e+01  -3.0937500e+01
  -3.0169666e+01  -3.0234375e+01
  -3.1487392e+01  -2.9531250e+01
  -3.4762223e+01  -2.8828125e+01
  -4.0000000e+01  -2.8125000e+01
  -4.0000000e+01  -2.7421875e+01
  -3.5868769e+01  -2.6718750e+01
  -3.2153303e+01  -2.6015625e+01
  -3.0639582e+01  -2.5312500e+01
  -3.0606109e+01  -2.4609375e+01
  -3.2025946e+01  -2.3906250e+01
  -3.5509679e+01  -2.3203125e+01
  -4.0000000e+01  -2.2500000e+01
  -4.0000000e+01  -2.1796875e+01
  -3.5828823e+01  -2.1093750e+01
  -3.2375928e+01  -2.0390625e+01
  -3.1040136e+01  -1.9687500e+01
  -3.1196948e+01  -1.8984375e+01
  -3.2898757e+01  -1.8281250e+01
  -3.6984268e+01  -1.7578125e+01
  -4.0000000e+01  -1.6875000e+01
  -4.0000000e+01  -1.6171875e+01
  -3.4675060e+01  -1.5468750e+01
  -3.1753730e+01  -1.4765625e+01
  -3.0661783e+01  -1.4062500e+01
  -3.0959661e+01  -1.3359375e+01
  -3.2739600e+01  -1.2656250e+01
  -3.6775192e+01  -1.1953125e+01
  -4.0000000e+01  -1.1250000e+01
  -4.0000000e+01  -1.0546875e+01
  -3.4754797e+01  -9.8437500e+00
  -3.2022434e+01  -9.1406250e+00
  -3.1098107e+01  -8.4375000e+00
  -3.1623414e+01  -7.7343750e+00
  -3.3816254e+01  -7.0312500e+00
  -3.9005574e+01  -6.3281250e+00
  -4.0000000e+01  -5.6250000e+00
  -3.9077072e+01  -4.9218750e+00
  -3.3651511e+01  -4.2187500e+00
  -3.1267730e+01  -3.5156250e+00
  -3.0526775e+01  -2.8125000e+00
  -3.1157472e+01  -2.1093750e+00
  -3.3397621e+01  -1.4062500e+00
  -3.8522159e+01  -7.0312500e-01
  -4.0000000e+01   0.0000000e+00
  -3.9319027e+01   7.0312500e-01
  -3.3807654e+01   1.4062500e+00
  -3.1451186e+01   2.1093750e+00
  -3.0785464e+01   2.8125000e+00
  -3.1551263e+01   3.5156250e+00
  -3.4060201e+01   4.2187500e+00
  -3.9952462e+01   4.9218750e+00
  -4.0000000e+01   5.6250000e+00
  -3.7460787e+01   6.3281250e+00
  -3.2768048e+01   7.0312500e+00
  -3.0652224e+01   7.7343750e+00
  -3.0053948e+01   8.4375000e+00
  -3.0762789e+01   9.1406250e+00
  -3.3008186e+01   9.8437500e+00
  -3.7882008e+01   1.0546875e+01
  -4.0000000e+01   1.1250000e+01
  -3.9481338e+01   1.1953125e+01
  -3.4121802e+01   1.2656250e+01
  -3.1850385e+01   1.3359375e+01
  -3.1290239e+01   1.4062500e+01
  -3.2188277e+01   1.4765625e+01
  -3.4813673e+01   1.5468750e+01
  -3.9932369e+01   1.6171875e+01
  -4.0000000e+01   1.6875000e+01
  -3.5491829e+01   1.7578125e+01
  -3.2133978e+01   1.8281250e+01
  -3.0606632e+01   1.8984375e+01
  -3.0462567e+01   1.9687500e+01
  -3.1702428e+01   2.0390625e+01
  -3.4863987e+01   2.1093750e+01
  -4.0000000e+01   2.1796875e+01
  -4.0000000e+01   2.2500000e+01
  -3.6134991e+01   2.3203125e+01
  -3.2289930e+01   2.3906250e+01
  -3.0695700e+01   2.4609375e+01
  -3.0602061e+01   2.5312500e+01
  -3.1980952e+01   2.6015625e+01
  -3.5464470e+01   2.6718750e+01
  -4.0000000e+01   2.7421875e+01
  -4.0000000e+01   2.8125000e+01
  -3.5207269e+01   2.8828125e+01
  -3.1763313e+01   2.9531250e+01
  -3.0383588e+01   3.0234375e+01
  -3.0469482e+01   3.0937500e+01
  -3.2065795e+01   3.1640625e+01
  -3.5949186e+01   3.2343750e+01
  -4.0000000e+01   3.3046875e+01
  -4.0000000e+01   3.3750000e+01
  -3.4049429e+01   3.4453125e+01
  -3.0980449e+01   3.5156250e+01
  -2.9779124e+01   3.5859375e+01
  -2.9975157e+01   3.6562500e+01
  -3.1646729e+01   3.7265625e+01
  -3.5575239e+01   3.7968750e+01
  -4.0000000e+01   3.8671875e+01
  -4.0000000e+01   3.9375000e+01
  -3.4139975e+01   4.0078125e+01
  -3.1126567e+01   4.0781250e+01
  -3.0041610e+01   4.1484375e+01
  -3.0426224e+01   4.2187500e+01
  -3.2433461e+01   4.2890625e+01
  -3.7142694e+01   4.3593750e+01
  -4.0000000e+01   4.4296875e+01
  -3.8180638e+01   4.5000000e+01
  -3.2691966e+01   4.5703125e+01
  -3.0258695e+01   4.6406250e+01
  -2.9511964e+01   4.7109375e+01
  -3.0189113e+01   4.7812500e+01
  -3.2568887e+01   4.8515625e+01
  -3.8069187e+01   4.9218750e+01
  -4.0000000e+01   4.9921875e+01
  -3.6347624e+01   5.0625000e+01
  -3.1659818e+01   5.1328125e+01
  -2.9597282e+01   5.2031250e+01
  -2.9136009e+01   5.2734375e+01
  -3.0133460e+01   5.3437500e+01
  -3.3046147e+01   5.4140625e+01
  -4.0000000e+01   5.4843750e+01
  -4.0000000e+01   5.5546875e+01
  -3.4535952e+01   5.6250000e+01
  -3.0497101e+01   5.6953125e+01
  -2.8785335e+01   5.7656250e+01
  -2.8604172e+01   5.8359375e+01
  -2.9912715e+01   5.9062500e+01
  -3.3336967e+01   5.9765625e+01
  -4.0000000e+01   6.0468750e+01
  -4.0000000e+01   6.1171875e+01
  -3.3113204e+01   6.1875000e+01
  -2.9678450e+01   6.2578125e+01
  -2.8366580e+01   6.3281250e+01
  -2.8603409e+01   6.3984375e+01
  -3.0525828e+01   6.4687500e+01
  -3.5306020e+01   6.5390625e+01
  -4.0000000e+01   6.6093750e+01
  -3.5958463e+01   6.6796875e+01
  -3.0340867e+01   6.7500000e+01
  -2.7886225e+01   6.8203125e+01
  -2.7166047e+01   6.8906250e+01
  -2.7946689e+01   6.9609375e+01
  -3.0617527e+01   7.0312500e+01
  -3.7254643e+01   7.1015625e+01
  -4.0000000e+01   7.1718750e+01
  -3.2537354e+01   7.2421875e+01
  -2.8393713e+01   7.3125000e+01
  -2.6720914e+01   7.3828125e+01
  -2.6732809e+01   7.4531250e+01
  -2.8531359e+01   7.5234375e+01
  -3.3387965e+01   7.5937500e+01
  -4.0000000e+01   7.6640625e+01
  -3.3107528e+01   7.7343750e+01
  -2.7638158e+01   7.8046875e+01
  -2.5341551e+01   7.8750000e+01
  -2.4932121e+01   7.9453125e+01
  -2.6409368e+01   8.0156250e+01
  -3.1048256e+01   8.0859375e+01
  -4.0000000e+01   8.1562500e+01
  -3.0231989e+01   8.2265625e+01
  -2.4719011e+01   8.2968750e+01
  -2.2604883e+01   8.3671875e+01
  -2.2947281e+01   8.4375000e+01
  -2.7316406e+01   8.5078125e+01
  -3.6667945e+01   8.5781250e+01
  -1.9739932e+01   8.6484375e+01
  -1.3158587e+01   8.7187500e+01
  -8.8963850e+00   8.7890625e+01
  -5.8194384e+00   8.8593750e+01
  -3.5249409e+00   8.9296875e+01
  -1.8203579e+00   9.0000000e+01
  -5.9733863e-01   9.0703125e+01
   2.1334221e-01   9.1406250e+01
   6.6343594e-01   9.2109375e+01
   8.0196751e-01   9.2812500e+01
   6.8947303e-01   9.3515625e+01
   4.1300493e-01   9.4218750e+01
   9.4531547e-02   9.4921875e+01
  -1.2763380e-01   9.5625000e+01
  -1.5833156e-01   9.6328125e+01
  -4.8201582e-03   9.7031250e+01
   2.3521656e-01   9.7734375e+01
   4.4449354e-01   9.8437500e+01
   5.4274809e-01   9.9140625e+01
   5.0449955e-01   9.9843750e+01
   3.5633696e-01   1.0054688e+02
   1.6609682e-01   1.0125000e+02
   1.9497761e-02   1.0195312e+02
  -1.9587099e-02   1.0265625e+02
   5.4827971e-02   1.0335938e+02
   1.9131688e-01   1.0406250e+02
   3.1751493e-01   1.0476562e+02
   3.7859949e-01   1.0546875e+02
   3.5596031e-01   1.0617188e+02
   2.6776680e-01   1.0687500e+02
   1.5769304e-01   1.0757812e+02
   7.4409839e-02   1.0828125e+02
   4.7679296e-02   1.0898438e+02
   7.4756897e-02   1.0968750e+02
   1.2738279e-01   1.1039062e+02
   1.7282080e-01   1.1109375e+02
   1.9277710e-01   1.1179688e+02
   1.9012393e-01   1.1250000e+02
   1.8269914e-01   1.1320312e+02
   1.8885697e-01   1.1390625e+02
   2.1327576e-01   1.1460938e+02
   2.4247629e-01   1.1531250e+02
   2.5328762e-01   1.1601562e+02
   2.2827958e-01   1.1671875e+02
   1.6882879e-01   1.1742188e+02
   9.9034615e-02   1.1812500e+02
   5.6874840e-02   1.1882812e+02
   7.3737849e-02   1.1953125e+02
   1.5307489e-01   1.2023438e+02
   2.6465855e-01   1.2093750e+02
   3.5977221e-01   1.2164063e+02
   3.9535297e-01   1.2234375e+02
   3.5291564e-01   1.2304688e+02
   2.4705712e-01   1.2375000e+02
   1.2261227e-01   1.2445313e+02
   3.7874660e-02   1.2515625e+02
   3.5169550e-02   1.2585938e+02
   1.1478621e-01   1.2656250e+02
   2.3435148e-01   1.2726562e+02
   3.3444542e-01   1.2796875e+02
   3.6896445e-01   1.2867188e+02
   3.2354993e-01   1.2937500e+02
   2.1992813e-01   1.3007812e+02
   1.0752912e-01   1.3078125e+02
   4.1592224e-02   1.3148437e+02
   5.3232501e-02   1.3218750e+02
   1.3047092e-01   1.3289062e+02
   2.2679066e-01   1.3359375e+02
   2.8952207e-01   1.3429688e+02
   2.8658151e-01   1.3500000e+02
   2.1986964e-01   1.3570312e+02
   1.2457116e-01   1.3640625e+02
   5.4381866e-02   1.3710938e+02
   5.4086305e-02   1.3781250e+02
   1.3236027e-01   1.3851563e+02
   2.5573550e-01   1.3921875e+02
   3.6886756e-01   1.3992188e+02
   4.2336554e-01   1.4062500e+02
   3.9740884e-01   1.4132812e+02
   3.0214375e-01   1.4203125e+02
   1.7682823e-01   1.4273438e+02
   7.2932935e-02   1.4343750e+02
   2.9560427e-02   1.4414062e+02
   5.2515975e-02   1.4484375e+02
   1.1315952e-01   1.4554687e+02
   1.6811555e-01   1.4625000e+02
   1.8407198e-01   1.4695313e+02
   1.5333503e-01   1.4765625e+02
   9.6064955e-02   1.4835938e+02
   4.9914259e-02   1.4906250e+02
   4.9829539e-02   1.4976562e+02
   1.0709352e-01   1.5046875e+02
   2.0170497e-01   1.5117188e+02
   2.9388507e-01   1.5187500e+02
   3.4519544e-01   1.5257813e+02
   3.3592620e-01   1.5328125e+02
   2.7284478e-01   1.5398438e+02
   1.8694002e-01   1.5468750e+02
   1.2120421e-01   1.5539062e+02
   1.1047918e-01   1.5609375e+02
   1.6265756e-01   1.5679688e+02
   2.5438463e-01   1.5750000e+02
   3.4451206e-01   1.5820312e+02
   3.9459005e-01   1.5890625e+02
   3.8433389e-01   1.5960938e+02
   3.1794166e-01   1.6031250e+02
   2.2202579e-01   1.6101562e+02
   1.3575269e-01   1.6171875e+02
   9.4383138e-02   1.6242188e+02
   1.1239205e-01   1.6312500e+02
   1.7654592e-01   1.6382812e+02
   2.5394089e-01   1.6453125e+02
   3.0868257e-01   1.6523438e+02
   3.1684997e-01   1.6593750e+02
   2.7443516e-01   1.6664062e+02
   1.9805093e-01   1.6734375e+02
   1.1907150e-01   1.6804688e+02
   7.1622677e-02   1.6875000e+02
   7.7465103e-02   1.6945313e+02
   1.3528222e-01   1.7015625e+02
   2.2150043e-01   1.7085938e+02
   3.0192487e-01   1.7156250e+02
   3.4642382e-01   1.7226562e+02
   3.3969487e-01   1.7296875e+02
   2.8586887e-01   1.7367188e+02
   2.0712372e-01   1.7437500e+02
   1.3624716e-01   1.7507812e+02
   1.0376145e-01   1.7578125e+02
   1.2405236e-01   1.7648438e+02
   1.8855786e-01   1.7718750e+02
   2.7096171e-01   1.7789062e+02
   3.4069604e-01   1.7859375e+02
   3.7635039e-01   1.7929688e+02
   3.7321483e-01  -1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_1_Beam_2_hbf_full_imdea.txt <==
               x               y
   3.7358792e+00  -1.8000000e+02
   3.1628635e+00  -1.7929688e+02
   2.4897142e+00  -1.7859375e+02
   1.6981915e+00  -1.7789062e+02
   7.6573770e-01  -1.7718750e+02
  -3.3420738e-01  -1.7648438e+02
  -1.6317031e+00  -1.7578125e+02
  -3.1591860e+00  -1.7507812e+02
  -4.9484686e+00  -1.7437500e+02
  -7.0225849e+00  -1.7367188e+02
  -9.3744618e+00  -1.7296875e+02
  -1.1915132e+01  -1.7226562e+02
  -1.4369074e+01  -1.7156250e+02
  -1.6161313e+01  -1.7085938e+02
  -1.6590786e+01  -1.7015625e+02
  -1.5484836e+01  -1.6945313e+02
  -1.3417206e+01  -1.6875000e+02
  -1.1078717e+01  -1.6804687e+02
  -8.8728980e+00  -1.6734375e+02
  -6.9611940e+00  -1.6664062e+02
  -5.3866991e+00  -1.6593750e+02
  -4.1461855e+00  -1.6523438e+02
  -3.2212388e+00  -1.6453125e+02
  -2.5900488e+00  -1.6382812e+02
  -2.2311313e+00  -1.6312500e+02
  -2.1236882e+00  -1.6242188e+02
  -2.2463897e+00  -1.6171875e+02
  -2.5751562e+00  -1.6101562e+02
  -3.0800747e+00  -1.6031250e+02
  -3.7215637e+00  -1.5960938e+02
  -4.4463394e+00  -1.5890625e+02
  -5.1847837e+00  -1.5820312e+02
  -5.8528410e+00  -1.5750000e+02
  -6.3623088e+00  -1.5679688e+02
  -6.6405417e+00  -1.5609375e+02
  -6.6528811e+00  -1.5539062e+02
  -6.4145285e+00  -1.5468750e+02
  -5.9832108e+00  -1.5398438e+02
  -5.4379447e+00  -1.5328125e+02
  -4.8572999e+00  -1.5257812e+02
  -4.3061489e+00  -1.5187500e+02
  -3.8315230e+00  -1.5117188e+02
  -3.4639747e+00  -1.5046875e+02
  -3.2209354e+00  -1.4976562e+02
  -3.1100766e+00  -1.4906250e+02
  -3.1319189e+00  -1.4835938e+02
  -3.2815808e+00  -1.4765625e+02
  -3.5497944e+00  -1.4695312e+02
  -3.9233791e+00  -1.4625000e+02
  -4.3853571e+00  -1.4554687e+02
  -4.9148979e+00  -1.4484375e+02
  -5.4873031e+00  -1.4414062e+02
  -6.0742852e+00  -1.4343750e+02
  -6.6448321e+00  -1.4273438e+02
  -7.1669219e+00  -1.4203125e+02
  -7.6101905e+00  -1.4132812e+02
  -7.9493118e+00  -1.4062500e+02
  -8.1674214e+00  -1.3992188e+02
  -8.2586233e+00  -1.3921875e+02
  -8.2287456e+00  -1.3851563e+02
  -8.0940880e+00  -1.3781250e+02
  -7.8786270e+00  -1.3710938e+02
  -7.6105938e+00  -1.3640625e+02
  -7.3193082e+00  -1.3570312e+02
  -7.0327938e+00  -1.3500000e+02
  -6.7762892e+00  -1.3429688e+02
  -6.5714944e+00  -1.3359375e+02
  -6.4362891e+00  -1.3289062e+02
  -6.3846660e+00  -1.3218750e+02
  -6.4266726e+00  -1.3148437e+02
  -6.5682127e+00  -1.3078125e+02
  -6.8105969e+00  -1.3007812e+02
  -7.1497736e+00  -1.2937500e+02
  -7.5752328e+00  -1.2867188e+02
  -8.0686934e+00  -1.2796875e+02
  -8.6029192e+00  -1.2726562e+02
  -9.1413654e+00  -1.2656250e+02
  -9.6397538e+00  -1.2585938e+02
  -1.0050747e+01  -1.2515625e+02
  -1.0332065e+01  -1.2445313e+02
  -1.0456386e+01  -1.2375000e+02
  -1.0419237e+01  -1.2304688e+02
  -1.0240918e+01  -1.2234375e+02
  -9.9614455e+00  -1.2164062e+02
  -9.6312535e+00  -1.2093750e+02
  -9.3019240e+00  -1.2023438e+02
  -9.0198066e+00  -1.1953125e+02
  -8.8230928e+00  -1.1882812e+02
  -8.7414391e+00  -1.1812500e+02
  -8.7969114e+00  -1.1742187e+02
  -9.0052926e+00  -1.1671875e+02
  -9.3771718e+00  -1.1601562e+02
  -9.9184826e+00  -1.1531250e+02
  -1.0630253e+01  -1.1460938e+02
  -1.1507302e+01  -1.1390625e+02
  -1.2535547e+01  -1.1320312e+02
  -1.3687541e+01  -1.1250000e+02
  -1.4916239e+01  -1.1179688e+02
  -1.6148258e+01  -1.1109375e+02
  -1.7280930e+01  -1.1039062e+02
  -1.8191452e+01  -1.0968750e+02
  -1.8765877e+01  -1.0898438e+02
  -1.8941917e+01  -1.0828125e+02
  -1.8738359e+01  -1.0757812e+02
  -1.8245998e+01  -1.0687500e+02
  -1.7588387e+01  -1.0617188e+02
  -1.6883179e+01  -1.0546875e+02
  -1.6222652e+01  -1.0476562e+02
  -1.5671472e+01  -1.0406250e+02
  -1.5272570e+01  -1.0335938e+02
  -1.5054544e+01  -1.0265625e+02
  -1.5037953e+01  -1.0195312e+02
  -1.5240040e+01  -1.0125000e+02
  -1.5678286e+01  -1.0054688e+02
  -1.6373361e+01  -9.9843750e+01
  -1.7352104e+01  -9.9140625e+01
  -1.8651233e+01  -9.8437500e+01
  -2.0322898e+01  -9.7734375e+01
  -2.2444109e+01  -9.7031250e+01
  -2.5134649e+01  -9.6328125e+01
  -2.8595538e+01  -9.5625000e+01
  -3.0000000e+01  -9.4921875e+01
  -3.0000000e+01  -9.4218750e+01
  -3.0000000e+01  -9.3515625e+01
  -3.0000000e+01  -9.2812500e+01
  -3.0000000e+01  -9.2109375e+01
  -3.0000000e+01  -9.1406250e+01
  -3.0000000e+01  -9.0703125e+01
  -3.0000000e+01  -9.0000000e+01
  -3.0000000e+01  -8.9296875e+01
  -3.0000000e+01  -8.8593750e+01
  -3.0000000e+01  -8.7890625e+01
  -3.0000000e+01  -8.7187500e+01
  -3.0000000e+01  -8.6484375e+01
  -3.0000000e+01  -8.5781250e+01
  -3.0000000e+01  -8.5078125e+01
  -3.0000000e+01  -8.4375000e+01
  -2.5942557e+01  -8.3671875e+01
  -2.2395017e+01  -8.2968750e+01
  -1.9821948e+01  -8.2265625e+01
  -1.7888684e+01  -8.1562500e+01
  -1.6429262e+01  -8.0859375e+01
  -1.5348026e+01  -8.0156250e+01
  -1.4583876e+01  -7.9453125e+01
  -1.4094377e+01  -7.8750000e+01
  -1.3847484e+01  -7.8046875e+01
  -1.3816473e+01  -7.7343750e+01
  -1.3976185e+01  -7.6640625e+01
  -1.4299655e+01  -7.5937500e+01
  -1.4754621e+01  -7.5234375e+01
  -1.5299834e+01  -7.4531250e+01
  -1.5881679e+01  -7.3828125e+01
  -1.6432661e+01  -7.3125000e+01
  -1.6874485e+01  -7.2421875e+01
  -1.7128557e+01  -7.1718750e+01
  -1.7133689e+01  -7.1015625e+01
  -1.6864445e+01  -7.0312500e+01
  -1.6339431e+01  -6.9609375e+01
  -1.5613768e+01  -6.8906250e+01
  -1.4760903e+01  -6.8203125e+01
  -1.3854442e+01  -6.7500000e+01
  -1.2956913e+01  -6.6796875e+01
  -1.2115991e+01  -6.6093750e+01
  -1.1365352e+01  -6.5390625e+01
  -1.0727323e+01  -6.4687500e+01
  -1.0215612e+01  -6.3984375e+01
  -9.8373835e+00  -6.3281250e+01
  -9.5944988e+00  -6.2578125e+01
  -9.4839231e+00  -6.1875000e+01
  -9.4973891e+00  -6.1171875e+01
  -9.6204059e+00  -6.0468750e+01
  -9.8307908e+00  -5.9765625e+01
  -1.0097111e+01  -5.9062500e+01
  -1.0377825e+01  -5.8359375e+01
  -1.0622421e+01  -5.7656250e+01
  -1.0776100e+01  -5.6953125e+01
  -1.0788721e+01  -5.6250000e+01
  -1.0626376e+01  -5.5546875e+01
  -1.0281020e+01  -5.4843750e+01
  -9.7730792e+00  -5.4140625e+01
  -9.1454928e+00  -5.3437500e+01
  -8.4525731e+00  -5.2734375e+01
  -7.7490356e+00  -5.2031250e+01
  -7.0826759e+00  -5.1328125e+01
  -6.4912021e+00  -5.0625000e+01
  -6.0019812e+00  -4.9921875e+01
  -5.6331796e+00  -4.9218750e+01
  -5.3952074e+00  -4.8515625e+01
  -5.2918776e+00  -4.7812500e+01
  -5.3210391e+00  -4.7109375e+01
  -5.4746307e+00  -4.6406250e+01
  -5.7382144e+00  -4.5703125e+01
  -6.0901637e+00  -4.5000000e+01
  -6.5008614e+00  -4.4296875e+01
  -6.9325339e+00  -4.3593750e+01
  -7.3406379e+00  -4.2890625e+01
  -7.6777494e+00  -4.2187500e+01
  -7.9002665e+00  -4.1484375e+01
  -7.9767154e+00  -4.0781250e+01
  -7.8947343e+00  -4.0078125e+01
  -7.6634803e+00  -3.9375000e+01
  -7.3102051e+00  -3.8671875e+01
  -6.8727634e+00  -3.7968750e+01
  -6.3914346e+00  -3.7265625e+01
  -5.9027512e+00  -3.6562500e+01
  -5.4362457e+00  -3.5859375e+01
  -5.0136479e+00  -3.5156250e+01
  -4.6495747e+00  -3.4453125e+01
  -4.3528659e+00  -3.3750000e+01
  -4.1280183e+00  -3.3046875e+01
  -3.9764239e+00  -3.2343750e+01
  -3.8972807e+00  -3.1640625e+01
  -3.8881126e+00  -3.0937500e+01
  -3.9448743e+00  -3.0234375e+01
  -4.0616273e+00  -2.9531250e+01
  -4.2298030e+00  -2.8828125e+01
  -4.4371235e+00  -2.8125000e+01
  -4.6663593e+00  -2.7421875e+01
  -4.8942901e+00  -2.6718750e+01
  -5.0914846e+00  -2.6015625e+01
  -5.2237336e+00  -2.5312500e+01
  -5.2558872e+00  -2.4609375e+01
  -5.1581331e+00  -2.3906250e+01
  -4.9133578e+00  -2.3203125e+01
  -4.5228953e+00  -2.2500000e+01
  -4.0080117e+00  -2.1796875e+01
  -3.4063976e+00  -2.1093750e+01
  -2.7654376e+00  -2.0390625e+01
  -2.1351716e+00  -1.9687500e+01
  -1.5631516e+00  -1.8984375e+01
  -1.0919015e+00  -1.8281250e+01
  -7.5857433e-01  -1.7578125e+01
  -5.9603023e-01  -1.6875000e+01
  -6.3467581e-01  -1.6171875e+01
  -9.0469633e-01  -1.5468750e+01
  -1.4385762e+00  -1.4765625e+01
  -2.2739967e+00  -1.4062500e+01
  -3.4572954e+00  -1.3359375e+01
  -5.0475489e+00  -1.2656250e+01
  -7.1203877e+00  -1.1953125e+01
  -9.7662172e+00  -1.1250000e+01
  -1.3058191e+01  -1.0546875e+01
  -1.6886041e+01  -9.8437500e+00
  -2.0348435e+01  -9.1406250e+00
  -2.1077780e+01  -8.4375000e+00
  -1.8102390e+01  -7.7343750e+00
  -1.3733801e+01  -7.0312500e+00
  -9.6203137e+00  -6.3281250e+00
  -6.1416026e+00  -5.6250000e+00
  -3.2759665e+00  -4.9218750e+00
  -9.3299908e-01  -4.2187500e+00
   9.7125838e-01  -3.5156250e+00
   2.5031706e+00  -2.8125000e+00
   3.7136119e+00  -2.1093750e+00
   4.6418476e+00  -1.4062500e+00
   5.3188846e+00  -7.0312500e-01
   5.7700434e+00   0.0000000e+00
   6.0169142e+00   7.0312500e-01
   6.0788899e+00   1.4062500e+00
   5.9744188e+00   2.1093750e+00
   5.7220686e+00   2.8125000e+00
   5.3414320e+00   3.5156250e+00
   4.8538537e+00   4.2187500e+00
   4.2828974e+00   4.9218750e+00
   3.6544222e+00   5.6250000e+00
   2.9961215e+00   6.3281250e+00
   2.3364256e+00   7.0312500e+00
   1.7028175e+00   7.7343750e+00
   1.1198460e+00   8.4375000e+00
   6.0734214e-01   9.1406250e+00
   1.7940062e-01   9.8437500e+00
  -1.5553412e-01   1.0546875e+01
  -3.9358140e-01   1.1250000e+01
  -5.3388195e-01   1.1953125e+01
  -5.7732774e-01   1.2656250e+01
  -5.2612384e-01   1.3359375e+01
  -3.8431832e-01   1.4062500e+01
  -1.5896684e-01   1.4765625e+01
   1.3870221e-01   1.5468750e+01
   4.9275249e-01   1.6171875e+01
   8.8297237e-01   1.6875000e+01
   1.2862000e+00   1.7578125e+01
   1.6781535e+00   1.8281250e+01
   2.0352983e+00   1.8984375e+01
   2.3364112e+00   1.9687500e+01
   2.5637069e+00   2.0390625e+01
   2.7035798e+00   2.1093750e+01
   2.7471081e+00   2.1796875e+01
   2.6904960e+00   2.2500000e+01
   2.5355940e+00   2.3203125e+01
   2.2905676e+00   2.3906250e+01
   1.9706607e+00   2.4609375e+01
   1.5988219e+00   2.5312500e+01
   1.2057127e+00   2.6015625e+01
   8.2837529e-01   2.6718750e+01
   5.0680487e-01   2.7421875e+01
   2.7817168e-01   2.8125000e+01
   1.6962536e-01   2.8828125e+01
   1.9199993e-01   2.9531250e+01
   3.3714041e-01   3.0234375e+01
   5.8017161e-01   3.0937500e+01
   8.8561665e-01   3.1640625e+01
   1.2147060e+00   3.2343750e+01
   1.5314569e+00   3.3046875e+01
   1.8064478e+00   3.3750000e+01
   2.0184543e+00   3.4453125e+01
   2.1546724e+00   3.5156250e+01
   2.2102513e+00   3.5859375e+01
   2.1876033e+00   3.6562500e+01
   2.0956836e+00   3.7265625e+01
   1.9492086e+00   3.7968750e+01
   1.7676410e+00   3.8671875e+01
   1.5737100e+00   3.9375000e+01
   1.3912933e+00   4.0078125e+01
   1.2426991e+00   4.0781250e+01
   1.1457053e+00   4.1484375e+01
   1.1110274e+00   4.2187500e+01
   1.1409582e+00   4.2890625e+01
   1.2296298e+00   4.3593750e+01
   1.3648004e+00   4.4296875e+01
   1.5305601e+00   4.5000000e+01
   1.7101642e+00   4.5703125e+01
   1.8883592e+00   4.6406250e+01
   2.0528917e+00   4.7109375e+01
   2.1951873e+00   4.7812500e+01
   2.3103545e+00   4.8515625e+01
   2.3967200e+00   4.9218750e+01
   2.4550836e+00   4.9921875e+01
   2.4878511e+00   5.0625000e+01
   2.4981736e+00   5.1328125e+01
   2.4892042e+00   5.2031250e+01
   2.4635685e+00   5.2734375e+01
   2.4231130e+00   5.3437500e+01
   2.3689605e+00   5.4140625e+01
   2.3018466e+00   5.4843750e+01
   2.2226653e+00   5.5546875e+01
   2.1331088e+00   5.6250000e+01
   2.0362660e+00   5.6953125e+01
   1.9370348e+00   5.7656250e+01
   1.8422113e+00   5.8359375e+01
   1.7601496e+00   5.9062500e+01
   1.6999444e+00   5.9765625e+01
   1.6701893e+00   6.0468750e+01
   1.6774938e+00   6.1171875e+01
   1.7250668e+00   6.1875000e+01
   1.8117211e+00   6.2578125e+01
   1.9315864e+00   6.3281250e+01
   2.0746293e+00   6.3984375e+01
   2.2278541e+00   6.4687500e+01
   2.3768987e+00   6.5390625e+01
   2.5077023e+00   6.6093750e+01
   2.6079935e+00   6.6796875e+01
   2.6684706e+00   6.7500000e+01
   2.6836486e+00   6.8203125e+01
   2.6524021e+00   6.8906250e+01
   2.5782320e+00   6.9609375e+01
   2.4692390e+00   7.0312500e+01
   2.3377284e+00   7.1015625e+01
   2.1993271e+00   7.1718750e+01
   2.0715090e+00   7.2421875e+01
   1.9715294e+00   7.3125000e+01
   1.9139828e+00   7.3828125e+01
   1.9084391e+00   7.4531250e+01
   1.9577579e+00   7.5234375e+01
   2.0575820e+00   7.5937500e+01
   2.1971717e+00   7.6640625e+01
   2.3613082e+00   7.7343750e+01
   2.5327105e+00   7.8046875e+01
   2.6943816e+00   7.8750000e+01
   2.8314881e+00   7.9453125e+01
   2.9326219e+00   8.0156250e+01
   2.9904811e+00   8.0859375e+01
   3.0020909e+00   8.1562500e+01
   2.9686884e+00   8.2265625e+01
   2.8953488e+00   8.2968750e+01
   2.7903832e+00   8.3671875e+01
   2.6645062e+00   8.4375000e+01
   2.5297745e+00   8.5078125e+01
   2.3983419e+00   8.5781250e+01
   2.2811475e+00   8.6484375e+01
   2.1867268e+00   8.7187500e+01
   2.1203666e+00   8.7890625e+01
   2.0837848e+00   8.8593750e+01
   2.0753977e+00   8.9296875e+01
   2.0910887e+00   9.0000000e+01
   2.1252733e+00   9.0703125e+01
   2.1720060e+00   9.1406250e+01
   2.2259049e+00   9.2109375e+01
   2.2827511e+00   9.2812500e+01
   2.3397109e+00   9.3515625e+01
   2.3952095e+00   9.4218750e+01
   2.4485409e+00   9.4921875e+01
   2.4993325e+00   9.5625000e+01
   2.5469981e+00   9.6328125e+01
   2.5903060e+00   9.7031250e+01
   2.6271603e+00   9.7734375e+01
   2.6546515e+00   9.8437500e+01
   2.6693750e+00   9.9140625e+01
   2.6679697e+00   9.9843750e+01
   2.6477906e+00   1.0054688e+02
   2.6076148e+00   1.0125000e+02
   2.5482714e+00   1.0195312e+02
   2.4730911e+00   1.0265625e+02
   2.3880687e+00   1.0335938e+02
   2.3016385e+00   1.0406250e+02
   2.2239859e+00   1.0476562e+02
   2.1658787e+00   1.0546875e+02
   2.1371133e+00   1.0617188e+02
   2.1448110e+00   1.0687500e+02
   2.1919249e+00   1.0757812e+02
   2.2763361e+00   1.0828125e+02
   2.3907985e+00   1.0898438e+02
   2.5237561e+00   1.0968750e+02
   2.6608183e+00   1.1039062e+02
   2.7865403e+00   1.1109375e+02
   2.8861685e+00   1.1179688e+02
   2.9471215e+00   1.1250000e+02
   2.9601232e+00   1.1320312e+02
   2.9200047e+00   1.1390625e+02
   2.8262356e+00   1.1460938e+02
   2.6832232e+00   1.1531250e+02
   2.5003600e+00   1.1601562e+02
   2.2917164e+00   1.1671875e+02
   2.0752145e+00   1.1742188e+02
   1.8711113e+00   1.1812500e+02
   1.6997361e+00   1.1882812e+02
   1.5786782e+00   1.1953125e+02
   1.5199478e+00   1.2023438e+02
   1.5278635e+00   1.2093750e+02
   1.5983366e+00   1.2164063e+02
   1.7198026e+00   1.2234375e+02
   1.8754788e+00   1.2304688e+02
   2.0462401e+00   1.2375000e+02
   2.2133702e+00   1.2445313e+02
   2.3606944e+00   1.2515625e+02
   2.4759264e+00   1.2585938e+02
   2.5512968e+00   1.2656250e+02
   2.5836302e+00   1.2726562e+02
   2.5740350e+00   1.2796875e+02
   2.5273165e+00   1.2867188e+02
   2.4511730e+00   1.2937500e+02
   2.3552120e+00   1.3007812e+02
   2.2498324e+00   1.3078125e+02
   2.1450607e+00   1.3148437e+02
   2.0494813e+00   1.3218750e+02
   1.9694279e+00   1.3289062e+02
   1.9085838e+00   1.3359375e+02
   1.8680626e+00   1.3429688e+02
   1.8469236e+00   1.3500000e+02
   1.8429711e+00   1.3570312e+02
   1.8536204e+00   1.3640625e+02
   1.8766163e+00   1.3710938e+02
   1.9104392e+00   1.3781250e+02
   1.9543189e+00   1.3851563e+02
   2.0078704e+00   1.3921875e+02
   2.0704476e+00   1.3992188e+02
   2.1403823e+00   1.4062500e+02
   2.2143040e+00   1.4132812e+02
   2.2867241e+00   1.4203125e+02
   2.3500095e+00   1.4273438e+02
   2.3947814e+00   1.4343750e+02
   2.4106911e+00   1.4414062e+02
   2.3874698e+00   1.4484375e+02
   2.3161453e+00   1.4554687e+02
   2.1903435e+00   1.4625000e+02
   2.0076313e+00   1.4695313e+02
   1.7708713e+00   1.4765625e+02
   1.4895136e+00   1.4835938e+02
   1.1806217e+00   1.4906250e+02
   8.6921062e-01   1.4976562e+02
   5.8723167e-01   1.5046875e+02
   3.7045771e-01   1.5117188e+02
   2.5293787e-01   1.5187500e+02
   2.5979697e-01   1.5257813e+02
   4.0057311e-01   1.5328125e+02
   6.6587545e-01   1.5398438e+02
   1.0289543e+00   1.5468750e+02
   1.4513790e+00   1.5539062e+02
   1.8902575e+00   1.5609375e+02
   2.3044611e+00   1.5679688e+02
   2.6586123e+00   1.5750000e+02
   2.9249134e+00   1.5820312e+02
   3.0835599e+00   1.5890625e+02
   3.1225649e+00   1.5960938e+02
   3.0376177e+00   1.6031250e+02
   2.8323611e+00   1.6101562e+02
   2.5192540e+00   1.6171875e+02
   2.1209489e+00   1.6242188e+02
   1.6717519e+00   1.6312500e+02
   1.2181762e+00   1.6382812e+02
   8.1694358e-01   1.6453125e+02
   5.2860948e-01   1.6523438e+02
   4.0629930e-01   1.6593750e+02
   4.8231751e-01   1.6664062e+02
   7.5866593e-01   1.6734375e+02
   1.2069240e+00   1.6804688e+02
   1.7775634e+00   1.6875000e+02
   2.4133125e+00   1.6945313e+02
   3.0604727e+00   1.7015625e+02
   3.6753083e+00   1.7085938e+02
   4.2259353e+00   1.7156250e+02
   4.6914835e+00   1.7226562e+02
   5.0601387e+00   1.7296875e+02
   5.3270186e+00   1.7367188e+02
   5.4922764e+00   1.7437500e+02
   5.5595095e+00   1.7507812e+02
   5.5344071e+00   1.7578125e+02
   5.4235425e+00   1.7648438e+02
   5.2332340e+00   1.7718750e+02
   4.9684472e+00   1.7789062e+02
   4.6317627e+00   1.7859375e+02
   4.2224721e+00   1.7929688e+02
   3.7358792e+00  -1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_1_Beam_2_hbf_full_quant_2bit.txt <==
               x               y
   4.2994083e+00  -1.8000000e+02
   4.2118702e+00  -1.7929688e+02
   3.8156710e+00  -1.7859375e+02
   3.0602766e+00  -1.7789062e+02
   1.8899029e+00  -1.7718750e+02
   2.3101681e-01  -1.7648438e+02
  -2.0284369e+00  -1.7578125e+02
  -5.0827528e+00  -1.7507812e+02
  -9.3274374e+00  -1.7437500e+02
  -1.5818578e+01  -1.7367188e+02
  -2.9372356e+01  -1.7296875e+02
  -2.3889752e+01  -1.7226562e+02
  -2.0148908e+01  -1.7156250e+02
  -2.0642280e+01  -1.7085938e+02
  -2.4354801e+01  -1.7015625e+02
  -2.8022740e+01  -1.6945313e+02
  -2.1965740e+01  -1.6875000e+02
  -1.7810064e+01  -1.6804687e+02
  -1.5694698e+01  -1.6734375e+02
  -1.4880794e+01  -1.6664062e+02
  -1.4997133e+01  -1.6593750e+02
  -1.5712161e+01  -1.6523438e+02
  -1.6479040e+01  -1.6453125e+02
  -1.6624591e+01  -1.6382812e+02
  -1.6131638e+01  -1.6312500e+02
  -1.5690422e+01  -1.6242188e+02
  -1.5922841e+01  -1.6171875e+02
  -1.7290761e+01  -1.6101562e+02
  -2.0391935e+01  -1.6031250e+02
  -2.4412975e+01  -1.5960938e+02
  -2.0240817e+01  -1.5890625e+02
  -1.5108939e+01  -1.5820312e+02
  -1.1807825e+01  -1.5750000e+02
  -9.7158732e+00  -1.5679688e+02
  -8.4891581e+00  -1.5609375e+02
  -7.9711369e+00  -1.5539062e+02
  -8.1078701e+00  -1.5468750e+02
  -8.9246737e+00  -1.5398438e+02
  -1.0547216e+01  -1.5328125e+02
  -1.3304928e+01  -1.5257812e+02
  -1.8174809e+01  -1.5187500e+02
  -3.0000000e+01  -1.5117188e+02
  -2.3386800e+01  -1.5046875e+02
  -1.6665955e+01  -1.4976562e+02
  -1.3619677e+01  -1.4906250e+02
  -1.2087763e+01  -1.4835938e+02
  -1.1493062e+01  -1.4765625e+02
  -1.1604710e+01  -1.4695312e+02
  -1.2298988e+01  -1.4625000e+02
  -1.3445693e+01  -1.4554687e+02
  -1.4760477e+01  -1.4484375e+02
  -1.5640653e+01  -1.4414062e+02
  -1.5484622e+01  -1.4343750e+02
  -1.4478125e+01  -1.4273438e+02
  -1.3236290e+01  -1.4203125e+02
  -1.2094771e+01  -1.4132812e+02
  -1.1119672e+01  -1.4062500e+02
  -1.0282731e+01  -1.3992188e+02
  -9.5547191e+00  -1.3921875e+02
  -8.9380644e+00  -1.3851563e+02
  -8.4657655e+00  -1.3781250e+02
  -8.1857743e+00  -1.3710938e+02
  -8.1457871e+00  -1.3640625e+02
  -8.3837984e+00  -1.3570312e+02
  -8.9208549e+00  -1.3500000e+02
  -9.7473929e+00  -1.3429688e+02
  -1.0791279e+01  -1.3359375e+02
  -1.1863368e+01  -1.3289062e+02
  -1.2641098e+01  -1.3218750e+02
  -1.2850948e+01  -1.3148437e+02
  -1.2548827e+01  -1.3078125e+02
  -1.2028502e+01  -1.3007812e+02
  -1.1517934e+01  -1.2937500e+02
  -1.1084530e+01  -1.2867188e+02
  -1.0693769e+01  -1.2796875e+02
  -1.0292369e+01  -1.2726562e+02
  -9.8735595e+00  -1.2656250e+02
  -9.4967761e+00  -1.2585938e+02
  -9.2609152e+00  -1.2515625e+02
  -9.2675034e+00  -1.2445313e+02
  -9.6015180e+00  -1.2375000e+02
  -1.0326732e+01  -1.2304688e+02
  -1.1475659e+01  -1.2234375e+02
  -1.2999323e+01  -1.2164062e+02
  -1.4619451e+01  -1.2093750e+02
  -1.5679596e+01  -1.2023438e+02
  -1.5687173e+01  -1.1953125e+02
  -1.5123118e+01  -1.1882812e+02
  -1.4752114e+01  -1.1812500e+02
  -1.5008401e+01  -1.1742187e+02
  -1.6166511e+01  -1.1671875e+02
  -1.8641221e+01  -1.1601562e+02
  -2.3604049e+01  -1.1531250e+02
  -3.0000000e+01  -1.1460938e+02
  -2.4702482e+01  -1.1390625e+02
  -1.9154089e+01  -1.1320312e+02
  -1.6460321e+01  -1.1250000e+02
  -1.5240347e+01  -1.1179688e+02
  -1.5112661e+01  -1.1109375e+02
  -1.6019141e+01  -1.1039062e+02
  -1.8094161e+01  -1.0968750e+02
  -2.1344383e+01  -1.0898438e+02
  -2.2659614e+01  -1.0828125e+02
  -1.9017789e+01  -1.0757812e+02
  -1.5495827e+01  -1.0687500e+02
  -1.3103736e+01  -1.0617188e+02
  -1.1575242e+01  -1.0546875e+02
  -1.0691532e+01  -1.0476562e+02
  -1.0312026e+01  -1.0406250e+02
  -1.0334470e+01  -1.0335938e+02
  -1.0665365e+01  -1.0265625e+02
  -1.1199023e+01  -1.0195312e+02
  -1.1809212e+01  -1.0125000e+02
  -1.2368281e+01  -1.0054688e+02
  -1.2799370e+01  -9.9843750e+01
  -1.3123356e+01  -9.9140625e+01
  -1.3448728e+01  -9.8437500e+01
  -1.3920675e+01  -9.7734375e+01
  -1.4688080e+01  -9.7031250e+01
  -1.5910926e+01  -9.6328125e+01
  -1.7796593e+01  -9.5625000e+01
  -2.0607839e+01  -9.4921875e+01
  -2.3940727e+01  -9.4218750e+01
  -2.3411662e+01  -9.3515625e+01
  -1.9457801e+01  -9.2812500e+01
  -1.6201621e+01  -9.2109375e+01
  -1.3934816e+01  -9.1406250e+01
  -1.2437377e+01  -9.0703125e+01
  -1.1567360e+01  -9.0000000e+01
  -1.1253276e+01  -8.9296875e+01
  -1.1460435e+01  -8.8593750e+01
  -1.2150456e+01  -8.7890625e+01
  -1.3190995e+01  -8.7187500e+01
  -1.4157767e+01  -8.6484375e+01
  -1.4286519e+01  -8.5781250e+01
  -1.3324332e+01  -8.5078125e+01
  -1.1962218e+01  -8.4375000e+01
  -1.0847569e+01  -8.3671875e+01
  -1.0255263e+01  -8.2968750e+01
  -1.0304371e+01  -8.2265625e+01
  -1.1120658e+01  -8.1562500e+01
  -1.2960297e+01  -8.0859375e+01
  -1.6496054e+01  -8.0156250e+01
  -2.4398692e+01  -7.9453125e+01
  -2.6084393e+01  -7.8750000e+01
  -1.6813121e+01  -7.8046875e+01
  -1.2745071e+01  -7.7343750e+01
  -1.0545852e+01  -7.6640625e+01
  -9.4532386e+00  -7.5937500e+01
  -9.2049107e+00  -7.5234375e+01
  -9.7076784e+00  -7.4531250e+01
  -1.0918697e+01  -7.3828125e+01
  -1.2651901e+01  -7.3125000e+01
  -1.4013022e+01  -7.2421875e+01
  -1.3486614e+01  -7.1718750e+01
  -1.1598638e+01  -7.1015625e+01
  -9.8099671e+00  -7.0312500e+01
  -8.6120737e+00  -6.9609375e+01
  -8.0566444e+00  -6.8906250e+01
  -8.1291695e+00  -6.8203125e+01
  -8.8412598e+00  -6.7500000e+01
  -1.0262508e+01  -6.6796875e+01
  -1.2566548e+01  -6.6093750e+01
  -1.6157180e+01  -6.5390625e+01
  -2.2008695e+01  -6.4687500e+01
  -2.7403115e+01  -6.3984375e+01
  -2.1634249e+01  -6.3281250e+01
  -1.7960593e+01  -6.2578125e+01
  -1.6045547e+01  -6.1875000e+01
  -1.5004369e+01  -6.1171875e+01
  -1.4362175e+01  -6.0468750e+01
  -1.3832018e+01  -5.9765625e+01
  -1.3294760e+01  -5.9062500e+01
  -1.2774357e+01  -5.8359375e+01
  -1.2346675e+01  -5.7656250e+01
  -1.2050445e+01  -5.6953125e+01
  -1.1849400e+01  -5.6250000e+01
  -1.1643288e+01  -5.5546875e+01
  -1.1326548e+01  -5.4843750e+01
  -1.0871578e+01  -5.4140625e+01
  -1.0360089e+01  -5.3437500e+01
  -9.9307098e+00  -5.2734375e+01
  -9.7124195e+00  -5.2031250e+01
  -9.7992353e+00  -5.1328125e+01
  -1.0257055e+01  -5.0625000e+01
  -1.1139755e+01  -4.9921875e+01
  -1.2505277e+01  -4.9218750e+01
  -1.4432815e+01  -4.8515625e+01
  -1.7046105e+01  -4.7812500e+01
  -2.0533262e+01  -4.7109375e+01
  -2.4904650e+01  -4.6406250e+01
  -2.7520072e+01  -4.5703125e+01
  -2.5100135e+01  -4.5000000e+01
  -2.2158630e+01  -4.4296875e+01
  -2.0035536e+01  -4.3593750e+01
  -1.8605454e+01  -4.2890625e+01
  -1.7766343e+01  -4.2187500e+01
  -1.7500589e+01  -4.1484375e+01
  -1.7836625e+01  -4.0781250e+01
  -1.8819135e+01  -4.0078125e+01
  -2.0445660e+01  -3.9375000e+01
  -2.2422679e+01  -3.8671875e+01
  -2.3687041e+01  -3.7968750e+01
  -2.3375353e+01  -3.7265625e+01
  -2.2613565e+01  -3.6562500e+01
  -2.2678753e+01  -3.5859375e+01
  -2.4392357e+01  -3.5156250e+01
  -2.9659825e+01  -3.4453125e+01
  -3.0000000e+01  -3.3750000e+01
  -2.4993475e+01  -3.3046875e+01
  -1.9329594e+01  -3.2343750e+01
  -1.6142448e+01  -3.1640625e+01
  -1.4269564e+01  -3.0937500e+01
  -1.3334475e+01  -3.0234375e+01
  -1.3185218e+01  -2.9531250e+01
  -1.3746182e+01  -2.8828125e+01
  -1.4893410e+01  -2.8125000e+01
  -1.6163523e+01  -2.7421875e+01
  -1.6461471e+01  -2.6718750e+01
  -1.5285281e+01  -2.6015625e+01
  -1.3645073e+01  -2.5312500e+01
  -1.2355148e+01  -2.4609375e+01
  -1.1640957e+01  -2.3906250e+01
  -1.1519541e+01  -2.3203125e+01
  -1.1964750e+01  -2.2500000e+01
  -1.2940567e+01  -2.1796875e+01
  -1.4390312e+01  -2.1093750e+01
  -1.6203842e+01  -2.0390625e+01
  -1.8170253e+01  -1.9687500e+01
  -1.9908282e+01  -1.8984375e+01
  -2.0736087e+01  -1.8281250e+01
  -1.9951833e+01  -1.7578125e+01
  -1.7961641e+01  -1.6875000e+01
  -1.5834048e+01  -1.6171875e+01
  -1.4184940e+01  -1.5468750e+01
  -1.3253230e+01  -1.4765625e+01
  -1.3188587e+01  -1.4062500e+01
  -1.4220827e+01  -1.3359375e+01
  -1.6830748e+01  -1.2656250e+01
  -2.1360359e+01  -1.1953125e+01
  -1.9730191e+01  -1.1250000e+01
  -1.4113722e+01  -1.0546875e+01
  -1.0580930e+01  -9.8437500e+00
  -8.5952507e+00  -9.1406250e+00
  -7.8326592e+00  -8.4375000e+00
  -8.3019844e+00  -7.7343750e+00
  -1.0340869e+01  -7.0312500e+00
  -1.4157116e+01  -6.3281250e+00
  -1.2431069e+01  -5.6250000e+00
  -6.3623686e+00  -4.9218750e+00
  -2.0725144e+00  -4.2187500e+00
   8.9884305e-01  -3.5156250e+00
   2.9861051e+00  -2.8125000e+00
   4.4065476e+00  -2.1093750e+00
   5.2704921e+00  -1.4062500e+00
   5.6307466e+00  -7.0312500e-01
   5.5034771e+00   0.0000000e+00
   4.8781858e+00   7.0312500e-01
   3.7298160e+00   1.4062500e+00
   2.0660044e+00   2.1093750e+00
   1.2936063e-01   2.8125000e+00
  -1.1052881e+00   3.5156250e+00
  -4.9011445e-01   4.2187500e+00
   1.2048144e+00   4.9218750e+00
   2.7954017e+00   5.6250000e+00
   3.9081207e+00   6.3281250e+00
   4.5136650e+00   7.0312500e+00
   4.6502593e+00   7.7343750e+00
   4.3596569e+00   8.4375000e+00
   3.6841322e+00   9.1406250e+00
   2.6875349e+00   9.8437500e+00
   1.5037306e+00   1.0546875e+01
   4.0904766e-01   1.1250000e+01
  -1.9100179e-01   1.1953125e+01
  -5.7570519e-02   1.2656250e+01
   6.1792580e-01   1.3359375e+01
   1.4727603e+00   1.4062500e+01
   2.2725840e+00   1.4765625e+01
   2.9278441e+00   1.5468750e+01
   3.4222078e+00   1.6171875e+01
   3.7648908e+00   1.6875000e+01
   3.9692268e+00   1.7578125e+01
   4.0445236e+00   1.8281250e+01
   3.9938404e+00   1.8984375e+01
   3.8146600e+00   1.9687500e+01
   3.5016261e+00   2.0390625e+01
   3.0518164e+00   2.1093750e+01
   2.4740320e+00   2.1796875e+01
   1.8038621e+00   2.2500000e+01
   1.1227108e+00   2.3203125e+01
   5.6442451e-01   2.3906250e+01
   2.7240706e-01   2.4609375e+01
   3.0081252e-01   2.5312500e+01
   5.5890933e-01   2.6015625e+01
   8.7773008e-01   2.6718750e+01
   1.1112456e+00   2.7421875e+01
   1.1819967e+00   2.8125000e+01
   1.0851597e+00   2.8828125e+01
   8.8521492e-01   2.9531250e+01
   7.0593463e-01   3.0234375e+01
   6.8595777e-01   3.0937500e+01
   8.9422941e-01   3.1640625e+01
   1.2800476e+00   3.2343750e+01
   1.7234081e+00   3.3046875e+01
   2.1236658e+00   3.3750000e+01
   2.4463038e+00   3.4453125e+01
   2.7233307e+00   3.5156250e+01
   3.0247584e+00   3.5859375e+01
   3.4086266e+00   3.6562500e+01
   3.8723802e+00   3.7265625e+01
   4.3443831e+00   3.7968750e+01
   4.7188133e+00   3.8671875e+01
   4.8951199e+00   3.9375000e+01
   4.7964333e+00   4.0078125e+01
   4.3732003e+00   4.0781250e+01
   3.6105285e+00   4.1484375e+01
   2.5616629e+00   4.2187500e+01
   1.4314321e+00   4.2890625e+01
   6.5196633e-01   4.3593750e+01
   6.3650957e-01   4.4296875e+01
   1.2625335e+00   4.5000000e+01
   2.0378237e+00   4.5703125e+01
   2.6091764e+00   4.6406250e+01
   2.8504386e+00   4.7109375e+01
   2.7804427e+00   4.7812500e+01
   2.5293236e+00   4.8515625e+01
   2.3342990e+00   4.9218750e+01
   2.4549412e+00   4.9921875e+01
   2.9696989e+00   5.0625000e+01
   3.7014977e+00   5.1328125e+01
   4.3945782e+00   5.2031250e+01
   4.8680856e+00   5.2734375e+01
   5.0310115e+00   5.3437500e+01
   4.8496187e+00   5.4140625e+01
   4.3268572e+00   5.4843750e+01
   3.5053414e+00   5.5546875e+01
   2.4940438e+00   5.6250000e+01
   1.5019194e+00   5.6953125e+01
   8.0087003e-01   5.7656250e+01
   5.3586427e-01   5.8359375e+01
   5.7633803e-01   5.9062500e+01
   6.5839214e-01   5.9765625e+01
   5.9226776e-01   6.0468750e+01
   3.2798702e-01   6.1171875e+01
  -4.5015543e-02   6.1875000e+01
  -3.1158406e-01   6.2578125e+01
  -2.2906213e-01   6.3281250e+01
   2.6901402e-01   6.3984375e+01
   1.0083294e+00   6.4687500e+01
   1.7482715e+00   6.5390625e+01
   2.3273730e+00   6.6093750e+01
   2.6767857e+00   6.6796875e+01
   2.7890979e+00   6.7500000e+01
   2.6955935e+00   6.8203125e+01
   2.4560508e+00   6.8906250e+01
   2.1506670e+00   6.9609375e+01
   1.8622199e+00   7.0312500e+01
   1.6455844e+00   7.1015625e+01
   1.5022346e+00   7.1718750e+01
   1.3850367e+00   7.2421875e+01
   1.2336844e+00   7.3125000e+01
   1.0184790e+00   7.3828125e+01
   7.7812408e-01   7.4531250e+01
   6.4207352e-01   7.5234375e+01
   7.9695777e-01   7.5937500e+01
   1.3553904e+00   7.6640625e+01
   2.2376174e+00   7.7343750e+01
   3.2336669e+00   7.8046875e+01
   4.1456098e+00   7.8750000e+01
   4.8456503e+00   7.9453125e+01
   5.2622061e+00   8.0156250e+01
   5.3529570e+00   8.0859375e+01
   5.0869291e+00   8.1562500e+01
   4.4382970e+00   8.2265625e+01
   3.3973012e+00   8.2968750e+01
   2.0241337e+00   8.3671875e+01
   6.0624478e-01   8.4375000e+01
  -1.5983868e-01   8.5078125e+01
   2.9311969e-01   8.5781250e+01
   1.5031271e+00   8.6484375e+01
   2.7154167e+00   8.7187500e+01
   3.5744901e+00   8.7890625e+01
   3.9851312e+00   8.8593750e+01
   3.9410478e+00   8.9296875e+01
   3.4743816e+00   9.0000000e+01
   2.6800290e+00   9.0703125e+01
   1.8024055e+00   9.1406250e+01
   1.3014208e+00   9.2109375e+01
   1.5721283e+00   9.2812500e+01
   2.4535153e+00   9.3515625e+01
   3.4547404e+00   9.4218750e+01
   4.2346829e+00   9.4921875e+01
   4.6536480e+00   9.5625000e+01
   4.6734262e+00   9.6328125e+01
   4.2999547e+00   9.7031250e+01
   3.5742069e+00   9.7734375e+01
   2.5978638e+00   9.8437500e+01
   1.5793659e+00   9.9140625e+01
   8.2644875e-01   9.9843750e+01
   5.5650528e-01   1.0054688e+02
   6.8116303e-01   1.0125000e+02
   9.3555812e-01   1.0195312e+02
   1.1470661e+00   1.0265625e+02
   1.3236370e+00   1.0335938e+02
   1.6020193e+00   1.0406250e+02
   2.1145869e+00   1.0476562e+02
   2.8457456e+00   1.0546875e+02
   3.6298849e+00   1.0617188e+02
   4.2712477e+00   1.0687500e+02
   4.6235136e+00   1.0757812e+02
   4.5929333e+00   1.0828125e+02
   4.1164662e+00   1.0898438e+02
   3.1510249e+00   1.0968750e+02
   1.7034571e+00   1.1039062e+02
  -1.9533352e-02   1.1109375e+02
  -1.2754006e+00   1.1179688e+02
  -1.1137073e+00   1.1250000e+02
   7.8864152e-02   1.1320312e+02
   1.2744926e+00   1.1390625e+02
   2.0127237e+00   1.1460938e+02
   2.2105854e+00   1.1531250e+02
   1.9266977e+00   1.1601562e+02
   1.3487806e+00   1.1671875e+02
   8.8178971e-01   1.1742188e+02
   1.0491345e+00   1.1812500e+02
   1.9550464e+00   1.1882812e+02
   3.1585268e+00   1.1953125e+02
   4.2250527e+00   1.2023438e+02
   4.9503057e+00   1.2093750e+02
   5.2693790e+00   1.2164063e+02
   5.1698024e+00   1.2234375e+02
   4.6568213e+00   1.2304688e+02
   3.7520975e+00   1.2375000e+02
   2.5251321e+00   1.2445313e+02
   1.1786566e+00   1.2515625e+02
   1.6031620e-01   1.2585938e+02
  -9.4296784e-03   1.2656250e+02
   6.6313457e-01   1.2726562e+02
   1.6769497e+00   1.2796875e+02
   2.6298725e+00   1.2867188e+02
   3.3573589e+00   1.2937500e+02
   3.8167293e+00   1.3007812e+02
   4.0055902e+00   1.3078125e+02
   3.9317056e+00   1.3148437e+02
   3.6084932e+00   1.3218750e+02
   3.0641766e+00   1.3289062e+02
   2.3615986e+00   1.3359375e+02
   1.6227615e+00   1.3429688e+02
   1.0287675e+00   1.3500000e+02
   7.4208750e-01   1.3570312e+02
   7.7854590e-01   1.3640625e+02
   9.9284515e-01   1.3710938e+02
   1.2061025e+00   1.3781250e+02
   1.3138052e+00   1.3851563e+02
   1.3148459e+00   1.3921875e+02
   1.3022699e+00   1.3992188e+02
   1.4237217e+00   1.4062500e+02
   1.7925440e+00   1.4132812e+02
   2.3992398e+00   1.4203125e+02
   3.1242834e+00   1.4273438e+02
   3.8291632e+00   1.4343750e+02
   4.4182653e+00   1.4414062e+02
   4.8451035e+00   1.4484375e+02
   5.0947920e+00   1.4554687e+02
   5.1652705e+00   1.4625000e+02
   5.0533691e+00   1.4695313e+02
   4.7465453e+00   1.4765625e+02
   4.2211773e+00   1.4835938e+02
   3.4499755e+00   1.4906250e+02
   2.4264735e+00   1.4976562e+02
   1.2280789e+00   1.5046875e+02
   1.3871359e-01   1.5117188e+02
  -3.1839321e-01   1.5187500e+02
   1.4099212e-01   1.5257813e+02
   1.1257894e+00   1.5328125e+02
   2.0858223e+00   1.5398438e+02
   2.7269606e+00   1.5468750e+02
   2.9550011e+00   1.5539062e+02
   2.7795833e+00   1.5609375e+02
   2.3050593e+00   1.5679688e+02
   1.7860495e+00   1.5750000e+02
   1.6265101e+00   1.5820312e+02
   2.0880110e+00   1.5890625e+02
   2.9743008e+00   1.5960938e+02
   3.8748005e+00   1.6031250e+02
   4.5011967e+00   1.6101562e+02
   4.7168489e+00   1.6171875e+02
   4.4646632e+00   1.6242188e+02
   3.7313335e+00   1.6312500e+02
   2.5792147e+00   1.6382812e+02
   1.2951066e+00   1.6453125e+02
   5.8679234e-01   1.6523438e+02
   1.0705572e+00   1.6593750e+02
   2.3086709e+00   1.6664062e+02
   3.5295369e+00   1.6734375e+02
   4.3695766e+00   1.6804688e+02
   4.7344251e+00   1.6875000e+02
   4.6157068e+00   1.6945313e+02
   4.0272320e+00   1.7015625e+02
   3.0023653e+00   1.7085938e+02
   1.6373143e+00   1.7156250e+02
   1.9744968e-01   1.7226562e+02
  -7.9411547e-01   1.7296875e+02
  -8.8316402e-01   1.7367188e+02
  -2.5042560e-01   1.7437500e+02
   6.0670575e-01   1.7507812e+02
   1.4093148e+00   1.7578125e+02
   2.1043950e+00   1.7648438e+02
   2.7219279e+00   1.7718750e+02
   3.2841012e+00   1.7789062e+02
   3.7719524e+00   1.7859375e+02
   4.1322121e+00   1.7929688e+02
   4.2994083e+00  -1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_2_Beam_1_hbf.txt <==
               x               y
  -2.4872092e+01  -1.8000000e+02
  -2.3385012e+01  -1.7929688e+02
  -2.2748576e+01  -1.7859375e+02
  -2.3032551e+01  -1.7789062e+02
  -2.4417984e+01  -1.7718750e+02
  -2.7458177e+01  -1.7648438e+02
  -3.4365259e+01  -1.7578125e+02
  -4.0000000e+01  -1.7507812e+02
  -2.9342228e+01  -1.7437500e+02
  -2.4865811e+01  -1.7367188e+02
  -2.2602234e+01  -1.7296875e+02
  -2.1611526e+01  -1.7226562e+02
  -2.1617811e+01  -1.7156250e+02
  -2.2592326e+01  -1.7085938e+02
  -2.4701794e+01  -1.7015625e+02
  -2.8372264e+01  -1.6945313e+02
  -3.3303275e+01  -1.6875000e+02
  -3.1579396e+01  -1.6804687e+02
  -2.7320768e+01  -1.6734375e+02
  -2.4799396e+01  -1.6664062e+02
  -2.3518993e+01  -1.6593750e+02
  -2.3063896e+01  -1.6523438e+02
  -2.3136893e+01  -1.6453125e+02
  -2.3446024e+01  -1.6382812e+02
  -2.3715905e+01  -1.6312500e+02
  -2.3842141e+01  -1.6242188e+02
  -2.3992729e+01  -1.6171875e+02
  -2.4494718e+01  -1.6101562e+02
  -2.5723005e+01  -1.6031250e+02
  -2.8211765e+01  -1.5960938e+02
  -3.3325045e+01  -1.5890625e+02
  -4.0000000e+01  -1.5820312e+02
  -3.3307679e+01  -1.5750000e+02
  -2.7700229e+01  -1.5679688e+02
  -2.4828509e+01  -1.5609375e+02
  -2.3277101e+01  -1.5539062e+02
  -2.2540974e+01  -1.5468750e+02
  -2.2305897e+01  -1.5398438e+02
  -2.2271569e+01  -1.5328125e+02
  -2.2157886e+01  -1.5257812e+02
  -2.1856306e+01  -1.5187500e+02
  -2.1516621e+01  -1.5117188e+02
  -2.1417515e+01  -1.5046875e+02
  -2.1829612e+01  -1.4976562e+02
  -2.3023982e+01  -1.4906250e+02
  -2.5407394e+01  -1.4835938e+02
  -2.9851517e+01  -1.4765625e+02
  -3.5671831e+01  -1.4695312e+02
  -2.9923251e+01  -1.4625000e+02
  -2.5133041e+01  -1.4554687e+02
  -2.2485327e+01  -1.4484375e+02
  -2.1093485e+01  -1.4414062e+02
  -2.0565838e+01  -1.4343750e+02
  -2.0659477e+01  -1.4273438e+02
  -2.1098185e+01  -1.4203125e+02
  -2.1467794e+01  -1.4132812e+02
  -2.1365777e+01  -1.4062500e+02
  -2.0813726e+01  -1.3992188e+02
  -2.0229529e+01  -1.3921875e+02
  -2.0015497e+01  -1.3851563e+02
  -2.0440387e+01  -1.3781250e+02
  -2.1759083e+01  -1.3710938e+02
  -2.4437253e+01  -1.3640625e+02
  -2.9928296e+01  -1.3570312e+02
  -4.0000000e+01  -1.3500000e+02
  -3.0040677e+01  -1.3429688e+02
  -2.4477805e+01  -1.3359375e+02
  -2.1767960e+01  -1.3289062e+02
  -2.0426993e+01  -1.3218750e+02
  -1.9983637e+01  -1.3148437e+02
  -2.0183443e+01  -1.3078125e+02
  -2.0763657e+01  -1.3007812e+02
  -2.1332393e+01  -1.2937500e+02
  -2.1471487e+01  -1.2867188e+02
  -2.1137851e+01  -1.2796875e+02
  -2.0719279e+01  -1.2726562e+02
  -2.0633397e+01  -1.2656250e+02
  -2.1164051e+01  -1.2585938e+02
  -2.2560677e+01  -1.2515625e+02
  -2.5225204e+01  -1.2445313e+02
  -3.0088279e+01  -1.2375000e+02
  -3.6033084e+01  -1.2304688e+02
  -2.9906158e+01  -1.2234375e+02
  -2.5417085e+01  -1.2164062e+02
  -2.3021930e+01  -1.2093750e+02
  -2.1820158e+01  -1.2023438e+02
  -2.1401274e+01  -1.1953125e+02
  -2.1493884e+01  -1.1882812e+02
  -2.1828419e+01  -1.1812500e+02
  -2.2127860e+01  -1.1742187e+02
  -2.2242640e+01  -1.1671875e+02
  -2.2279168e+01  -1.1601562e+02
  -2.2515329e+01  -1.1531250e+02
  -2.3250550e+01  -1.1460938e+02
  -2.4798860e+01  -1.1390625e+02
  -2.7664903e+01  -1.1320312e+02
  -3.3266936e+01  -1.1250000e+02
  -4.0000000e+01  -1.1179688e+02
  -3.3385325e+01  -1.1109375e+02
  -2.8225907e+01  -1.1039062e+02
  -2.5723075e+01  -1.0968750e+02
  -2.4487213e+01  -1.0898438e+02
  -2.3978730e+01  -1.0828125e+02
  -2.3819458e+01  -1.0757812e+02
  -2.3680104e+01  -1.0687500e+02
  -2.3393430e+01  -1.0617188e+02
  -2.3066854e+01  -1.0546875e+02
  -2.2977267e+01  -1.0476562e+02
  -2.3415738e+01  -1.0406250e+02
  -2.4677791e+01  -1.0335938e+02
  -2.7181170e+01  -1.0265625e+02
  -3.1480722e+01  -1.0195312e+02
  -3.3523062e+01  -1.0125000e+02
  -2.8492254e+01  -1.0054688e+02
  -2.4733351e+01  -9.9843750e+01
  -2.2577768e+01  -9.9140625e+01
  -2.1572034e+01  -9.8437500e+01
  -2.1538655e+01  -9.7734375e+01
  -2.2499541e+01  -9.7031250e+01
  -2.4720206e+01  -9.6328125e+01
  -2.9104651e+01  -9.5625000e+01
  -4.0000000e+01  -9.4921875e+01
  -3.4636825e+01  -9.4218750e+01
  -2.7535012e+01  -9.3515625e+01
  -2.4437879e+01  -9.2812500e+01
  -2.3025702e+01  -9.2109375e+01
  -2.2729848e+01  -9.1406250e+01
  -2.3369535e+01  -9.0703125e+01
  -2.4887313e+01  -9.0000000e+01
  -2.7058656e+01  -8.9296875e+01
  -2.8525498e+01  -8.8593750e+01
  -2.7290222e+01  -8.7890625e+01
  -2.4828758e+01  -8.7187500e+01
  -2.2726877e+01  -8.6484375e+01
  -2.1204547e+01  -8.5781250e+01
  -2.0168211e+01  -8.5078125e+01
  -1.9526057e+01  -8.4375000e+01
  -1.9237598e+01  -8.3671875e+01
  -1.9319603e+01  -8.2968750e+01
  -1.9848644e+01  -8.2265625e+01
  -2.0978712e+01  -8.1562500e+01
  -2.3012846e+01  -8.0859375e+01
  -2.6689878e+01  -8.0156250e+01
  -3.5115757e+01  -7.9453125e+01
  -3.6895590e+01  -7.8750000e+01
  -2.6886674e+01  -7.8046875e+01
  -2.2675467e+01  -7.7343750e+01
  -2.0322940e+01  -7.6640625e+01
  -1.9018562e+01  -7.5937500e+01
  -1.8454870e+01  -7.5234375e+01
  -1.8467078e+01  -7.4531250e+01
  -1.8912129e+01  -7.3828125e+01
  -1.9584006e+01  -7.3125000e+01
  -2.0161042e+01  -7.2421875e+01
  -2.0319122e+01  -7.1718750e+01
  -2.0024768e+01  -7.1015625e+01
  -1.9563362e+01  -7.0312500e+01
  -1.9244727e+01  -6.9609375e+01
  -1.9246412e+01  -6.8906250e+01
  -1.9631315e+01  -6.8203125e+01
  -2.0374431e+01  -6.7500000e+01
  -2.1328733e+01  -6.6796875e+01
  -2.2134702e+01  -6.6093750e+01
  -2.2273645e+01  -6.5390625e+01
  -2.1553284e+01  -6.4687500e+01
  -2.0346167e+01  -6.3984375e+01
  -1.9098166e+01  -6.3281250e+01
  -1.8045808e+01  -6.2578125e+01
  -1.7284937e+01  -6.1875000e+01
  -1.6863036e+01  -6.1171875e+01
  -1.6822254e+01  -6.0468750e+01
  -1.7214766e+01  -5.9765625e+01
  -1.8103638e+01  -5.9062500e+01
  -1.9532229e+01  -5.8359375e+01
  -2.1352294e+01  -5.7656250e+01
  -2.2657119e+01  -5.6953125e+01
  -2.1984796e+01  -5.6250000e+01
  -1.9985654e+01  -5.5546875e+01
  -1.8098175e+01  -5.4843750e+01
  -1.6784741e+01  -5.4140625e+01
  -1.6091504e+01  -5.3437500e+01
  -1.6002435e+01  -5.2734375e+01
  -1.6525151e+01  -5.2031250e+01
  -1.7720329e+01  -5.1328125e+01
  -1.9745538e+01  -5.0625000e+01
  -2.2986380e+01  -4.9921875e+01
  -2.8603919e+01  -4.9218750e+01
  -4.0000000e+01  -4.8515625e+01
  -3.0505559e+01  -4.7812500e+01
  -2.5135135e+01  -4.7109375e+01
  -2.2322618e+01  -4.6406250e+01
  -2.0620055e+01  -4.5703125e+01
  -1.9550036e+01  -4.5000000e+01
  -1.8928776e+01  -4.4296875e+01
  -1.8713003e+01  -4.3593750e+01
  -1.8947882e+01  -4.2890625e+01
  -1.9754205e+01  -4.2187500e+01
  -2.1363384e+01  -4.1484375e+01
  -2.4276913e+01  -4.0781250e+01
  -3.0006995e+01  -4.0078125e+01
  -3.9216089e+01  -3.9375000e+01
  -2.8050681e+01  -3.8671875e+01
  -2.3027991e+01  -3.7968750e+01
  -2.0337827e+01  -3.7265625e+01
  -1.8879510e+01  -3.6562500e+01
  -1.8279326e+01  -3.5859375e+01
  -1.8378640e+01  -3.5156250e+01
  -1.9098114e+01  -3.4453125e+01
  -2.0364536e+01  -3.3750000e+01
  -2.2005737e+01  -3.3046875e+01
  -2.3575231e+01  -3.2343750e+01
  -2.4409007e+01  -3.1640625e+01
  -2.4396727e+01  -3.0937500e+01
  -2.4162316e+01  -3.0234375e+01
  -2.4232872e+01  -2.9531250e+01
  -2.4785206e+01  -2.8828125e+01
  -2.5764410e+01  -2.8125000e+01
  -2.6941056e+01  -2.7421875e+01
  -2.8020206e+01  -2.6718750e+01
  -2.8980156e+01  -2.6015625e+01
  -3.0301709e+01  -2.5312500e+01
  -3.2855169e+01  -2.4609375e+01
  -3.7620590e+01  -2.3906250e+01
  -3.6374946e+01  -2.3203125e+01
  -2.9953033e+01  -2.2500000e+01
  -2.5864623e+01  -2.1796875e+01
  -2.3280093e+01  -2.1093750e+01
  -2.1663396e+01  -2.0390625e+01
  -2.0720157e+01  -1.9687500e+01
  -2.0218550e+01  -1.8984375e+01
  -1.9908670e+01  -1.8281250e+01
  -1.9532890e+01  -1.7578125e+01
  -1.8948469e+01  -1.6875000e+01
  -1.8228919e+01  -1.6171875e+01
  -1.7580951e+01  -1.5468750e+01
  -1.7198372e+01  -1.4765625e+01
  -1.7206997e+01  -1.4062500e+01
  -1.7670061e+01  -1.3359375e+01
  -1.8575219e+01  -1.2656250e+01
  -1.9729505e+01  -1.1953125e+01
  -2.0545203e+01  -1.1250000e+01
  -2.0269355e+01  -1.0546875e+01
  -1.9054476e+01  -9.8437500e+00
  -1.7713051e+01  -9.1406250e+00
  -1.6749542e+01  -8.4375000e+00
  -1.6366794e+01  -7.7343750e+00
  -1.6715335e+01  -7.0312500e+00
  -1.8083626e+01  -6.3281250e+00
  -2.1274647e+01  -5.6250000e+00
  -2.9616224e+01  -4.9218750e+00
  -2.5138274e+01  -4.2187500e+00
  -1.6588208e+01  -3.5156250e+00
  -1.1763793e+01  -2.8125000e+00
  -8.4243977e+00  -2.1093750e+00
  -5.9429821e+00  -1.4062500e+00
  -4.0629848e+00  -7.0312500e-01
  -2.6558263e+00   0.0000000e+00
  -1.6470515e+00   7.0312500e-01
  -9.8574922e-01   1.4062500e+00
  -6.2686685e-01   2.1093750e+00
  -5.1597299e-01   2.8125000e+00
  -5.7295184e-01   3.5156250e+00
  -6.7951310e-01   4.2187500e+00
  -6.9029528e-01   4.9218750e+00
  -4.8992763e-01   5.6250000e+00
  -6.6355491e-02   6.3281250e+00
   4.8319674e-01   7.0312500e+00
   1.0224906e+00   7.7343750e+00
   1.4411292e+00   8.4375000e+00
   1.6740033e+00   9.1406250e+00
   1.6950752e+00   9.8437500e+00
   1.5084111e+00   1.0546875e+01
   1.1445316e+00   1.1250000e+01
   6.6111552e-01   1.1953125e+01
   1.4173601e-01   1.2656250e+01
  -3.1775205e-01   1.3359375e+01
  -6.4067864e-01   1.4062500e+01
  -8.0264513e-01   1.4765625e+01
  -8.3514033e-01   1.5468750e+01
  -7.9482839e-01   1.6171875e+01
  -7.2788262e-01   1.6875000e+01
  -6.5278394e-01   1.7578125e+01
  -5.6163096e-01   1.8281250e+01
  -4.3131166e-01   1.8984375e+01
  -2.3810565e-01   1.9687500e+01
   2.8604425e-02   2.0390625e+01
   3.5764350e-01   2.1093750e+01
   7.1527424e-01   2.1796875e+01
   1.0517088e+00   2.2500000e+01
   1.3110119e+00   2.3203125e+01
   1.4404775e+00   2.3906250e+01
   1.3983864e+00   2.4609375e+01
   1.1624578e+00   2.5312500e+01
   7.4394111e-01   2.6015625e+01
   2.1212719e-01   2.6718750e+01
  -2.7912564e-01   2.7421875e+01
  -5.1409696e-01   2.8125000e+01
  -3.5258390e-01   2.8828125e+01
   1.2704150e-01   2.9531250e+01
   6.9206803e-01   3.0234375e+01
   1.1236039e+00   3.0937500e+01
   1.2878829e+00   3.1640625e+01
   1.1282998e+00   3.2343750e+01
   6.5688974e-01   3.3046875e+01
  -1.8496588e-02   3.3750000e+01
  -6.3984211e-01   3.4453125e+01
  -8.4043232e-01   3.5156250e+01
  -4.4838495e-01   3.5859375e+01
   3.0033628e-01   3.6562500e+01
   1.0325240e+00   3.7265625e+01
   1.5032440e+00   3.7968750e+01
   1.6064574e+00   3.8671875e+01
   1.3211697e+00   3.9375000e+01
   6.9796065e-01   4.0078125e+01
  -1.0105854e-01   4.0781250e+01
  -7.5074418e-01   4.1484375e+01
  -8.8354367e-01   4.2187500e+01
  -4.5698139e-01   4.2890625e+01
   1.9035896e-01   4.3593750e+01
   7.0351927e-01   4.4296875e+01
   8.9340869e-01   4.5000000e+01
   7.0691701e-01   4.5703125e+01
   1.9629626e-01   4.6406250e+01
  -4.5071369e-01   4.7109375e+01
  -8.8040646e-01   4.7812500e+01
  -7.5274670e-01   4.8515625e+01
  -1.0641245e-01   4.9218750e+01
   6.9239138e-01   4.9921875e+01
   1.3174319e+00   5.0625000e+01
   1.6054472e+00   5.1328125e+01
   1.5051872e+00   5.2031250e+01
   1.0371300e+00   5.2734375e+01
   3.0652586e-01   5.3437500e+01
  -4.4295666e-01   5.4140625e+01
  -8.3877087e-01   5.4843750e+01
  -6.4291881e-01   5.5546875e+01
  -2.4437701e-02   5.6250000e+01
   6.5028711e-01   5.6953125e+01
   1.1221737e+00   5.7656250e+01
   1.2824843e+00   5.8359375e+01
   1.1186858e+00   5.9062500e+01
   6.8714387e-01   5.9765625e+01
   1.2166344e-01   6.0468750e+01
  -3.5835324e-01   6.1171875e+01
  -5.1931224e-01   6.1875000e+01
  -2.8249062e-01   6.2578125e+01
   2.1123861e-01   6.3281250e+01
   7.4530076e-01   6.3984375e+01
   1.1654170e+00   6.4687500e+01
   1.4022067e+00   6.5390625e+01
   1.4444541e+00   6.6093750e+01
   1.3145131e+00   6.6796875e+01
   1.0542116e+00   6.7500000e+01
   7.1641738e-01   6.8203125e+01
   3.5728489e-01   6.8906250e+01
   2.6847154e-02   6.9609375e+01
  -2.4094793e-01   7.0312500e+01
  -4.3480630e-01   7.1015625e+01
  -5.6533852e-01   7.1718750e+01
  -6.5635485e-01   7.2421875e+01
  -7.3112538e-01   7.3125000e+01
  -7.9774660e-01   7.3828125e+01
  -8.3792030e-01   7.4531250e+01
  -8.0555436e-01   7.5234375e+01
  -6.4386455e-01   7.5937500e+01
  -3.2105380e-01   7.6640625e+01
   1.3877337e-01   7.7343750e+01
   6.5901675e-01   7.8046875e+01
   1.1436655e+00   7.8750000e+01
   1.5088998e+00   7.9453125e+01
   1.6968015e+00   8.0156250e+01
   1.6766373e+00   8.0859375e+01
   1.4441368e+00   8.1562500e+01
   1.0251349e+00   8.2265625e+01
   4.8460167e-01   8.2968750e+01
  -6.6954637e-02   8.3671875e+01
  -4.9270070e-01   8.4375000e+01
  -6.9447927e-01   8.5078125e+01
  -6.8379372e-01   8.5781250e+01
  -5.7626806e-01   8.6484375e+01
  -5.1790380e-01   8.7187500e+01
  -6.2750449e-01   8.7890625e+01
  -9.8544179e-01   8.8593750e+01
  -1.6462159e+00   8.9296875e+01
  -2.6548339e+00   9.0000000e+01
  -4.0620697e+00   9.0703125e+01
  -5.9421191e+00   9.1406250e+01
  -8.4230835e+00   9.2109375e+01
  -1.1760592e+01   9.2812500e+01
  -1.6579871e+01   9.3515625e+01
  -2.5131208e+01   9.4218750e+01
  -2.9856287e+01   9.4921875e+01
  -2.1348163e+01   9.5625000e+01
  -1.8129651e+01   9.6328125e+01
  -1.6747240e+01   9.7031250e+01
  -1.6386587e+01   9.7734375e+01
  -1.6756888e+01   9.8437500e+01
  -1.7708122e+01   9.9140625e+01
  -1.9041690e+01   9.9843750e+01
  -2.0262780e+01   1.0054688e+02
  -2.0559735e+01   1.0125000e+02
  -1.9756609e+01   1.0195312e+02
  -1.8598347e+01   1.0265625e+02
  -1.7682097e+01   1.0335938e+02
  -1.7207312e+01   1.0406250e+02
  -1.7189435e+01   1.0476562e+02
  -1.7567790e+01   1.0546875e+02
  -1.8219583e+01   1.0617188e+02
  -1.8952847e+01   1.0687500e+02
  -1.9557076e+01   1.0757812e+02
  -1.9948829e+01   1.0828125e+02
  -2.0263842e+01   1.0898438e+02
  -2.0760766e+01   1.0968750e+02
  -2.1693869e+01   1.1039062e+02
  -2.3298753e+01   1.1109375e+02
  -2.5873865e+01   1.1179688e+02
  -2.9970015e+01   1.1250000e+02
  -3.6542263e+01   1.1320312e+02
  -3.7920379e+01   1.1390625e+02
  -3.2919874e+01   1.1460938e+02
  -3.0290387e+01   1.1531250e+02
  -2.8928932e+01   1.1601562e+02
  -2.7947172e+01   1.1671875e+02
  -2.6861261e+01   1.1742188e+02
  -2.5683393e+01   1.1812500e+02
  -2.4698898e+01   1.1882812e+02
  -2.4133817e+01   1.1953125e+02
  -2.4044290e+01   1.2023438e+02
  -2.4262028e+01   1.2093750e+02
  -2.4282602e+01   1.2164063e+02
  -2.3494517e+01   1.2234375e+02
  -2.1973942e+01   1.2304688e+02
  -2.0360308e+01   1.2375000e+02
  -1.9105183e+01   1.2445313e+02
  -1.8389317e+01   1.2515625e+02
  -1.8290768e+01   1.2585938e+02
  -1.8891353e+01   1.2656250e+02
  -2.0351292e+01   1.2726562e+02
  -2.3045623e+01   1.2796875e+02
  -2.8070348e+01   1.2867188e+02
  -3.8745063e+01   1.2937500e+02
  -2.9832530e+01   1.3007812e+02
  -2.4200505e+01   1.3078125e+02
  -2.1318110e+01   1.3148437e+02
  -1.9729843e+01   1.3218750e+02
  -1.8943958e+01   1.3289062e+02
  -1.8731846e+01   1.3359375e+02
  -1.8972866e+01   1.3429688e+02
  -1.9620235e+01   1.3500000e+02
  -2.0715046e+01   1.3570312e+02
  -2.2441014e+01   1.3640625e+02
  -2.5284498e+01   1.3710938e+02
  -3.0765758e+01   1.3781250e+02
  -4.0000000e+01   1.3851563e+02
  -2.8725121e+01   1.3921875e+02
  -2.3056565e+01   1.3992188e+02
  -1.9800255e+01   1.4062500e+02
  -1.7763923e+01   1.4132812e+02
  -1.6558600e+01   1.4203125e+02
  -1.6026026e+01   1.4273438e+02
  -1.6105218e+01   1.4343750e+02
  -1.6788256e+01   1.4414062e+02
  -1.8090896e+01   1.4484375e+02
  -1.9967575e+01   1.4554687e+02
  -2.1961550e+01   1.4625000e+02
  -2.2645378e+01   1.4695313e+02
  -2.1353743e+01   1.4765625e+02
  -1.9535964e+01   1.4835938e+02
  -1.8105765e+01   1.4906250e+02
  -1.7215640e+01   1.4976562e+02
  -1.6823645e+01   1.5046875e+02
  -1.6867278e+01   1.5117188e+02
  -1.7294608e+01   1.5187500e+02
  -1.8063431e+01   1.5257813e+02
  -1.9125707e+01   1.5328125e+02
  -2.0383885e+01   1.5398438e+02
  -2.1597180e+01   1.5468750e+02
  -2.2313323e+01   1.5539062e+02
  -2.2160280e+01   1.5609375e+02
  -2.1340398e+01   1.5679688e+02
  -2.0377119e+01   1.5750000e+02
  -1.9628241e+01   1.5820312e+02
  -1.9238678e+01   1.5890625e+02
  -1.9232515e+01   1.5960938e+02
  -1.9547043e+01   1.6031250e+02
  -2.0006079e+01   1.6101562e+02
  -2.0301859e+01   1.6171875e+02
  -2.0148978e+01   1.6242188e+02
  -1.9577442e+01   1.6312500e+02
  -1.8908841e+01   1.6382812e+02
  -1.8465256e+01   1.6453125e+02
  -1.8454228e+01   1.6523438e+02
  -1.9020503e+01   1.6593750e+02
  -2.0331252e+01   1.6664062e+02
  -2.2699260e+01   1.6734375e+02
  -2.6954494e+01   1.6804688e+02
  -3.7238150e+01   1.6875000e+02
  -3.4814334e+01   1.6945313e+02
  -2.6541669e+01   1.7015625e+02
  -2.2904892e+01   1.7085938e+02
  -2.0893631e+01   1.7156250e+02
  -1.9782844e+01   1.7226562e+02
  -1.9273178e+01   1.7296875e+02
  -1.9210821e+01   1.7367188e+02
  -1.9517022e+01   1.7437500e+02
  -2.0170948e+01   1.7507812e+02
  -2.1207406e+01   1.7578125e+02
  -2.2709884e+01   1.7648438e+02
  -2.4757266e+01   1.7718750e+02
  -2.7116276e+01   1.7789062e+02
  -2.8303847e+01   1.7859375e+02
  -2.6955251e+01   1.7929688e+02
  -2.4872092e+01   1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_2_Beam_1_hbf_full.txt <==
               x               y
  -3.5203307e+01  -1.8000000e+02
  -3.3917269e+01  -1.7929688e+02
  -3.3235062e+01  -1.7859375e+02
  -3.3169936e+01  -1.7789062e+02
  -3.3731442e+01  -1.7718750e+02
  -3.4843939e+01  -1.7648438e+02
  -3.6065218e+01  -1.7578125e+02
  -3.6279212e+01  -1.7507812e+02
  -3.4981653e+01  -1.7437500e+02
  -3.3238196e+01  -1.7367188e+02
  -3.1885343e+01  -1.7296875e+02
  -3.1154046e+01  -1.7226562e+02
  -3.1070095e+01  -1.7156250e+02
  -3.1613216e+01  -1.7085938e+02
  -3.2716407e+01  -1.7015625e+02
  -3.4145901e+01  -1.6945313e+02
  -3.5290488e+01  -1.6875000e+02
  -3.5444454e+01  -1.6804687e+02
  -3.4819200e+01  -1.6734375e+02
  -3.4184096e+01  -1.6664062e+02
  -3.3939464e+01  -1.6593750e+02
  -3.4068025e+01  -1.6523438e+02
  -3.4231093e+01  -1.6453125e+02
  -3.3923788e+01  -1.6382812e+02
  -3.3001130e+01  -1.6312500e+02
  -3.1872366e+01  -1.6242188e+02
  -3.0990835e+01  -1.6171875e+02
  -3.0597565e+01  -1.6101562e+02
  -3.0795399e+01  -1.6031250e+02
  -3.1624219e+01  -1.5960938e+02
  -3.3032390e+01  -1.5890625e+02
  -3.4638710e+01  -1.5820312e+02
  -3.5390869e+01  -1.5750000e+02
  -3.4648861e+01  -1.5679688e+02
  -3.3401106e+01  -1.5609375e+02
  -3.2575200e+01  -1.5539062e+02
  -3.2478681e+01  -1.5468750e+02
  -3.3188023e+01  -1.5398438e+02
  -3.4655054e+01  -1.5328125e+02
  -3.6336815e+01  -1.5257812e+02
  -3.6563529e+01  -1.5187500e+02
  -3.4846700e+01  -1.5117188e+02
  -3.2917137e+01  -1.5046875e+02
  -3.1640070e+01  -1.4976562e+02
  -3.1146311e+01  -1.4906250e+02
  -3.1429997e+01  -1.4835938e+02
  -3.2483547e+01  -1.4765625e+02
  -3.4236219e+01  -1.4695312e+02
  -3.6183784e+01  -1.4625000e+02
  -3.6854580e+01  -1.4554687e+02
  -3.5720357e+01  -1.4484375e+02
  -3.4307730e+01  -1.4414062e+02
  -3.3524808e+01  -1.4343750e+02
  -3.3581339e+01  -1.4273438e+02
  -3.4565853e+01  -1.4203125e+02
  -3.6668328e+01  -1.4132812e+02
  -4.0000000e+01  -1.4062500e+02
  -4.0000000e+01  -1.3992188e+02
  -4.0000000e+01  -1.3921875e+02
  -4.0000000e+01  -1.3851563e+02
  -4.0000000e+01  -1.3781250e+02
  -4.0000000e+01  -1.3710938e+02
  -4.0000000e+01  -1.3640625e+02
  -4.0000000e+01  -1.3570312e+02
  -3.8258052e+01  -1.3500000e+02
  -3.5699001e+01  -1.3429688e+02
  -3.3887261e+01  -1.3359375e+02
  -3.2851557e+01  -1.3289062e+02
  -3.2545461e+01  -1.3218750e+02
  -3.2935097e+01  -1.3148437e+02
  -3.3990392e+01  -1.3078125e+02
  -3.5601033e+01  -1.3007812e+02
  -3.7329210e+01  -1.2937500e+02
  -3.8219520e+01  -1.2867188e+02
  -3.7862647e+01  -1.2796875e+02
  -3.7102867e+01  -1.2726562e+02
  -3.6596059e+01  -1.2656250e+02
  -3.6325601e+01  -1.2585938e+02
  -3.5857312e+01  -1.2515625e+02
  -3.4809793e+01  -1.2445313e+02
  -3.3359686e+01  -1.2375000e+02
  -3.1977474e+01  -1.2304688e+02
  -3.0978888e+01  -1.2234375e+02
  -3.0495432e+01  -1.2164062e+02
  -3.0571568e+01  -1.2093750e+02
  -3.1210926e+01  -1.2023438e+02
  -3.2350843e+01  -1.1953125e+02
  -3.3729994e+01  -1.1882812e+02
  -3.4704238e+01  -1.1812500e+02
  -3.4660679e+01  -1.1742187e+02
  -3.3942730e+01  -1.1671875e+02
  -3.3299562e+01  -1.1601562e+02
  -3.3101639e+01  -1.1531250e+02
  -3.3369179e+01  -1.1460938e+02
  -3.3840149e+01  -1.1390625e+02
  -3.3969244e+01  -1.1320312e+02
  -3.3343751e+01  -1.1250000e+02
  -3.2243013e+01  -1.1179688e+02
  -3.1229158e+01  -1.1109375e+02
  -3.0638173e+01  -1.1039062e+02
  -3.0598709e+01  -1.0968750e+02
  -3.1143707e+01  -1.0898438e+02
  -3.2226123e+01  -1.0828125e+02
  -3.3598535e+01  -1.0757812e+02
  -3.4596729e+01  -1.0687500e+02
  -3.4523239e+01  -1.0617188e+02
  -3.3715237e+01  -1.0546875e+02
  -3.3000803e+01  -1.0476562e+02
  -3.2817099e+01  -1.0406250e+02
  -3.3278735e+01  -1.0335938e+02
  -3.4287486e+01  -1.0265625e+02
  -3.5340646e+01  -1.0195312e+02
  -3.5417857e+01  -1.0125000e+02
  -3.4240707e+01  -1.0054688e+02
  -3.2768319e+01  -9.9843750e+01
  -3.1704589e+01  -9.9140625e+01
  -3.1257707e+01  -9.8437500e+01
  -3.1454513e+01  -9.7734375e+01
  -3.2254803e+01  -9.7031250e+01
  -3.3492863e+01  -9.6328125e+01
  -3.4662764e+01  -9.5625000e+01
  -3.4930233e+01  -9.4921875e+01
  -3.4155041e+01  -9.4218750e+01
  -3.3119993e+01  -9.3515625e+01
  -3.2420947e+01  -9.2812500e+01
  -3.2262842e+01  -9.2109375e+01
  -3.2696603e+01  -9.1406250e+01
  -3.3749900e+01  -9.0703125e+01
  -3.5490338e+01  -9.0000000e+01
  -3.8113563e+01  -8.9296875e+01
  -4.0000000e+01  -8.8593750e+01
  -4.0000000e+01  -8.7890625e+01
  -4.0000000e+01  -8.7187500e+01
  -4.0000000e+01  -8.6484375e+01
  -3.6943805e+01  -8.5781250e+01
  -3.4059762e+01  -8.5078125e+01
  -3.2104637e+01  -8.4375000e+01
  -3.0857747e+01  -8.3671875e+01
  -3.0222213e+01  -8.2968750e+01
  -3.0145544e+01  -8.2265625e+01
  -3.0572589e+01  -8.1562500e+01
  -3.1375315e+01  -8.0859375e+01
  -3.2228924e+01  -8.0156250e+01
  -3.2583687e+01  -7.9453125e+01
  -3.2143210e+01  -7.8750000e+01
  -3.1282172e+01  -7.8046875e+01
  -3.0526719e+01  -7.7343750e+01
  -3.0143040e+01  -7.6640625e+01
  -3.0180045e+01  -7.5937500e+01
  -3.0540691e+01  -7.5234375e+01
  -3.0982282e+01  -7.4531250e+01
  -3.1170978e+01  -7.3828125e+01
  -3.0939140e+01  -7.3125000e+01
  -3.0476810e+01  -7.2421875e+01
  -3.0121549e+01  -7.1718750e+01
  -3.0109540e+01  -7.1015625e+01
  -3.0524146e+01  -7.0312500e+01
  -3.1278418e+01  -6.9609375e+01
  -3.2022151e+01  -6.8906250e+01
  -3.2181060e+01  -6.8203125e+01
  -3.1555579e+01  -6.7500000e+01
  -3.0631379e+01  -6.6796875e+01
  -2.9943056e+01  -6.6093750e+01
  -2.9751581e+01  -6.5390625e+01
  -3.0136371e+01  -6.4687500e+01
  -3.1047093e+01  -6.3984375e+01
  -3.2178690e+01  -6.3281250e+01
  -3.2770879e+01  -6.2578125e+01
  -3.2199689e+01  -6.1875000e+01
  -3.0982626e+01  -6.1171875e+01
  -2.9920162e+01  -6.0468750e+01
  -2.9363620e+01  -5.9765625e+01
  -2.9388697e+01  -5.9062500e+01
  -2.9954678e+01  -5.8359375e+01
  -3.0894395e+01  -5.7656250e+01
  -3.1805213e+01  -5.6953125e+01
  -3.2123515e+01  -5.6250000e+01
  -3.1723273e+01  -5.5546875e+01
  -3.1097165e+01  -5.4843750e+01
  -3.0725404e+01  -5.4140625e+01
  -3.0812132e+01  -5.3437500e+01
  -3.1362672e+01  -5.2734375e+01
  -3.2217039e+01  -5.2031250e+01
  -3.3036448e+01  -5.1328125e+01
  -3.3481978e+01  -5.0625000e+01
  -3.3622548e+01  -4.9921875e+01
  -3.3935952e+01  -4.9218750e+01
  -3.4952124e+01  -4.8515625e+01
  -3.7162713e+01  -4.7812500e+01
  -4.0000000e+01  -4.7109375e+01
  -4.0000000e+01  -4.6406250e+01
  -3.5749792e+01  -4.5703125e+01
  -3.2293627e+01  -4.5000000e+01
  -3.0141243e+01  -4.4296875e+01
  -2.8968893e+01  -4.3593750e+01
  -2.8587659e+01  -4.2890625e+01
  -2.8887311e+01  -4.2187500e+01
  -2.9761771e+01  -4.1484375e+01
  -3.0998658e+01  -4.0781250e+01
  -3.2133990e+01  -4.0078125e+01
  -3.2595475e+01  -3.9375000e+01
  -3.2367325e+01  -3.8671875e+01
  -3.1967126e+01  -3.7968750e+01
  -3.1718084e+01  -3.7265625e+01
  -3.1525904e+01  -3.6562500e+01
  -3.1053705e+01  -3.5859375e+01
  -3.0140572e+01  -3.5156250e+01
  -2.9050679e+01  -3.4453125e+01
  -2.8183120e+01  -3.3750000e+01
  -2.7812377e+01  -3.3046875e+01
  -2.8100358e+01  -3.2343750e+01
  -2.9161752e+01  -3.1640625e+01
  -3.1010901e+01  -3.0937500e+01
  -3.2986064e+01  -3.0234375e+01
  -3.2887628e+01  -2.9531250e+01
  -3.0732442e+01  -2.8828125e+01
  -2.8757076e+01  -2.8125000e+01
  -2.7677876e+01  -2.7421875e+01
  -2.7575727e+01  -2.6718750e+01
  -2.8513551e+01  -2.6015625e+01
  -3.0639282e+01  -2.5312500e+01
  -3.3785330e+01  -2.4609375e+01
  -3.4733035e+01  -2.3906250e+01
  -3.1705287e+01  -2.3203125e+01
  -2.9063035e+01  -2.2500000e+01
  -2.7721948e+01  -2.1796875e+01
  -2.7611541e+01  -2.1093750e+01
  -2.8794656e+01  -2.0390625e+01
  -3.1665701e+01  -1.9687500e+01
  -3.6963531e+01  -1.8984375e+01
  -3.7559053e+01  -1.8281250e+01
  -3.2121955e+01  -1.7578125e+01
  -2.9162577e+01  -1.6875000e+01
  -2.8117911e+01  -1.6171875e+01
  -2.8737554e+01  -1.5468750e+01
  -3.1480588e+01  -1.4765625e+01
  -3.8796884e+01  -1.4062500e+01
  -3.8583122e+01  -1.3359375e+01
  -3.0204033e+01  -1.2656250e+01
  -2.6471552e+01  -1.1953125e+01
  -2.4836243e+01  -1.1250000e+01
  -2.4778576e+01  -1.0546875e+01
  -2.6478689e+01  -9.8437500e+00
  -3.1293520e+01  -9.1406250e+00
  -4.0000000e+01  -8.4375000e+00
  -3.0490178e+01  -7.7343750e+00
  -2.5057481e+01  -7.0312500e+00
  -2.2982722e+01  -6.3281250e+00
  -2.3337925e+01  -5.6250000e+00
  -2.7604255e+01  -4.9218750e+00
  -3.4611366e+01  -4.2187500e+00
  -1.9979682e+01  -3.5156250e+00
  -1.3471897e+01  -2.8125000e+00
  -9.2141290e+00  -2.1093750e+00
  -6.1238915e+00  -1.4062500e+00
  -3.8083385e+00  -7.0312500e-01
  -2.0790560e+00   0.0000000e+00
  -8.3074681e-01   7.0312500e-01
   2.4931020e-03   1.4062500e+00
   4.6816623e-01   2.1093750e+00
   6.0983041e-01   2.8125000e+00
   4.8200469e-01   3.5156250e+00
   1.6845884e-01   4.2187500e+00
  -2.0167419e-01   4.9218750e+00
  -4.6466366e-01   5.6250000e+00
  -4.9096629e-01   6.3281250e+00
  -2.7513599e-01   7.0312500e+00
   6.2822658e-02   7.7343750e+00
   3.6891679e-01   8.4375000e+00
   5.3136189e-01   9.1406250e+00
   5.0159874e-01   9.8437500e+00
   2.9174720e-01   1.0546875e+01
  -2.7216054e-02   1.1250000e+01
  -3.3195078e-01   1.1953125e+01
  -4.8524822e-01   1.2656250e+01
  -4.1483705e-01   1.3359375e+01
  -1.6687651e-01   1.4062500e+01
   1.3286448e-01   1.4765625e+01
   3.6061388e-01   1.5468750e+01
   4.4162503e-01   1.6171875e+01
   3.5833846e-01   1.6875000e+01
   1.4603385e-01   1.7578125e+01
  -1.1421559e-01   1.8281250e+01
  -3.1562770e-01   1.8984375e+01
  -3.7079640e-01   1.9687500e+01
  -2.6202713e-01   2.0390625e+01
  -4.8478040e-02   2.1093750e+01
   1.7802734e-01   2.1796875e+01
   3.4197837e-01   2.2500000e+01
   4.0608336e-01   2.3203125e+01
   3.7104631e-01   2.3906250e+01
   2.6589685e-01   2.4609375e+01
   1.3387562e-01   2.5312500e+01
   1.5234978e-02   2.6015625e+01
  -6.8130601e-02   2.6718750e+01
  -1.1783349e-01   2.7421875e+01
  -1.5048220e-01   2.8125000e+01
  -1.8204207e-01   2.8828125e+01
  -2.1540388e-01   2.9531250e+01
  -2.3742415e-01   3.0234375e+01
  -2.2616230e-01   3.0937500e+01
  -1.6447812e-01   3.1640625e+01
  -5.2167696e-02   3.2343750e+01
   9.1201317e-02   3.3046875e+01
   2.3393145e-01   3.3750000e+01
   3.4409035e-01   3.4453125e+01
   3.9874603e-01   3.5156250e+01
   3.8802687e-01   3.5859375e+01
   3.1508840e-01   3.6562500e+01
   1.9386008e-01   3.7265625e+01
   4.5772612e-02   3.7968750e+01
  -1.0408666e-01   3.8671875e+01
  -2.3129066e-01   3.9375000e+01
  -3.1665101e-01   4.0078125e+01
  -3.5034060e-01   4.0781250e+01
  -3.3427266e-01   4.1484375e+01
  -2.8149588e-01   4.2187500e+01
  -2.1242386e-01   4.2890625e+01
  -1.4915501e-01   4.3593750e+01
  -1.0981749e-01   4.4296875e+01
  -1.0446028e-01   4.5000000e+01
  -1.3317348e-01   4.5703125e+01
  -1.8654058e-01   4.6406250e+01
  -2.4824602e-01   4.7109375e+01
  -2.9930984e-01   4.7812500e+01
  -3.2283541e-01   4.8515625e+01
  -3.0776705e-01   4.9218750e+01
  -2.5061770e-01   4.9921875e+01
  -1.5534025e-01   5.0625000e+01
  -3.2386976e-02   5.1328125e+01
   1.0230626e-01   5.2031250e+01
   2.2865639e-01   5.2734375e+01
   3.2483004e-01   5.3437500e+01
   3.7102874e-01   5.4140625e+01
   3.5424194e-01   5.4843750e+01
   2.7304603e-01   5.5546875e+01
   1.4113015e-01   5.6250000e+01
  -1.2534647e-02   5.6953125e+01
  -1.4965082e-01   5.7656250e+01
  -2.3577146e-01   5.8359375e+01
  -2.5585967e-01   5.9062500e+01
  -2.2165115e-01   5.9765625e+01
  -1.6398603e-01   6.0468750e+01
  -1.1506387e-01   6.1171875e+01
  -9.1852113e-02   6.1875000e+01
  -8.8408765e-02   6.2578125e+01
  -7.9806021e-02   6.3281250e+01
  -3.7180008e-02   6.3984375e+01
   5.1956332e-02   6.4687500e+01
   1.7070705e-01   6.5390625e+01
   2.7719142e-01   6.6093750e+01
   3.2310676e-01   6.6796875e+01
   2.7481607e-01   6.7500000e+01
   1.2956804e-01   6.8203125e+01
  -7.4831181e-02   6.8906250e+01
  -2.6167507e-01   6.9609375e+01
  -3.4058783e-01   7.0312500e+01
  -2.5853647e-01   7.1015625e+01
  -4.1056339e-02   7.1718750e+01
   2.2023853e-01   7.2421875e+01
   4.1938273e-01   7.3125000e+01
   4.7892287e-01   7.3828125e+01
   3.6832558e-01   7.4531250e+01
   1.1129635e-01   7.5234375e+01
  -2.0895146e-01   7.5937500e+01
  -4.5950250e-01   7.6640625e+01
  -5.1190704e-01   7.7343750e+01
  -3.3006297e-01   7.8046875e+01
  -2.1954167e-03   7.8750000e+01
   3.2506653e-01   7.9453125e+01
   5.2785953e-01   8.0156250e+01
   5.3916086e-01   8.0859375e+01
   3.5241535e-01   8.1562500e+01
   2.3428229e-02   8.2265625e+01
  -3.2655316e-01   8.2968750e+01
  -5.3518644e-01   8.3671875e+01
  -4.8374131e-01   8.4375000e+01
  -1.9083749e-01   8.5078125e+01
   2.0057193e-01   8.5781250e+01
   5.2221114e-01   8.6484375e+01
   6.4689340e-01   8.7187500e+01
   4.9437136e-01   8.7890625e+01
   1.2982582e-02   8.8593750e+01
  -8.3898773e-01   8.9296875e+01
  -2.1079959e+00   9.0000000e+01
  -3.8594678e+00   9.0703125e+01
  -6.1987130e+00   9.1406250e+01
  -9.3148935e+00   9.2109375e+01
  -1.3603832e+01   9.2812500e+01
  -2.0164896e+01   9.3515625e+01
  -3.5425918e+01   9.4218750e+01
  -2.7802673e+01   9.4921875e+01
  -2.3531527e+01   9.5625000e+01
  -2.3197542e+01   9.6328125e+01
  -2.5289559e+01   9.7031250e+01
  -3.0694780e+01   9.7734375e+01
  -4.0000000e+01   9.8437500e+01
  -3.1502331e+01   9.9140625e+01
  -2.6789646e+01   9.9843750e+01
  -2.5126562e+01   1.0054688e+02
  -2.5200030e+01   1.0125000e+02
  -2.6811575e+01   1.0195312e+02
  -3.0359833e+01   1.0265625e+02
  -3.7112804e+01   1.0335938e+02
  -3.7717877e+01   1.0406250e+02
  -3.2047346e+01   1.0476562e+02
  -2.9648245e+01   1.0546875e+02
  -2.9323136e+01   1.0617188e+02
  -3.0840738e+01   1.0687500e+02
  -3.4967578e+01   1.0757812e+02
  -4.0000000e+01   1.0828125e+02
  -3.7329156e+01   1.0898438e+02
  -3.1447032e+01   1.0968750e+02
  -2.8799643e+01   1.1039062e+02
  -2.7843101e+01   1.1109375e+02
  -2.8187826e+01   1.1179688e+02
  -2.9826872e+01   1.1250000e+02
  -3.2894212e+01   1.1320312e+02
  -3.5895242e+01   1.1390625e+02
  -3.3699105e+01   1.1460938e+02
  -3.0314027e+01   1.1531250e+02
  -2.8254579e+01   1.1601562e+02
  -2.7385429e+01   1.1671875e+02
  -2.7519740e+01   1.1742188e+02
  -2.8579438e+01   1.1812500e+02
  -3.0464246e+01   1.1882812e+02
  -3.2521870e+01   1.1953125e+02
  -3.2835923e+01   1.2023438e+02
  -3.1169312e+01   1.2093750e+02
  -2.9448489e+01   1.2164063e+02
  -2.8410836e+01   1.2234375e+02
  -2.8082748e+01   1.2304688e+02
  -2.8348136e+01   1.2375000e+02
  -2.9031339e+01   1.2445313e+02
  -2.9871429e+01   1.2515625e+02
  -3.0562179e+01   1.2585938e+02
  -3.0950016e+01   1.2656250e+02
  -3.1156167e+01   1.2726562e+02
  -3.1372372e+01   1.2796875e+02
  -3.1595156e+01   1.2867188e+02
  -3.1563488e+01   1.2937500e+02
  -3.1018922e+01   1.3007812e+02
  -3.0088469e+01   1.3078125e+02
  -2.9171632e+01   1.3148437e+02
  -2.8593742e+01   1.3218750e+02
  -2.8533827e+01   1.3289062e+02
  -2.9098905e+01   1.3359375e+02
  -3.0384838e+01   1.3429688e+02
  -3.2473912e+01   1.3500000e+02
  -3.5164985e+01   1.3570312e+02
  -3.6814056e+01   1.3640625e+02
  -3.5567966e+01   1.3710938e+02
  -3.3512470e+01   1.3781250e+02
  -3.2073549e+01   1.3851563e+02
  -3.1344464e+01   1.3921875e+02
  -3.1147870e+01   1.3992188e+02
  -3.1249925e+01   1.4062500e+02
  -3.1405369e+01   1.4132812e+02
  -3.1455495e+01   1.4203125e+02
  -3.1420221e+01   1.4273438e+02
  -3.1437726e+01   1.4343750e+02
  -3.1604816e+01   1.4414062e+02
  -3.1855287e+01   1.4484375e+02
  -3.1929349e+01   1.4554687e+02
  -3.1551529e+01   1.4625000e+02
  -3.0763773e+01   1.4695313e+02
  -2.9906542e+01   1.4765625e+02
  -2.9305149e+01   1.4835938e+02
  -2.9147187e+01   1.4906250e+02
  -2.9522156e+01   1.4976562e+02
  -3.0450729e+01   1.5046875e+02
  -3.1816245e+01   1.5117188e+02
  -3.3117365e+01   1.5187500e+02
  -3.3411697e+01   1.5257813e+02
  -3.2520561e+01   1.5328125e+02
  -3.1357861e+01   1.5398438e+02
  -3.0575953e+01   1.5468750e+02
  -3.0359511e+01   1.5539062e+02
  -3.0685105e+01   1.5609375e+02
  -3.1379258e+01   1.5679688e+02
  -3.2037846e+01   1.5750000e+02
  -3.2113368e+01   1.5820312e+02
  -3.1478997e+01   1.5890625e+02
  -3.0589640e+01   1.5960938e+02
  -2.9892870e+01   1.6031250e+02
  -2.9576847e+01   1.6101562e+02
  -2.9649288e+01   1.6171875e+02
  -2.9998817e+01   1.6242188e+02
  -3.0409085e+01   1.6312500e+02
  -3.0626891e+01   1.6382812e+02
  -3.0545168e+01   1.6453125e+02
  -3.0303994e+01   1.6523438e+02
  -3.0144273e+01   1.6593750e+02
  -3.0233202e+01   1.6664062e+02
  -3.0604858e+01   1.6734375e+02
  -3.1140064e+01   1.6804688e+02
  -3.1560126e+01   1.6875000e+02
  -3.1567884e+01   1.6945313e+02
  -3.1149060e+01   1.7015625e+02
  -3.0598012e+01   1.7085938e+02
  -3.0230340e+01   1.7156250e+02
  -3.0237444e+01   1.7226562e+02
  -3.0717004e+01   1.7296875e+02
  -3.1728857e+01   1.7367188e+02
  -3.3330681e+01   1.7437500e+02
  -3.5598053e+01   1.7507812e+02
  -3.8616170e+01   1.7578125e+02
  -4.0000000e+01   1.7648438e+02
  -4.0000000e+01   1.7718750e+02
  -4.0000000e+01   1.7789062e+02
  -3.9625068e+01   1.7859375e+02
  -3.7097924e+01   1.7929688e+02
  -3.5203307e+01   1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_2_Beam_1_hbf_full_imdea.txt <==
               x               y
  -1.1643602e+01  -1.8000000e+02
  -1.1495262e+01  -1.7929688e+02
  -1.1366046e+01  -1.7859375e+02
  -1.1188666e+01  -1.7789062e+02
  -1.0927792e+01  -1.7718750e+02
  -1.0586424e+01  -1.7648438e+02
  -1.0202417e+01  -1.7578125e+02
  -9.8366461e+00  -1.7507812e+02
  -9.5593282e+00  -1.7437500e+02
  -9.4403877e+00  -1.7367188e+02
  -9.5459898e+00  -1.7296875e+02
  -9.9405922e+00  -1.7226562e+02
  -1.0693577e+01  -1.7156250e+02
  -1.1891341e+01  -1.7085938e+02
  -1.3660218e+01  -1.7015625e+02
  -1.6218766e+01  -1.6945313e+02
  -2.0032754e+01  -1.6875000e+02
  -2.6521725e+01  -1.6804687e+02
  -3.0000000e+01  -1.6734375e+02
  -2.9420677e+01  -1.6664062e+02
  -2.4938594e+01  -1.6593750e+02
  -2.3571782e+01  -1.6523438e+02
  -2.3903898e+01  -1.6453125e+02
  -2.5718232e+01  -1.6382812e+02
  -2.9368782e+01  -1.6312500e+02
  -3.0000000e+01  -1.6242188e+02
  -3.0000000e+01  -1.6171875e+02
  -3.0000000e+01  -1.6101562e+02
  -3.0000000e+01  -1.6031250e+02
  -3.0000000e+01  -1.5960938e+02
  -3.0000000e+01  -1.5890625e+02
  -2.4247067e+01  -1.5820312e+02
  -2.0038713e+01  -1.5750000e+02
  -1.7121901e+01  -1.5679688e+02
  -1.5077881e+01  -1.5609375e+02
  -1.3696896e+01  -1.5539062e+02
  -1.2855635e+01  -1.5468750e+02
  -1.2470335e+01  -1.5398438e+02
  -1.2472308e+01  -1.5328125e+02
  -1.2789986e+01  -1.5257812e+02
  -1.3331555e+01  -1.5187500e+02
  -1.3968198e+01  -1.5117188e+02
  -1.4526948e+01  -1.5046875e+02
  -1.4813213e+01  -1.4976562e+02
  -1.4676786e+01  -1.4906250e+02
  -1.4088317e+01  -1.4835938e+02
  -1.3154142e+01  -1.4765625e+02
  -1.2052593e+01  -1.4695312e+02
  -1.0956343e+01  -1.4625000e+02
  -9.9934267e+00  -1.4554687e+02
  -9.2445173e+00  -1.4484375e+02
  -8.7543678e+00  -1.4414062e+02
  -8.5432332e+00  -1.4343750e+02
  -8.6135349e+00  -1.4273438e+02
  -8.9510104e+00  -1.4203125e+02
  -9.5203632e+00  -1.4132812e+02
  -1.0255688e+01  -1.4062500e+02
  -1.1048209e+01  -1.3992188e+02
  -1.1740862e+01  -1.3921875e+02
  -1.2149512e+01  -1.3851563e+02
  -1.2126117e+01  -1.3781250e+02
  -1.1635856e+01  -1.3710938e+02
  -1.0778383e+01  -1.3640625e+02
  -9.7301051e+00  -1.3570312e+02
  -8.6668842e+00  -1.3500000e+02
  -7.7224223e+00  -1.3429688e+02
  -6.9836766e+00  -1.3359375e+02
  -6.5020326e+00  -1.3289062e+02
  -6.3055483e+00  -1.3218750e+02
  -6.4071398e+00  -1.3148437e+02
  -6.8078970e+00  -1.3078125e+02
  -7.4954402e+00  -1.3007812e+02
  -8.4366094e+00  -1.2937500e+02
  -9.5634116e+00  -1.2867188e+02
  -1.0753633e+01  -1.2796875e+02
  -1.1817881e+01  -1.2726562e+02
  -1.2523991e+01  -1.2656250e+02
  -1.2688217e+01  -1.2585938e+02
  -1.2288908e+01  -1.2515625e+02
  -1.1485137e+01  -1.2445313e+02
  -1.0517923e+01  -1.2375000e+02
  -9.6050268e+00  -1.2304688e+02
  -8.9014103e+00  -1.2234375e+02
  -8.5078960e+00  -1.2164062e+02
  -8.4935527e+00  -1.2093750e+02
  -8.9161966e+00  -1.2023438e+02
  -9.8393194e+00  -1.1953125e+02
  -1.1349210e+01  -1.1882812e+02
  -1.3579478e+01  -1.1812500e+02
  -1.6758610e+01  -1.1742187e+02
  -2.1327017e+01  -1.1671875e+02
  -2.8318399e+01  -1.1601562e+02
  -3.0000000e+01  -1.1531250e+02
  -3.0000000e+01  -1.1460938e+02
  -3.0000000e+01  -1.1390625e+02
  -2.8448445e+01  -1.1320312e+02
  -2.2309218e+01  -1.1250000e+02
  -1.8551156e+01  -1.1179688e+02
  -1.6295094e+01  -1.1109375e+02
  -1.5230887e+01  -1.1039062e+02
  -1.5325589e+01  -1.0968750e+02
  -1.6844276e+01  -1.0898438e+02
  -2.0839466e+01  -1.0828125e+02
  -3.0000000e+01  -1.0757812e+02
  -2.2904519e+01  -1.0687500e+02
  -1.5798230e+01  -1.0617188e+02
  -1.2279762e+01  -1.0546875e+02
  -1.0387233e+01  -1.0476562e+02
  -9.6400917e+00  -1.0406250e+02
  -9.9498737e+00  -1.0335938e+02
  -1.1503250e+01  -1.0265625e+02
  -1.5036268e+01  -1.0195312e+02
  -2.4334296e+01  -1.0125000e+02
  -2.3227397e+01  -1.0054688e+02
  -1.4231352e+01  -9.9843750e+01
  -1.0574222e+01  -9.9140625e+01
  -8.9825106e+00  -9.8437500e+01
  -8.9415107e+00  -9.7734375e+01
  -1.0741951e+01  -9.7031250e+01
  -1.6438236e+01  -9.6328125e+01
  -2.4639603e+01  -9.5625000e+01
  -9.7053771e+00  -9.4921875e+01
  -3.9046497e+00  -9.4218750e+01
  -2.7250643e-01  -9.3515625e+01
   2.2530897e+00  -9.2812500e+01
   4.0512949e+00  -9.2109375e+01
   5.3018877e+00  -9.1406250e+01
   6.1036579e+00  -9.0703125e+01
   6.5158596e+00  -9.0000000e+01
   6.5763112e+00  -8.9296875e+01
   6.3110050e+00  -8.8593750e+01
   5.7406861e+00  -8.7890625e+01
   4.8871744e+00  -8.7187500e+01
   3.7815593e+00  -8.6484375e+01
   2.4763332e+00  -8.5781250e+01
   1.0625797e+00  -8.5078125e+01
  -3.1171050e-01  -8.4375000e+01
  -1.4395819e+00  -8.3671875e+01
  -2.1013184e+00  -8.2968750e+01
  -2.1662981e+00  -8.2265625e+01
  -1.6749167e+00  -8.1562500e+01
  -8.0873815e-01  -8.0859375e+01
   2.1595533e-01  -8.0156250e+01
   1.2275454e+00  -7.9453125e+01
   2.1188895e+00  -7.8750000e+01
   2.8352531e+00  -7.8046875e+01
   3.3569873e+00  -7.7343750e+01
   3.6868246e+00  -7.6640625e+01
   3.8426118e+00  -7.5937500e+01
   3.8537823e+00  -7.5234375e+01
   3.7596595e+00  -7.4531250e+01
   3.6078281e+00  -7.3828125e+01
   3.4509654e+00  -7.3125000e+01
   3.3410205e+00  -7.2421875e+01
   3.3209458e+00  -7.1718750e+01
   3.4162055e+00  -7.1015625e+01
   3.6296581e+00  -7.0312500e+01
   3.9424841e+00  -6.9609375e+01
   4.3207492e+00  -6.8906250e+01
   4.7244494e+00  -6.8203125e+01
   5.1155463e+00  -6.7500000e+01
   5.4631433e+00  -6.6796875e+01
   5.7457808e+00  -6.6093750e+01
   5.9517409e+00  -6.5390625e+01
   6.0783138e+00  -6.4687500e+01
   6.1306339e+00  -6.3984375e+01
   6.1203327e+00  -6.3281250e+01
   6.0639932e+00  -6.2578125e+01
   5.9812875e+00  -6.1875000e+01
   5.8927204e+00  -6.1171875e+01
   5.8170776e+00  -6.0468750e+01
   5.7689275e+00  -5.9765625e+01
   5.7567124e+00  -5.9062500e+01
   5.7819470e+00  -5.8359375e+01
   5.8397664e+00  -5.7656250e+01
   5.9206445e+00  -5.6953125e+01
   6.0127684e+00  -5.6250000e+01
   6.1044540e+00  -5.5546875e+01
   6.1861194e+00  -5.4843750e+01
   6.2515642e+00  -5.4140625e+01
   6.2985052e+00  -5.3437500e+01
   6.3284390e+00  -5.2734375e+01
   6.3459443e+00  -5.2031250e+01
   6.3575609e+00  -5.1328125e+01
   6.3704082e+00  -5.0625000e+01
   6.3907497e+00  -4.9921875e+01
   6.4227469e+00  -4.9218750e+01
   6.4676420e+00  -4.8515625e+01
   6.5235273e+00  -4.7812500e+01
   6.5857309e+00  -4.7109375e+01
   6.6476988e+00  -4.6406250e+01
   6.7021541e+00  -4.5703125e+01
   6.7422906e+00  -4.5000000e+01
   6.7627951e+00  -4.4296875e+01
   6.7605699e+00  -4.3593750e+01
   6.7350945e+00  -4.2890625e+01
   6.6884166e+00  -4.2187500e+01
   6.6247981e+00  -4.1484375e+01
   6.5500638e+00  -4.0781250e+01
   6.4707365e+00  -4.0078125e+01
   6.3930782e+00  -3.9375000e+01
   6.3221934e+00  -3.8671875e+01
   6.2613630e+00  -3.7968750e+01
   6.2117444e+00  -3.7265625e+01
   6.1724986e+00  -3.6562500e+01
   6.1413047e+00  -3.5859375e+01
   6.1151297e+00  -3.5156250e+01
   6.0910682e+00  -3.4453125e+01
   6.0670613e+00  -3.3750000e+01
   6.0423395e+00  -3.3046875e+01
   6.0174945e+00  -3.2343750e+01
   5.9941561e+00  -3.1640625e+01
   5.9743268e+00  -3.0937500e+01
   5.9595002e+00  -3.0234375e+01
   5.9497530e+00  -2.9531250e+01
   5.9430240e+00  -2.8828125e+01
   5.9347737e+00  -2.8125000e+01
   5.9181369e+00  -2.7421875e+01
   5.8845747e+00  -2.6718750e+01
   5.8249357e+00  -2.6015625e+01
   5.7307783e+00  -2.5312500e+01
   5.5958048e+00  -2.4609375e+01
   5.4172766e+00  -2.3906250e+01
   5.1973003e+00  -2.3203125e+01
   4.9438432e+00  -2.2500000e+01
   4.6712514e+00  -2.1796875e+01
   4.3999165e+00  -2.1093750e+01
   4.1546567e+00  -2.0390625e+01
   3.9614956e+00  -1.9687500e+01
   3.8429989e+00  -1.8984375e+01
   3.8131167e+00  -1.8281250e+01
   3.8731683e+00  -1.7578125e+01
   4.0105557e+00  -1.6875000e+01
   4.2007701e+00  -1.6171875e+01
   4.4118610e+00  -1.5468750e+01
   4.6097312e+00  -1.4765625e+01
   4.7628086e+00  -1.4062500e+01
   4.8454403e+00  -1.3359375e+01
   4.8401123e+00  -1.2656250e+01
   4.7389907e+00  -1.1953125e+01
   4.5452884e+00  -1.1250000e+01
   4.2746961e+00  -1.0546875e+01
   3.9566128e+00  -9.8437500e+00
   3.6341879e+00  -9.1406250e+00
   3.3614230e+00  -8.4375000e+00
   3.1954614e+00  -7.7343750e+00
   3.1838675e+00  -7.0312500e+00
   3.3504104e+00  -6.3281250e+00
   3.6860650e+00  -5.6250000e+00
   4.1504256e+00  -4.9218750e+00
   4.6824489e+00  -4.2187500e+00
   5.2141794e+00  -3.5156250e+00
   5.6813352e+00  -2.8125000e+00
   6.0284290e+00  -2.1093750e+00
   6.2093068e+00  -1.4062500e+00
   6.1849949e+00  -7.0312500e-01
   5.9203129e+00   0.0000000e+00
   5.3798948e+00   7.0312500e-01
   4.5235030e+00   1.4062500e+00
   3.2997710e+00   2.1093750e+00
   1.6362913e+00   2.8125000e+00
  -5.7900247e-01   3.5156250e+00
  -3.5393907e+00   4.2187500e+00
  -7.6345078e+00   4.9218750e+00
  -1.3903137e+01   5.6250000e+00
  -2.8426720e+01   6.3281250e+00
  -2.3309368e+01   7.0312500e+00
  -1.8828041e+01   7.7343750e+00
  -1.9683697e+01   8.4375000e+00
  -2.7041872e+01   9.1406250e+00
  -2.5853732e+01   9.8437500e+00
  -1.5507664e+01   1.0546875e+01
  -1.0743960e+01   1.1250000e+01
  -7.8716947e+00   1.1953125e+01
  -6.0725011e+00   1.2656250e+01
  -5.0214243e+00   1.3359375e+01
  -4.5548078e+00   1.4062500e+01
  -4.5766829e+00   1.4765625e+01
  -5.0207174e+00   1.5468750e+01
  -5.8279418e+00   1.6171875e+01
  -6.9269516e+00   1.6875000e+01
  -8.2110058e+00   1.7578125e+01
  -9.5140653e+00   1.8281250e+01
  -1.0604622e+01   1.8984375e+01
  -1.1236107e+01   1.9687500e+01
  -1.1265162e+01   2.0390625e+01
  -1.0745324e+01   2.1093750e+01
  -9.8853864e+00   2.1796875e+01
  -8.9232994e+00   2.2500000e+01
  -8.0405308e+00   2.3203125e+01
  -7.3460194e+00   2.3906250e+01
  -6.8922521e+00   2.4609375e+01
  -6.6935378e+00   2.5312500e+01
  -6.7368922e+00   2.6015625e+01
  -6.9853802e+00   2.6718750e+01
  -7.3764264e+00   2.7421875e+01
  -7.8192485e+00   2.8125000e+01
  -8.1983756e+00   2.8828125e+01
  -8.3920422e+00   2.9531250e+01
  -8.3078136e+00   3.0234375e+01
  -7.9196610e+00   3.0937500e+01
  -7.2788188e+00   3.1640625e+01
  -6.4889054e+00   3.2343750e+01
  -5.6662813e+00   3.3046875e+01
  -4.9111813e+00   3.3750000e+01
  -4.2970762e+00   3.4453125e+01
  -3.8720009e+00   3.5156250e+01
  -3.6639553e+00   3.5859375e+01
  -3.6858142e+00   3.6562500e+01
  -3.9379841e+00   3.7265625e+01
  -4.4083078e+00   3.7968750e+01
  -5.0690928e+00   3.8671875e+01
  -5.8714952e+00   3.9375000e+01
  -6.7387552e+00   4.0078125e+01
  -7.5629310e+00   4.0781250e+01
  -8.2141929e+00   4.1484375e+01
  -8.5714422e+00   4.2187500e+01
  -8.5679844e+00   4.2890625e+01
  -8.2225455e+00   4.3593750e+01
  -7.6283147e+00   4.4296875e+01
  -6.9099125e+00   4.5000000e+01
  -6.1820640e+00   4.5703125e+01
  -5.5292182e+00   4.6406250e+01
  -5.0030247e+00   4.7109375e+01
  -4.6275610e+00   4.7812500e+01
  -4.4054835e+00   4.8515625e+01
  -4.3226112e+00   4.9218750e+01
  -4.3509369e+00   4.9921875e+01
  -4.4511540e+00   5.0625000e+01
  -4.5761911e+00   5.1328125e+01
  -4.6770653e+00   5.2031250e+01
  -4.7112793e+00   5.2734375e+01
  -4.6519996e+00   5.3437500e+01
  -4.4945085e+00   5.4140625e+01
  -4.2567622e+00   5.4843750e+01
  -3.9737154e+00   5.5546875e+01
  -3.6882045e+00   5.6250000e+01
  -3.4420769e+00   5.6953125e+01
  -3.2698181e+00   5.7656250e+01
  -3.1949325e+00   5.8359375e+01
  -3.2281710e+00   5.9062500e+01
  -3.3665511e+00   5.9765625e+01
  -3.5925786e+00   6.0468750e+01
  -3.8738331e+00   6.1171875e+01
  -4.1639649e+00   6.1875000e+01
  -4.4068782e+00   6.2578125e+01
  -4.5456753e+00   6.3281250e+01
  -4.5358143e+00   6.3984375e+01
  -4.3582005e+00   6.4687500e+01
  -4.0256837e+00   6.5390625e+01
  -3.5791700e+00   6.6093750e+01
  -3.0758293e+00   6.6796875e+01
  -2.5758272e+00   6.7500000e+01
  -2.1327197e+00   6.8203125e+01
  -1.7888882e+00   6.8906250e+01
  -1.5747434e+00   6.9609375e+01
  -1.5097921e+00   7.0312500e+01
  -1.6041267e+00   7.1015625e+01
  -1.8595555e+00   7.1718750e+01
  -2.2700706e+00   7.2421875e+01
  -2.8216457e+00   7.3125000e+01
  -3.4915911e+00   7.3828125e+01
  -4.2479602e+00   7.4531250e+01
  -5.0498593e+00   7.5234375e+01
  -5.8497899e+00   7.5937500e+01
  -6.5989773e+00   7.6640625e+01
  -7.2554696e+00   7.7343750e+01
  -7.7927015e+00   7.8046875e+01
  -8.2045728e+00   7.8750000e+01
  -8.5038394e+00   7.9453125e+01
  -8.7138894e+00   8.0156250e+01
  -8.8572208e+00   8.0859375e+01
  -8.9447889e+00   8.1562500e+01
  -8.9692382e+00   8.2265625e+01
  -8.9037902e+00   8.2968750e+01
  -8.7079741e+00   8.3671875e+01
  -8.3402471e+00   8.4375000e+01
  -7.7744000e+00   8.5078125e+01
  -7.0127664e+00   8.5781250e+01
  -6.0891437e+00   8.6484375e+01
  -5.0602474e+00   8.7187500e+01
  -3.9914812e+00   8.7890625e+01
  -2.9443814e+00   8.8593750e+01
  -1.9694789e+00   8.9296875e+01
  -1.1042654e+00   9.0000000e+01
  -3.7420355e-01   9.0703125e+01
   2.0511990e-01   9.1406250e+01
   6.2582786e-01   9.2109375e+01
   8.8605247e-01   9.2812500e+01
   9.8880665e-01   9.3515625e+01
   9.4136159e-01   9.4218750e+01
   7.5499093e-01   9.4921875e+01
   4.4489792e-01   9.5625000e+01
   3.0092227e-02   9.6328125e+01
  -4.6707054e-01   9.7031250e+01
  -1.0219983e+00   9.7734375e+01
  -1.6098584e+00   9.8437500e+01
  -2.2084526e+00   9.9140625e+01
  -2.8015461e+00   9.9843750e+01
  -3.3817925e+00   1.0054688e+02
  -3.9522305e+00   1.0125000e+02
  -4.5256543e+00   1.0195312e+02
  -5.1218330e+00   1.0265625e+02
  -5.7631717e+00   1.0335938e+02
  -6.4695671e+00   1.0406250e+02
  -7.2529081e+00   1.0476562e+02
  -8.1112458e+00   1.0546875e+02
  -9.0225938e+00   1.0617188e+02
  -9.9391835e+00   1.0687500e+02
  -1.0785264e+01   1.0757812e+02
  -1.1464579e+01   1.0828125e+02
  -1.1883579e+01   1.0898438e+02
  -1.1986888e+01   1.0968750e+02
  -1.1785419e+01   1.1039062e+02
  -1.1355441e+01   1.1109375e+02
  -1.0809823e+01   1.1179688e+02
  -1.0264037e+01   1.1250000e+02
  -9.8153361e+00   1.1320312e+02
  -9.5373140e+00   1.1390625e+02
  -9.4833296e+00   1.1460938e+02
  -9.6926582e+00   1.1531250e+02
  -1.0196167e+01   1.1601562e+02
  -1.1020372e+01   1.1671875e+02
  -1.2189382e+01   1.1742188e+02
  -1.3723714e+01   1.1812500e+02
  -1.5633119e+01   1.1882812e+02
  -1.7896287e+01   1.1953125e+02
  -2.0413007e+01   1.2023438e+02
  -2.2913667e+01   1.2093750e+02
  -2.4874094e+01   1.2164063e+02
  -2.5678401e+01   1.2234375e+02
  -2.5162525e+01   1.2304688e+02
  -2.3810712e+01   1.2375000e+02
  -2.2250479e+01   1.2445313e+02
  -2.0880502e+01   1.2515625e+02
  -1.9880554e+01   1.2585938e+02
  -1.9314796e+01   1.2656250e+02
  -1.9198714e+01   1.2726562e+02
  -1.9528691e+01   1.2796875e+02
  -2.0290311e+01   1.2867188e+02
  -2.1453226e+01   1.2937500e+02
  -2.2952971e+01   1.3007812e+02
  -2.4657514e+01   1.3078125e+02
  -2.6327752e+01   1.3148437e+02
  -2.7624233e+01   1.3218750e+02
  -2.8251781e+01   1.3289062e+02
  -2.8196469e+01   1.3359375e+02
  -2.7776757e+01   1.3429688e+02
  -2.7451773e+01   1.3500000e+02
  -2.7682139e+01   1.3570312e+02
  -2.9029212e+01   1.3640625e+02
  -3.0000000e+01   1.3710938e+02
  -3.0000000e+01   1.3781250e+02
  -3.0000000e+01   1.3851563e+02
  -2.5095670e+01   1.3921875e+02
  -2.0783684e+01   1.3992188e+02
  -1.7882384e+01   1.4062500e+02
  -1.5858963e+01   1.4132812e+02
  -1.4484848e+01   1.4203125e+02
  -1.3642705e+01   1.4273438e+02
  -1.3266348e+01   1.4343750e+02
  -1.3316193e+01   1.4414062e+02
  -1.3766286e+01   1.4484375e+02
  -1.4594250e+01   1.4554687e+02
  -1.5768980e+01   1.4625000e+02
  -1.7230850e+01   1.4695313e+02
  -1.8859277e+01   1.4765625e+02
  -2.0431703e+01   1.4835938e+02
  -2.1614285e+01   1.4906250e+02
  -2.2072128e+01   1.4976562e+02
  -2.1696381e+01   1.5046875e+02
  -2.0699330e+01   1.5117188e+02
  -1.9439647e+01   1.5187500e+02
  -1.8218642e+01   1.5257813e+02
  -1.7220390e+01   1.5328125e+02
  -1.6539691e+01   1.5398438e+02
  -1.6221276e+01   1.5468750e+02
  -1.6286084e+01   1.5539062e+02
  -1.6745128e+01   1.5609375e+02
  -1.7605316e+01   1.5679688e+02
  -1.8869684e+01   1.5750000e+02
  -2.0532082e+01   1.5820312e+02
  -2.2564074e+01   1.5890625e+02
  -2.4890803e+01   1.5960938e+02
  -2.7358886e+01   1.6031250e+02
  -2.9728354e+01   1.6101562e+02
  -3.0000000e+01   1.6171875e+02
  -3.0000000e+01   1.6242188e+02
  -3.0000000e+01   1.6312500e+02
  -3.0000000e+01   1.6382812e+02
  -3.0000000e+01   1.6453125e+02
  -3.0000000e+01   1.6523438e+02
  -2.9339772e+01   1.6593750e+02
  -2.4558787e+01   1.6664062e+02
  -2.1166115e+01   1.6734375e+02
  -1.8682445e+01   1.6804688e+02
  -1.6904403e+01   1.6875000e+02
  -1.5736885e+01   1.6945313e+02
  -1.5144630e+01   1.7015625e+02
  -1.5140507e+01   1.7085938e+02
  -1.5796032e+01   1.7156250e+02
  -1.7286640e+01   1.7226562e+02
  -2.0044265e+01   1.7296875e+02
  -2.5480302e+01   1.7367188e+02
  -3.0000000e+01   1.7437500e+02
  -2.5570730e+01   1.7507812e+02
  -1.9613765e+01   1.7578125e+02
  -1.6412909e+01   1.7648438e+02
  -1.4425200e+01   1.7718750e+02
  -1.3155578e+01   1.7789062e+02
  -1.2364222e+01   1.7859375e+02
  -1.1899354e+01   1.7929688e+02
  -1.1643602e+01   1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_2_Beam_1_hbf_full_quant_2bit.txt <==

               x               y
   2.4545293e+00  -1.8000000e+02
   3.3653828e+00  -1.7929688e+02
   4.2157622e+00  -1.7859375e+02
   4.8779160e+00  -1.7789062e+02
   5.2837772e+00  -1.7718750e+02
   5.4066442e+00  -1.7648438e+02
   5.2481054e+00  -1.7578125e+02
   4.8380775e+00  -1.7507812e+02
   4.2489604e+00  -1.7437500e+02
   3.6188394e+00  -1.7367188e+02
   3.1538583e+00  -1.7296875e+02
   3.0493468e+00  -1.7226562e+02
   3.3479279e+00  -1.7156250e+02
   3.9126864e+00  -1.7085938e+02
   4.5572900e+00  -1.7015625e+02
   5.1521502e+00  -1.6945313e+02
   5.6369000e+00  -1.6875000e+02
   5.9941146e+00  -1.6804687e+02
   6.2243440e+00  -1.6734375e+02
   6.3308711e+00  -1.6664062e+02
   6.3128178e+00  -1.6593750e+02
   6.1644710e+00  -1.6523438e+02
   5.8791928e+00  -1.6453125e+02
   5.4569367e+00  -1.6382812e+02
   4.9154034e+00  -1.6312500e+02
   4.3050565e+00  -1.6242188e+02
   3.7236875e+00  -1.6171875e+02
   3.3121364e+00  -1.6101562e+02
   3.2024666e+00  -1.6031250e+02
   3.4334358e+00  -1.5960938e+02
   3.9232525e+00  -1.5890625e+02
   4.5354854e+00  -1.5820312e+02
   5.1542024e+00  -1.5750000e+02
   5.7091580e+00  -1.5679688e+02
   6.1671454e+00  -1.5609375e+02
   6.5167767e+00  -1.5539062e+02
   6.7573795e+00  -1.5468750e+02
   6.8928497e+00  -1.5398438e+02
   6.9288099e+00  -1.5328125e+02
   6.8714749e+00  -1.5257812e+02
   6.7272166e+00  -1.5187500e+02
   6.5025070e+00  -1.5117188e+02
   6.2046541e+00  -1.5046875e+02
   5.8443717e+00  -1.4976562e+02
   5.4413643e+00  -1.4906250e+02
   5.0329150e+00  -1.4835938e+02
   4.6814236e+00  -1.4765625e+02
   4.4695088e+00  -1.4695312e+02
   4.4692630e+00  -1.4625000e+02
   4.6948634e+00  -1.4554687e+02
   5.0818250e+00  -1.4484375e+02
   5.5174977e+00  -1.4414062e+02
   5.8895591e+00  -1.4343750e+02
   6.1141145e+00  -1.4273438e+02
   6.1414564e+00  -1.4203125e+02
   5.9550575e+00  -1.4132812e+02
   5.5759450e+00  -1.4062500e+02
   5.0770862e+00  -1.3992188e+02
   4.5990218e+00  -1.3921875e+02
   4.3288469e+00  -1.3851563e+02
   4.3990536e+00  -1.3781250e+02
   4.7763149e+00  -1.3710938e+02
   5.2908102e+00  -1.3640625e+02
   5.7620471e+00  -1.3570312e+02
   6.0705603e+00  -1.3500000e+02
   6.1592311e+00  -1.3429688e+02
   6.0153485e+00  -1.3359375e+02
   5.6600181e+00  -1.3289062e+02
   5.1483865e+00  -1.3218750e+02
   4.5744180e+00  -1.3148437e+02
   4.0646632e+00  -1.3078125e+02
   3.7406319e+00  -1.3007812e+02
   3.6576909e+00  -1.2937500e+02
   3.7790051e+00  -1.2867188e+02
   4.0190376e+00  -1.2796875e+02
   4.3075558e+00  -1.2726562e+02
   4.6203859e+00  -1.2656250e+02
   4.9733761e+00  -1.2585938e+02
   5.3960804e+00  -1.2515625e+02
   5.9011412e+00  -1.2445313e+02
   6.4662392e+00  -1.2375000e+02
   7.0381842e+00  -1.2304688e+02
   7.5512161e+00  -1.2234375e+02
   7.9438552e+00  -1.2164062e+02
   8.1667746e+00  -1.2093750e+02
   8.1837845e+00  -1.2023438e+02
   7.9709735e+00  -1.1953125e+02
   7.5184371e+00  -1.1882812e+02
   6.8388728e+00  -1.1812500e+02
   5.9879946e+00  -1.1742187e+02
   5.0964397e+00  -1.1671875e+02
   4.3812049e+00  -1.1601562e+02
   4.0539047e+00  -1.1531250e+02
   4.1368294e+00  -1.1460938e+02
   4.4317116e+00  -1.1390625e+02
   4.6953388e+00  -1.1320312e+02
   4.7716923e+00  -1.1250000e+02
   4.6128527e+00  -1.1179688e+02
   4.2775803e+00  -1.1109375e+02
   3.9473934e+00  -1.1039062e+02
   3.9008467e+00  -1.0968750e+02
   4.3349060e+00  -1.0898438e+02
   5.1664667e+00  -1.0828125e+02
   6.1271426e+00  -1.0757812e+02
   6.9861459e+00  -1.0687500e+02
   7.6218537e+00  -1.0617188e+02
   7.9912671e+00  -1.0546875e+02
   8.0942999e+00  -1.0476562e+02
   7.9558069e+00  -1.0406250e+02
   7.6200352e+00  -1.0335938e+02
   7.1493038e+00  -1.0265625e+02
   6.6187713e+00  -1.0195312e+02
   6.1007487e+00  -1.0125000e+02
   5.6415080e+00  -1.0054688e+02
   5.2483602e+00  -9.9843750e+01
   4.9039916e+00  -9.9140625e+01
   4.6015690e+00  -9.8437500e+01
   4.3750670e+00  -9.7734375e+01
   4.2982168e+00  -9.7031250e+01
   4.4378607e+00  -9.6328125e+01
   4.7895043e+00  -9.5625000e+01
   5.2622031e+00  -9.4921875e+01
   5.7279077e+00  -9.4218750e+01
   6.0758241e+00  -9.3515625e+01
   6.2328494e+00  -9.2812500e+01
   6.1600068e+00  -9.2109375e+01
   5.8439028e+00  -9.1406250e+01
   5.2922388e+00  -9.0703125e+01
   4.5352206e+00  -9.0000000e+01
   3.6309992e+00  -8.9296875e+01
   2.6680435e+00  -8.8593750e+01
   1.7498264e+00  -8.7890625e+01
   9.5126354e-01  -8.7187500e+01
   2.7027823e-01  -8.6484375e+01
  -3.7605058e-01  -8.5781250e+01
  -1.1055665e+00  -8.5078125e+01
  -2.0217913e+00  -8.4375000e+01
  -3.1875157e+00  -8.3671875e+01
  -4.6072287e+00  -8.2968750e+01
  -6.1948512e+00  -8.2265625e+01
  -7.7315912e+00  -8.1562500e+01
  -8.9140789e+00  -8.0859375e+01
  -9.6119709e+00  -8.0156250e+01
  -1.0050709e+01  -7.9453125e+01
  -1.0608939e+01  -7.8750000e+01
  -1.1604152e+01  -7.8046875e+01
  -1.3303712e+01  -7.7343750e+01
  -1.6026790e+01  -7.6640625e+01
  -1.9945301e+01  -7.5937500e+01
  -2.1488542e+01  -7.5234375e+01
  -1.7526340e+01  -7.4531250e+01
  -1.3975356e+01  -7.3828125e+01
  -1.1600057e+01  -7.3125000e+01
  -1.0082937e+01  -7.2421875e+01
  -9.2259935e+00  -7.1718750e+01
  -8.9385149e+00  -7.1015625e+01
  -9.1987331e+00  -7.0312500e+01
  -1.0039045e+01  -6.9609375e+01
  -1.1545098e+01  -6.8906250e+01
  -1.3837332e+01  -6.8203125e+01
  -1.6795237e+01  -6.7500000e+01
  -1.8507651e+01  -6.6796875e+01
  -1.6597649e+01  -6.6093750e+01
  -1.3857983e+01  -6.5390625e+01
  -1.1787261e+01  -6.4687500e+01
  -1.0370377e+01  -6.3984375e+01
  -9.4069118e+00  -6.3281250e+01
  -8.7129601e+00  -6.2578125e+01
  -8.1471371e+00  -6.1875000e+01
  -7.6343754e+00  -6.1171875e+01
  -7.1794688e+00  -6.0468750e+01
  -6.8491994e+00  -5.9765625e+01
  -6.7367365e+00  -5.9062500e+01
  -6.9371175e+00  -5.8359375e+01
  -7.5443978e+00  -5.7656250e+01
  -8.6664822e+00  -5.6953125e+01
  -1.0457984e+01  -5.6250000e+01
  -1.3194048e+01  -5.5546875e+01
  -1.7491074e+01  -5.4843750e+01
  -2.5226086e+01  -5.4140625e+01
  -2.9519206e+01  -5.3437500e+01
  -2.2439483e+01  -5.2734375e+01
  -2.0167185e+01  -5.2031250e+01
  -2.0600540e+01  -5.1328125e+01
  -2.4155050e+01  -5.0625000e+01
  -3.0000000e+01  -4.9921875e+01
  -2.2603132e+01  -4.9218750e+01
  -1.6253625e+01  -4.8515625e+01
  -1.2651593e+01  -4.7812500e+01
  -1.0430148e+01  -4.7109375e+01
  -9.1376499e+00  -4.6406250e+01
  -8.5886101e+00  -4.5703125e+01
  -8.7120025e+00  -4.5000000e+01
  -9.5016927e+00  -4.4296875e+01
  -1.0982395e+01  -4.3593750e+01
  -1.3093643e+01  -4.2890625e+01
  -1.5177908e+01  -4.2187500e+01
  -1.5446969e+01  -4.1484375e+01
  -1.3836743e+01  -4.0781250e+01
  -1.2163547e+01  -4.0078125e+01
  -1.1152023e+01  -3.9375000e+01
  -1.0902052e+01  -3.8671875e+01
  -1.1435466e+01  -3.7968750e+01
  -1.2832145e+01  -3.7265625e+01
  -1.5248480e+01  -3.6562500e+01
  -1.8517581e+01  -3.5859375e+01
  -1.9503851e+01  -3.5156250e+01
  -1.6327699e+01  -3.4453125e+01
  -1.3219419e+01  -3.3750000e+01
  -1.1054447e+01  -3.3046875e+01
  -9.6281375e+00  -3.2343750e+01
  -8.7451593e+00  -3.1640625e+01
  -8.2787421e+00  -3.0937500e+01
  -8.1516577e+00  -3.0234375e+01
  -8.3234865e+00  -2.9531250e+01
  -8.7829906e+00  -2.8828125e+01
  -9.5381131e+00  -2.8125000e+01
  -1.0592265e+01  -2.7421875e+01
  -1.1881449e+01  -2.6718750e+01
  -1.3132843e+01  -2.6015625e+01
  -1.3762534e+01  -2.5312500e+01
  -1.3370852e+01  -2.4609375e+01
  -1.2379824e+01  -2.3906250e+01
  -1.1453663e+01  -2.3203125e+01
  -1.0965565e+01  -2.2500000e+01
  -1.1095478e+01  -2.1796875e+01
  -1.2004920e+01  -2.1093750e+01
  -1.3982272e+01  -2.0390625e+01
  -1.7715228e+01  -1.9687500e+01
  -2.4394726e+01  -1.8984375e+01
  -2.1355787e+01  -1.8281250e+01
  -1.5316165e+01  -1.7578125e+01
  -1.1904430e+01  -1.6875000e+01
  -9.9074084e+00  -1.6171875e+01
  -8.8340965e+00  -1.5468750e+01
  -8.4681733e+00  -1.4765625e+01
  -8.6893035e+00  -1.4062500e+01
  -9.3773548e+00  -1.3359375e+01
  -1.0296622e+01  -1.2656250e+01
  -1.0972384e+01  -1.1953125e+01
  -1.0894492e+01  -1.1250000e+01
  -1.0137082e+01  -1.0546875e+01
  -9.2547624e+00  -9.8437500e+00
  -8.6801391e+00  -9.1406250e+00
  -8.6258662e+00  -8.4375000e+00
  -9.2243853e+00  -7.7343750e+00
  -1.0644905e+01  -7.0312500e+00
  -1.3208610e+01  -6.3281250e+00
  -1.7458516e+01  -5.6250000e+00
  -2.0728881e+01  -4.9218750e+00
  -1.6080900e+01  -4.2187500e+00
  -1.1957426e+01  -3.5156250e+00
  -9.3660846e+00  -2.8125000e+00
  -7.7676090e+00  -2.1093750e+00
  -6.8676249e+00  -1.4062500e+00
  -6.5086144e+00  -7.0312500e-01
  -6.5963791e+00   0.0000000e+00
  -7.0644319e+00   7.0312500e-01
  -7.8514659e+00   1.4062500e+00
  -8.8786157e+00   2.1093750e+00
  -1.0017284e+01   2.8125000e+00
  -1.1049924e+01   3.5156250e+00
  -1.1676800e+01   4.2187500e+00
  -1.1672783e+01   4.9218750e+00
  -1.1097470e+01   5.6250000e+00
  -1.0237597e+01   6.3281250e+00
  -9.3805860e+00   7.0312500e+00
  -8.7194658e+00   7.7343750e+00
  -8.3757306e+00   8.4375000e+00
  -8.4420768e+00   9.1406250e+00
  -9.0181338e+00   9.8437500e+00
  -1.0249285e+01   1.0546875e+01
  -1.2395326e+01   1.1250000e+01
  -1.5977802e+01   1.1953125e+01
  -2.1379077e+01   1.2656250e+01
  -2.0230338e+01   1.3359375e+01
  -1.5088918e+01   1.4062500e+01
  -1.1926724e+01   1.4765625e+01
  -1.0118754e+01   1.5468750e+01
  -9.2516599e+00   1.6171875e+01
  -9.1527270e+00   1.6875000e+01
  -9.7760775e+00   1.7578125e+01
  -1.1170585e+01   1.8281250e+01
  -1.3498871e+01   1.8984375e+01
  -1.7109248e+01   1.9687500e+01
  -2.2412583e+01   2.0390625e+01
  -2.5285070e+01   2.1093750e+01
  -2.2042953e+01   2.1796875e+01
  -2.0202965e+01   2.2500000e+01
  -2.0453785e+01   2.3203125e+01
  -2.3048433e+01   2.3906250e+01
  -2.8326515e+01   2.4609375e+01
  -2.4014080e+01   2.5312500e+01
  -1.7943540e+01   2.6015625e+01
  -1.4282465e+01   2.6718750e+01
  -1.2000288e+01   2.7421875e+01
  -1.0624882e+01   2.8125000e+01
  -9.9181432e+00   2.8828125e+01
  -9.7220920e+00   2.9531250e+01
  -9.8848660e+00   3.0234375e+01
  -1.0216654e+01   3.0937500e+01
  -1.0497073e+01   3.1640625e+01
  -1.0577409e+01   3.2343750e+01
  -1.0500780e+01   3.3046875e+01
  -1.0470557e+01   3.3750000e+01
  -1.0716607e+01   3.4453125e+01
  -1.1424513e+01   3.5156250e+01
  -1.2728383e+01   3.5859375e+01
  -1.4631177e+01   3.6562500e+01
  -1.6486015e+01   3.7265625e+01
  -1.6375999e+01   3.7968750e+01
  -1.4248471e+01   3.8671875e+01
  -1.2025009e+01   3.9375000e+01
  -1.0384353e+01   4.0078125e+01
  -9.3457767e+00   4.0781250e+01
  -8.8236381e+00   4.1484375e+01
  -8.7354929e+00   4.2187500e+01
  -9.0139892e+00   4.2890625e+01
  -9.6087432e+00   4.3593750e+01
  -1.0495710e+01   4.4296875e+01
  -1.1697681e+01   4.5000000e+01
  -1.3313620e+01   4.5703125e+01
  -1.5548858e+01   4.6406250e+01
  -1.8660230e+01   4.7109375e+01
  -2.1751972e+01   4.7812500e+01
  -2.0204097e+01   4.8515625e+01
  -1.6407493e+01   4.9218750e+01
  -1.3524096e+01   4.9921875e+01
  -1.1607676e+01   5.0625000e+01
  -1.0448504e+01   5.1328125e+01
  -9.9111117e+00   5.2031250e+01
  -9.9131964e+00   5.2734375e+01
  -1.0389936e+01   5.3437500e+01
  -1.1250781e+01   5.4140625e+01
  -1.2312449e+01   5.4843750e+01
  -1.3237427e+01   5.5546875e+01
  -1.3655142e+01   5.6250000e+01
  -1.3523963e+01   5.6953125e+01
  -1.3170465e+01   5.7656250e+01
  -1.2922710e+01   5.8359375e+01
  -1.2934907e+01   5.9062500e+01
  -1.3227430e+01   5.9765625e+01
  -1.3751760e+01   6.0468750e+01
  -1.4439665e+01   6.1171875e+01
  -1.5237898e+01   6.1875000e+01
  -1.6084243e+01   6.2578125e+01
  -1.6740779e+01   6.3281250e+01
  -1.6594268e+01   6.3984375e+01
  -1.5193381e+01   6.4687500e+01
  -1.3068156e+01   6.5390625e+01
  -1.0975922e+01   6.6093750e+01
  -9.2712364e+00   6.6796875e+01
  -8.0567533e+00   6.7500000e+01
  -7.3582111e+00   6.8203125e+01
  -7.1955935e+00   6.8906250e+01
  -7.6130239e+00   6.9609375e+01
  -8.7050858e+00   7.0312500e+01
  -1.0667058e+01   7.1015625e+01
  -1.3924091e+01   7.1718750e+01
  -1.9382336e+01   7.2421875e+01
  -2.3036729e+01   7.3125000e+01
  -1.7332667e+01   7.3828125e+01
  -1.3705197e+01   7.4531250e+01
  -1.1862912e+01   7.5234375e+01
  -1.1174649e+01   7.5937500e+01
  -1.1377870e+01   7.6640625e+01
  -1.2330700e+01   7.7343750e+01
  -1.3793717e+01   7.8046875e+01
  -1.5037646e+01   7.8750000e+01
  -1.4948983e+01   7.9453125e+01
  -1.3726757e+01   8.0156250e+01
  -1.2501045e+01   8.0859375e+01
  -1.1842120e+01   8.1562500e+01
  -1.1922216e+01   8.2265625e+01
  -1.2859167e+01   8.2968750e+01
  -1.4900742e+01   8.3671875e+01
  -1.8734432e+01   8.4375000e+01
  -2.6866806e+01   8.5078125e+01
  -2.5970585e+01   8.5781250e+01
  -1.8328590e+01   8.6484375e+01
  -1.4572448e+01   8.7187500e+01
  -1.2376885e+01   8.7890625e+01
  -1.1041185e+01   8.8593750e+01
  -1.0265788e+01   8.9296875e+01
  -9.9033043e+00   9.0000000e+01
  -9.8943546e+00   9.0703125e+01
  -1.0251515e+01   9.1406250e+01
  -1.1061030e+01   9.2109375e+01
  -1.2506380e+01   9.2812500e+01
  -1.4953505e+01   9.3515625e+01
  -1.9208913e+01   9.4218750e+01
  -2.5084090e+01   9.4921875e+01
  -1.9928977e+01   9.5625000e+01
  -1.4733445e+01   9.6328125e+01
  -1.1651583e+01   9.7031250e+01
  -9.7927182e+00   9.7734375e+01
  -8.7759802e+00   9.8437500e+01
  -8.4253627e+00   9.9140625e+01
  -8.6403049e+00   9.9843750e+01
  -9.3196490e+00   1.0054688e+02
  -1.0265950e+01   1.0125000e+02
  -1.1070322e+01   1.0195312e+02
  -1.1230106e+01   1.0265625e+02
  -1.0694006e+01   1.0335938e+02
  -9.9284310e+00   1.0406250e+02
  -9.3559295e+00   1.0476562e+02
  -9.1486603e+00   1.0546875e+02
  -9.2917249e+00   1.0617188e+02
  -9.6045622e+00   1.0687500e+02
  -9.7324505e+00   1.0757812e+02
  -9.3282575e+00   1.0828125e+02
  -8.4168103e+00   1.0898438e+02
  -7.3535220e+00   1.0968750e+02
  -6.4608099e+00   1.1039062e+02
  -5.9025043e+00   1.1109375e+02
  -5.7374142e+00   1.1179688e+02
  -5.9715192e+00   1.1250000e+02
  -6.5711652e+00   1.1320312e+02
  -7.4416089e+00   1.1390625e+02
  -8.3848822e+00   1.1460938e+02
  -9.1105705e+00   1.1531250e+02
  -9.4274286e+00   1.1601562e+02
  -9.4672442e+00   1.1671875e+02
  -9.5795306e+00   1.1742188e+02
  -1.0097018e+01   1.1812500e+02
  -1.1283263e+01   1.1882812e+02
  -1.3354726e+01   1.1953125e+02
  -1.6053814e+01   1.2023438e+02
  -1.6441553e+01   1.2093750e+02
  -1.3245223e+01   1.2164063e+02
  -1.0104429e+01   1.2234375e+02
  -7.8780231e+00   1.2304688e+02
  -6.4402155e+00   1.2375000e+02
  -5.6462140e+00   1.2445313e+02
  -5.4086608e+00   1.2515625e+02
  -5.6842000e+00   1.2585938e+02
  -6.4602410e+00   1.2656250e+02
  -7.7443443e+00   1.2726562e+02
  -9.5439412e+00   1.2796875e+02
  -1.1794946e+01   1.2867188e+02
  -1.4124546e+01   1.2937500e+02
  -1.5525717e+01   1.3007812e+02
  -1.5287287e+01   1.3078125e+02
  -1.4188653e+01   1.3148437e+02
  -1.3010238e+01   1.3218750e+02
  -1.1921224e+01   1.3289062e+02
  -1.0886771e+01   1.3359375e+02
  -9.9037292e+00   1.3429688e+02
  -9.0375865e+00   1.3500000e+02
  -8.3806277e+00   1.3570312e+02
  -8.0151966e+00   1.3640625e+02
  -8.0056486e+00   1.3710938e+02
  -8.4072079e+00   1.3781250e+02
  -9.2794696e+00   1.3851563e+02
  -1.0698635e+01   1.3921875e+02
  -1.2753495e+01   1.3992188e+02
  -1.5420315e+01   1.4062500e+02
  -1.7804316e+01   1.4132812e+02
  -1.7508250e+01   1.4203125e+02
  -1.5191044e+01   1.4273438e+02
  -1.2982728e+01   1.4343750e+02
  -1.1328473e+01   1.4414062e+02
  -1.0155527e+01   1.4484375e+02
  -9.3581798e+00   1.4554687e+02
  -8.8660978e+00   1.4625000e+02
  -8.6451868e+00   1.4695313e+02
  -8.6897361e+00   1.4765625e+02
  -9.0141492e+00   1.4835938e+02
  -9.6454075e+00   1.4906250e+02
  -1.0614259e+01   1.4976562e+02
  -1.1935307e+01   1.5046875e+02
  -1.3543116e+01   1.5117188e+02
  -1.5111958e+01   1.5187500e+02
  -1.5864500e+01   1.5257813e+02
  -1.5242166e+01   1.5328125e+02
  -1.3808940e+01   1.5398438e+02
  -1.2315837e+01   1.5468750e+02
  -1.1067275e+01   1.5539062e+02
  -1.0122027e+01   1.5609375e+02
  -9.4691448e+00   1.5679688e+02
  -9.0869646e+00   1.5750000e+02
  -8.9567435e+00   1.5820312e+02
  -9.0632164e+00   1.5890625e+02
  -9.3931147e+00   1.5960938e+02
  -9.9366474e+00   1.6031250e+02
  -1.0695381e+01   1.6101562e+02
  -1.1697703e+01   1.6171875e+02
  -1.3016250e+01   1.6242188e+02
  -1.4759790e+01   1.6312500e+02
  -1.6897000e+01   1.6382812e+02
  -1.8358939e+01   1.6453125e+02
  -1.6965510e+01   1.6523438e+02
  -1.4002556e+01   1.6593750e+02
  -1.1403362e+01   1.6664062e+02
  -9.5529492e+00   1.6734375e+02
  -8.4521799e+00   1.6804688e+02
  -8.1102677e+00   1.6875000e+02
  -8.6331123e+00   1.6945313e+02
  -1.0334030e+01   1.7015625e+02
  -1.4166322e+01   1.7085938e+02
  -2.4870260e+01   1.7156250e+02
  -1.7008427e+01   1.7226562e+02
  -9.5226972e+00   1.7296875e+02
  -5.5093759e+00   1.7367188e+02
  -2.9539608e+00   1.7437500e+02
  -1.2741737e+00   1.7507812e+02
  -2.1111280e-01   1.7578125e+02
   3.9646094e-01   1.7648438e+02
   6.9684689e-01   1.7718750e+02
   8.7165954e-01   1.7789062e+02
   1.1372716e+00   1.7859375e+02
   1.6626405e+00   1.7929688e+02
   2.4545293e+00   1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_2_Beam_2_hbf.txt <==
               x               y
  -2.4887313e+01  -1.8000000e+02
  -2.7058656e+01  -1.7929688e+02
  -2.8525498e+01  -1.7859375e+02
  -2.7290222e+01  -1.7789062e+02
  -2.4828758e+01  -1.7718750e+02
  -2.2726877e+01  -1.7648438e+02
  -2.1204547e+01  -1.7578125e+02
  -2.0168211e+01  -1.7507812e+02
  -1.9526057e+01  -1.7437500e+02
  -1.9237598e+01  -1.7367188e+02
  -1.9319603e+01  -1.7296875e+02
  -1.9848644e+01  -1.7226562e+02
  -2.0978712e+01  -1.7156250e+02
  -2.3012846e+01  -1.7085938e+02
  -2.6689878e+01  -1.7015625e+02
  -3.5115757e+01  -1.6945313e+02
  -3.6895590e+01  -1.6875000e+02
  -2.6886674e+01  -1.6804687e+02
  -2.2675467e+01  -1.6734375e+02
  -2.0322940e+01  -1.6664062e+02
  -1.9018562e+01  -1.6593750e+02
  -1.8454870e+01  -1.6523438e+02
  -1.8467078e+01  -1.6453125e+02
  -1.8912129e+01  -1.6382812e+02
  -1.9584006e+01  -1.6312500e+02
  -2.0161042e+01  -1.6242188e+02
  -2.0319122e+01  -1.6171875e+02
  -2.0024768e+01  -1.6101562e+02
  -1.9563362e+01  -1.6031250e+02
  -1.9244727e+01  -1.5960938e+02
  -1.9246412e+01  -1.5890625e+02
  -1.9631315e+01  -1.5820312e+02
  -2.0374431e+01  -1.5750000e+02
  -2.1328733e+01  -1.5679688e+02
  -2.2134702e+01  -1.5609375e+02
  -2.2273645e+01  -1.5539062e+02
  -2.1553284e+01  -1.5468750e+02
  -2.0346167e+01  -1.5398438e+02
  -1.9098166e+01  -1.5328125e+02
  -1.8045808e+01  -1.5257812e+02
  -1.7284937e+01  -1.5187500e+02
  -1.6863036e+01  -1.5117188e+02
  -1.6822254e+01  -1.5046875e+02
  -1.7214766e+01  -1.4976562e+02
  -1.8103638e+01  -1.4906250e+02
  -1.9532229e+01  -1.4835938e+02
  -2.1352294e+01  -1.4765625e+02
  -2.2657119e+01  -1.4695312e+02
  -2.1984796e+01  -1.4625000e+02
  -1.9985654e+01  -1.4554687e+02
  -1.8098175e+01  -1.4484375e+02
  -1.6784741e+01  -1.4414062e+02
  -1.6091504e+01  -1.4343750e+02
  -1.6002435e+01  -1.4273438e+02
  -1.6525151e+01  -1.4203125e+02
  -1.7720329e+01  -1.4132812e+02
  -1.9745538e+01  -1.4062500e+02
  -2.2986380e+01  -1.3992188e+02
  -2.8603919e+01  -1.3921875e+02
  -4.0000000e+01  -1.3851563e+02
  -3.0505559e+01  -1.3781250e+02
  -2.5135135e+01  -1.3710938e+02
  -2.2322618e+01  -1.3640625e+02
  -2.0620055e+01  -1.3570312e+02
  -1.9550036e+01  -1.3500000e+02
  -1.8928776e+01  -1.3429688e+02
  -1.8713003e+01  -1.3359375e+02
  -1.8947882e+01  -1.3289062e+02
  -1.9754205e+01  -1.3218750e+02
  -2.1363384e+01  -1.3148437e+02
  -2.4276913e+01  -1.3078125e+02
  -3.0006995e+01  -1.3007812e+02
  -3.9216089e+01  -1.2937500e+02
  -2.8050681e+01  -1.2867188e+02
  -2.3027991e+01  -1.2796875e+02
  -2.0337827e+01  -1.2726562e+02
  -1.8879510e+01  -1.2656250e+02
  -1.8279326e+01  -1.2585938e+02
  -1.8378640e+01  -1.2515625e+02
  -1.9098114e+01  -1.2445313e+02
  -2.0364536e+01  -1.2375000e+02
  -2.2005737e+01  -1.2304688e+02
  -2.3575231e+01  -1.2234375e+02
  -2.4409007e+01  -1.2164062e+02
  -2.4396727e+01  -1.2093750e+02
  -2.4162316e+01  -1.2023438e+02
  -2.4232872e+01  -1.1953125e+02
  -2.4785206e+01  -1.1882812e+02
  -2.5764410e+01  -1.1812500e+02
  -2.6941056e+01  -1.1742187e+02
  -2.8020206e+01  -1.1671875e+02
  -2.8980156e+01  -1.1601562e+02
  -3.0301709e+01  -1.1531250e+02
  -3.2855169e+01  -1.1460938e+02
  -3.7620590e+01  -1.1390625e+02
  -3.6374946e+01  -1.1320312e+02
  -2.9953033e+01  -1.1250000e+02
  -2.5864623e+01  -1.1179688e+02
  -2.3280093e+01  -1.1109375e+02
  -2.1663396e+01  -1.1039062e+02
  -2.0720157e+01  -1.0968750e+02
  -2.0218550e+01  -1.0898438e+02
  -1.9908670e+01  -1.0828125e+02
  -1.9532890e+01  -1.0757812e+02
  -1.8948469e+01  -1.0687500e+02
  -1.8228919e+01  -1.0617188e+02
  -1.7580951e+01  -1.0546875e+02
  -1.7198372e+01  -1.0476562e+02
  -1.7206997e+01  -1.0406250e+02
  -1.7670061e+01  -1.0335938e+02
  -1.8575219e+01  -1.0265625e+02
  -1.9729505e+01  -1.0195312e+02
  -2.0545203e+01  -1.0125000e+02
  -2.0269355e+01  -1.0054688e+02
  -1.9054476e+01  -9.9843750e+01
  -1.7713051e+01  -9.9140625e+01
  -1.6749542e+01  -9.8437500e+01
  -1.6366794e+01  -9.7734375e+01
  -1.6715335e+01  -9.7031250e+01
  -1.8083626e+01  -9.6328125e+01
  -2.1274647e+01  -9.5625000e+01
  -2.9616224e+01  -9.4921875e+01
  -2.5138274e+01  -9.4218750e+01
  -1.6588208e+01  -9.3515625e+01
  -1.1763793e+01  -9.2812500e+01
  -8.4243977e+00  -9.2109375e+01
  -5.9429821e+00  -9.1406250e+01
  -4.0629848e+00  -9.0703125e+01
  -2.6558263e+00  -9.0000000e+01
  -1.6470515e+00  -8.9296875e+01
  -9.8574922e-01  -8.8593750e+01
  -6.2686685e-01  -8.7890625e+01
  -5.1597299e-01  -8.7187500e+01
  -5.7295184e-01  -8.6484375e+01
  -6.7951310e-01  -8.5781250e+01
  -6.9029528e-01  -8.5078125e+01
  -4.8992763e-01  -8.4375000e+01
  -6.6355491e-02  -8.3671875e+01
   4.8319674e-01  -8.2968750e+01
   1.0224906e+00  -8.2265625e+01
   1.4411292e+00  -8.1562500e+01
   1.6740033e+00  -8.0859375e+01
   1.6950752e+00  -8.0156250e+01
   1.5084111e+00  -7.9453125e+01
   1.1445316e+00  -7.8750000e+01
   6.6111552e-01  -7.8046875e+01
   1.4173601e-01  -7.7343750e+01
  -3.1775205e-01  -7.6640625e+01
  -6.4067864e-01  -7.5937500e+01
  -8.0264513e-01  -7.5234375e+01
  -8.3514033e-01  -7.4531250e+01
  -7.9482839e-01  -7.3828125e+01
  -7.2788262e-01  -7.3125000e+01
  -6.5278394e-01  -7.2421875e+01
  -5.6163096e-01  -7.1718750e+01
  -4.3131166e-01  -7.1015625e+01
  -2.3810565e-01  -7.0312500e+01
   2.8604425e-02  -6.9609375e+01
   3.5764350e-01  -6.8906250e+01
   7.1527424e-01  -6.8203125e+01
   1.0517088e+00  -6.7500000e+01
   1.3110119e+00  -6.6796875e+01
   1.4404775e+00  -6.6093750e+01
   1.3983864e+00  -6.5390625e+01
   1.1624578e+00  -6.4687500e+01
   7.4394111e-01  -6.3984375e+01
   2.1212719e-01  -6.3281250e+01
  -2.7912564e-01  -6.2578125e+01
  -5.1409696e-01  -6.1875000e+01
  -3.5258390e-01  -6.1171875e+01
   1.2704150e-01  -6.0468750e+01
   6.9206803e-01  -5.9765625e+01
   1.1236039e+00  -5.9062500e+01
   1.2878829e+00  -5.8359375e+01
   1.1282998e+00  -5.7656250e+01
   6.5688974e-01  -5.6953125e+01
  -1.8496588e-02  -5.6250000e+01
  -6.3984211e-01  -5.5546875e+01
  -8.4043232e-01  -5.4843750e+01
  -4.4838495e-01  -5.4140625e+01
   3.0033628e-01  -5.3437500e+01
   1.0325240e+00  -5.2734375e+01
   1.5032440e+00  -5.2031250e+01
   1.6064574e+00  -5.1328125e+01
   1.3211697e+00  -5.0625000e+01
   6.9796065e-01  -4.9921875e+01
  -1.0105854e-01  -4.9218750e+01
  -7.5074418e-01  -4.8515625e+01
  -8.8354367e-01  -4.7812500e+01
  -4.5698139e-01  -4.7109375e+01
   1.9035896e-01  -4.6406250e+01
   7.0351927e-01  -4.5703125e+01
   8.9340869e-01  -4.5000000e+01
   7.0691701e-01  -4.4296875e+01
   1.9629626e-01  -4.3593750e+01
  -4.5071369e-01  -4.2890625e+01
  -8.8040646e-01  -4.2187500e+01
  -7.5274670e-01  -4.1484375e+01
  -1.0641245e-01  -4.0781250e+01
   6.9239138e-01  -4.0078125e+01
   1.3174319e+00  -3.9375000e+01
   1.6054472e+00  -3.8671875e+01
   1.5051872e+00  -3.7968750e+01
   1.0371300e+00  -3.7265625e+01
   3.0652586e-01  -3.6562500e+01
  -4.4295666e-01  -3.5859375e+01
  -8.3877087e-01  -3.5156250e+01
  -6.4291881e-01  -3.4453125e+01
  -2.4437701e-02  -3.3750000e+01
   6.5028711e-01  -3.3046875e+01
   1.1221737e+00  -3.2343750e+01
   1.2824843e+00  -3.1640625e+01
   1.1186858e+00  -3.0937500e+01
   6.8714387e-01  -3.0234375e+01
   1.2166344e-01  -2.9531250e+01
  -3.5835324e-01  -2.8828125e+01
  -5.1931224e-01  -2.8125000e+01
  -2.8249062e-01  -2.7421875e+01
   2.1123861e-01  -2.6718750e+01
   7.4530076e-01  -2.6015625e+01
   1.1654170e+00  -2.5312500e+01
   1.4022067e+00  -2.4609375e+01
   1.4444541e+00  -2.3906250e+01
   1.3145131e+00  -2.3203125e+01
   1.0542116e+00  -2.2500000e+01
   7.1641738e-01  -2.1796875e+01
   3.5728489e-01  -2.1093750e+01
   2.6847154e-02  -2.0390625e+01
  -2.4094793e-01  -1.9687500e+01
  -4.3480630e-01  -1.8984375e+01
  -5.6533852e-01  -1.8281250e+01
  -6.5635485e-01  -1.7578125e+01
  -7.3112538e-01  -1.6875000e+01
  -7.9774660e-01  -1.6171875e+01
  -8.3792030e-01  -1.5468750e+01
  -8.0555436e-01  -1.4765625e+01
  -6.4386455e-01  -1.4062500e+01
  -3.2105380e-01  -1.3359375e+01
   1.3877337e-01  -1.2656250e+01
   6.5901675e-01  -1.1953125e+01
   1.1436655e+00  -1.1250000e+01
   1.5088998e+00  -1.0546875e+01
   1.6968015e+00  -9.8437500e+00
   1.6766373e+00  -9.1406250e+00
   1.4441368e+00  -8.4375000e+00
   1.0251349e+00  -7.7343750e+00
   4.8460167e-01  -7.0312500e+00
  -6.6954637e-02  -6.3281250e+00
  -4.9270070e-01  -5.6250000e+00
  -6.9447927e-01  -4.9218750e+00
  -6.8379372e-01  -4.2187500e+00
  -5.7626806e-01  -3.5156250e+00
  -5.1790380e-01  -2.8125000e+00
  -6.2750449e-01  -2.1093750e+00
  -9.8544179e-01  -1.4062500e+00
  -1.6462159e+00  -7.0312500e-01
  -2.6548339e+00   0.0000000e+00
  -4.0620697e+00   7.0312500e-01
  -5.9421191e+00   1.4062500e+00
  -8.4230835e+00   2.1093750e+00
  -1.1760592e+01   2.8125000e+00
  -1.6579871e+01   3.5156250e+00
  -2.5131208e+01   4.2187500e+00
  -2.9856287e+01   4.9218750e+00
  -2.1348163e+01   5.6250000e+00
  -1.8129651e+01   6.3281250e+00
  -1.6747240e+01   7.0312500e+00
  -1.6386587e+01   7.7343750e+00
  -1.6756888e+01   8.4375000e+00
  -1.7708122e+01   9.1406250e+00
  -1.9041690e+01   9.8437500e+00
  -2.0262780e+01   1.0546875e+01
  -2.0559735e+01   1.1250000e+01
  -1.9756609e+01   1.1953125e+01
  -1.8598347e+01   1.2656250e+01
  -1.7682097e+01   1.3359375e+01
  -1.7207312e+01   1.4062500e+01
  -1.7189435e+01   1.4765625e+01
  -1.7567790e+01   1.5468750e+01
  -1.8219583e+01   1.6171875e+01
  -1.8952847e+01   1.6875000e+01
  -1.9557076e+01   1.7578125e+01
  -1.9948829e+01   1.8281250e+01
  -2.0263842e+01   1.8984375e+01
  -2.0760766e+01   1.9687500e+01
  -2.1693869e+01   2.0390625e+01
  -2.3298753e+01   2.1093750e+01
  -2.5873865e+01   2.1796875e+01
  -2.9970015e+01   2.2500000e+01
  -3.6542263e+01   2.3203125e+01
  -3.7920379e+01   2.3906250e+01
  -3.2919874e+01   2.4609375e+01
  -3.0290387e+01   2.5312500e+01
  -2.8928932e+01   2.6015625e+01
  -2.7947172e+01   2.6718750e+01
  -2.6861261e+01   2.7421875e+01
  -2.5683393e+01   2.8125000e+01
  -2.4698898e+01   2.8828125e+01
  -2.4133817e+01   2.9531250e+01
  -2.4044290e+01   3.0234375e+01
  -2.4262028e+01   3.0937500e+01
  -2.4282602e+01   3.1640625e+01
  -2.3494517e+01   3.2343750e+01
  -2.1973942e+01   3.3046875e+01
  -2.0360308e+01   3.3750000e+01
  -1.9105183e+01   3.4453125e+01
  -1.8389317e+01   3.5156250e+01
  -1.8290768e+01   3.5859375e+01
  -1.8891353e+01   3.6562500e+01
  -2.0351292e+01   3.7265625e+01
  -2.3045623e+01   3.7968750e+01
  -2.8070348e+01   3.8671875e+01
  -3.8745063e+01   3.9375000e+01
  -2.9832530e+01   4.0078125e+01
  -2.4200505e+01   4.0781250e+01
  -2.1318110e+01   4.1484375e+01
  -1.9729843e+01   4.2187500e+01
  -1.8943958e+01   4.2890625e+01
  -1.8731846e+01   4.3593750e+01
  -1.8972866e+01   4.4296875e+01
  -1.9620235e+01   4.5000000e+01
  -2.0715046e+01   4.5703125e+01
  -2.2441014e+01   4.6406250e+01
  -2.5284498e+01   4.7109375e+01
  -3.0765758e+01   4.7812500e+01
  -4.0000000e+01   4.8515625e+01
  -2.8725121e+01   4.9218750e+01
  -2.3056565e+01   4.9921875e+01
  -1.9800255e+01   5.0625000e+01
  -1.7763923e+01   5.1328125e+01
  -1.6558600e+01   5.2031250e+01
  -1.6026026e+01   5.2734375e+01
  -1.6105218e+01   5.3437500e+01
  -1.6788256e+01   5.4140625e+01
  -1.8090896e+01   5.4843750e+01
  -1.9967575e+01   5.5546875e+01
  -2.1961550e+01   5.6250000e+01
  -2.2645378e+01   5.6953125e+01
  -2.1353743e+01   5.7656250e+01
  -1.9535964e+01   5.8359375e+01
  -1.8105765e+01   5.9062500e+01
  -1.7215640e+01   5.9765625e+01
  -1.6823645e+01   6.0468750e+01
  -1.6867278e+01   6.1171875e+01
  -1.7294608e+01   6.1875000e+01
  -1.8063431e+01   6.2578125e+01
  -1.9125707e+01   6.3281250e+01
  -2.0383885e+01   6.3984375e+01
  -2.1597180e+01   6.4687500e+01
  -2.2313323e+01   6.5390625e+01
  -2.2160280e+01   6.6093750e+01
  -2.1340398e+01   6.6796875e+01
  -2.0377119e+01   6.7500000e+01
  -1.9628241e+01   6.8203125e+01
  -1.9238678e+01   6.8906250e+01
  -1.9232515e+01   6.9609375e+01
  -1.9547043e+01   7.0312500e+01
  -2.0006079e+01   7.1015625e+01
  -2.0301859e+01   7.1718750e+01
  -2.0148978e+01   7.2421875e+01
  -1.9577442e+01   7.3125000e+01
  -1.8908841e+01   7.3828125e+01
  -1.8465256e+01   7.4531250e+01
  -1.8454228e+01   7.5234375e+01
  -1.9020503e+01   7.5937500e+01
  -2.0331252e+01   7.6640625e+01
  -2.2699260e+01   7.7343750e+01
  -2.6954494e+01   7.8046875e+01
  -3.7238150e+01   7.8750000e+01
  -3.4814334e+01   7.9453125e+01
  -2.6541669e+01   8.0156250e+01
  -2.2904892e+01   8.0859375e+01
  -2.0893631e+01   8.1562500e+01
  -1.9782844e+01   8.2265625e+01
  -1.9273178e+01   8.2968750e+01
  -1.9210821e+01   8.3671875e+01
  -1.9517022e+01   8.4375000e+01
  -2.0170948e+01   8.5078125e+01
  -2.1207406e+01   8.5781250e+01
  -2.2709884e+01   8.6484375e+01
  -2.4757266e+01   8.7187500e+01
  -2.7116276e+01   8.7890625e+01
  -2.8303847e+01   8.8593750e+01
  -2.6955251e+01   8.9296875e+01
  -2.4872092e+01   9.0000000e+01
  -2.3385012e+01   9.0703125e+01
  -2.2748576e+01   9.1406250e+01
  -2.3032551e+01   9.2109375e+01
  -2.4417984e+01   9.2812500e+01
  -2.7458177e+01   9.3515625e+01
  -3.4365259e+01   9.4218750e+01
  -4.0000000e+01   9.4921875e+01
  -2.9342228e+01   9.5625000e+01
  -2.4865811e+01   9.6328125e+01
  -2.2602234e+01   9.7031250e+01
  -2.1611526e+01   9.7734375e+01
  -2.1617811e+01   9.8437500e+01
  -2.2592326e+01   9.9140625e+01
  -2.4701794e+01   9.9843750e+01
  -2.8372264e+01   1.0054688e+02
  -3.3303275e+01   1.0125000e+02
  -3.1579396e+01   1.0195312e+02
  -2.7320768e+01   1.0265625e+02
  -2.4799396e+01   1.0335938e+02
  -2.3518993e+01   1.0406250e+02
  -2.3063896e+01   1.0476562e+02
  -2.3136893e+01   1.0546875e+02
  -2.3446024e+01   1.0617188e+02
  -2.3715905e+01   1.0687500e+02
  -2.3842141e+01   1.0757812e+02
  -2.3992729e+01   1.0828125e+02
  -2.4494718e+01   1.0898438e+02
  -2.5723005e+01   1.0968750e+02
  -2.8211765e+01   1.1039062e+02
  -3.3325045e+01   1.1109375e+02
  -4.0000000e+01   1.1179688e+02
  -3.3307679e+01   1.1250000e+02
  -2.7700229e+01   1.1320312e+02
  -2.4828509e+01   1.1390625e+02
  -2.3277101e+01   1.1460938e+02
  -2.2540974e+01   1.1531250e+02
  -2.2305897e+01   1.1601562e+02
  -2.2271569e+01   1.1671875e+02
  -2.2157886e+01   1.1742188e+02
  -2.1856306e+01   1.1812500e+02
  -2.1516621e+01   1.1882812e+02
  -2.1417515e+01   1.1953125e+02
  -2.1829612e+01   1.2023438e+02
  -2.3023982e+01   1.2093750e+02
  -2.5407394e+01   1.2164063e+02
  -2.9851517e+01   1.2234375e+02
  -3.5671831e+01   1.2304688e+02
  -2.9923251e+01   1.2375000e+02
  -2.5133041e+01   1.2445313e+02
  -2.2485327e+01   1.2515625e+02
  -2.1093485e+01   1.2585938e+02
  -2.0565838e+01   1.2656250e+02
  -2.0659477e+01   1.2726562e+02
  -2.1098185e+01   1.2796875e+02
  -2.1467794e+01   1.2867188e+02
  -2.1365777e+01   1.2937500e+02
  -2.0813726e+01   1.3007812e+02
  -2.0229529e+01   1.3078125e+02
  -2.0015497e+01   1.3148437e+02
  -2.0440387e+01   1.3218750e+02
  -2.1759083e+01   1.3289062e+02
  -2.4437253e+01   1.3359375e+02
  -2.9928296e+01   1.3429688e+02
  -4.0000000e+01   1.3500000e+02
  -3.0040677e+01   1.3570312e+02
  -2.4477805e+01   1.3640625e+02
  -2.1767960e+01   1.3710938e+02
  -2.0426993e+01   1.3781250e+02
  -1.9983637e+01   1.3851563e+02
  -2.0183443e+01   1.3921875e+02
  -2.0763657e+01   1.3992188e+02
  -2.1332393e+01   1.4062500e+02
  -2.1471487e+01   1.4132812e+02
  -2.1137851e+01   1.4203125e+02
  -2.0719279e+01   1.4273438e+02
  -2.0633397e+01   1.4343750e+02
  -2.1164051e+01   1.4414062e+02
  -2.2560677e+01   1.4484375e+02
  -2.5225204e+01   1.4554687e+02
  -3.0088279e+01   1.4625000e+02
  -3.6033084e+01   1.4695313e+02
  -2.9906158e+01   1.4765625e+02
  -2.5417085e+01   1.4835938e+02
  -2.3021930e+01   1.4906250e+02
  -2.1820158e+01   1.4976562e+02
  -2.1401274e+01   1.5046875e+02
  -2.1493884e+01   1.5117188e+02
  -2.1828419e+01   1.5187500e+02
  -2.2127860e+01   1.5257813e+02
  -2.2242640e+01   1.5328125e+02
  -2.2279168e+01   1.5398438e+02
  -2.2515329e+01   1.5468750e+02
  -2.3250550e+01   1.5539062e+02
  -2.4798860e+01   1.5609375e+02
  -2.7664903e+01   1.5679688e+02
  -3.3266936e+01   1.5750000e+02
  -4.0000000e+01   1.5820312e+02
  -3.3385325e+01   1.5890625e+02
  -2.8225907e+01   1.5960938e+02
  -2.5723075e+01   1.6031250e+02
  -2.4487213e+01   1.6101562e+02
  -2.3978730e+01   1.6171875e+02
  -2.3819458e+01   1.6242188e+02
  -2.3680104e+01   1.6312500e+02
  -2.3393430e+01   1.6382812e+02
  -2.3066854e+01   1.6453125e+02
  -2.2977267e+01   1.6523438e+02
  -2.3415738e+01   1.6593750e+02
  -2.4677791e+01   1.6664062e+02
  -2.7181170e+01   1.6734375e+02
  -3.1480722e+01   1.6804688e+02
  -3.3523062e+01   1.6875000e+02
  -2.8492254e+01   1.6945313e+02
  -2.4733351e+01   1.7015625e+02
  -2.2577768e+01   1.7085938e+02
  -2.1572034e+01   1.7156250e+02
  -2.1538655e+01   1.7226562e+02
  -2.2499541e+01   1.7296875e+02
  -2.4720206e+01   1.7367188e+02
  -2.9104651e+01   1.7437500e+02
  -4.0000000e+01   1.7507812e+02
  -3.4636825e+01   1.7578125e+02
  -2.7535012e+01   1.7648438e+02
  -2.4437879e+01   1.7718750e+02
  -2.3025702e+01   1.7789062e+02
  -2.2729848e+01   1.7859375e+02
  -2.3369535e+01   1.7929688e+02
  -2.4887313e+01   1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_2_Beam_2_hbf_full.txt <==
               x               y
  -3.5490338e+01  -1.8000000e+02
  -3.8113563e+01  -1.7929688e+02
  -4.0000000e+01  -1.7859375e+02
  -4.0000000e+01  -1.7789062e+02
  -4.0000000e+01  -1.7718750e+02
  -4.0000000e+01  -1.7648438e+02
  -3.6943805e+01  -1.7578125e+02
  -3.4059762e+01  -1.7507812e+02
  -3.2104637e+01  -1.7437500e+02
  -3.0857747e+01  -1.7367188e+02
  -3.0222213e+01  -1.7296875e+02
  -3.0145544e+01  -1.7226562e+02
  -3.0572589e+01  -1.7156250e+02
  -3.1375315e+01  -1.7085938e+02
  -3.2228924e+01  -1.7015625e+02
  -3.2583687e+01  -1.6945313e+02
  -3.2143210e+01  -1.6875000e+02
  -3.1282172e+01  -1.6804687e+02
  -3.0526719e+01  -1.6734375e+02
  -3.0143040e+01  -1.6664062e+02
  -3.0180045e+01  -1.6593750e+02
  -3.0540691e+01  -1.6523438e+02
  -3.0982282e+01  -1.6453125e+02
  -3.1170978e+01  -1.6382812e+02
  -3.0939140e+01  -1.6312500e+02
  -3.0476810e+01  -1.6242188e+02
  -3.0121549e+01  -1.6171875e+02
  -3.0109540e+01  -1.6101562e+02
  -3.0524146e+01  -1.6031250e+02
  -3.1278418e+01  -1.5960938e+02
  -3.2022151e+01  -1.5890625e+02
  -3.2181060e+01  -1.5820312e+02
  -3.1555579e+01  -1.5750000e+02
  -3.0631379e+01  -1.5679688e+02
  -2.9943056e+01  -1.5609375e+02
  -2.9751581e+01  -1.5539062e+02
  -3.0136371e+01  -1.5468750e+02
  -3.1047093e+01  -1.5398438e+02
  -3.2178690e+01  -1.5328125e+02
  -3.2770879e+01  -1.5257812e+02
  -3.2199689e+01  -1.5187500e+02
  -3.0982626e+01  -1.5117188e+02
  -2.9920162e+01  -1.5046875e+02
  -2.9363620e+01  -1.4976562e+02
  -2.9388697e+01  -1.4906250e+02
  -2.9954678e+01  -1.4835938e+02
  -3.0894395e+01  -1.4765625e+02
  -3.1805213e+01  -1.4695312e+02
  -3.2123515e+01  -1.4625000e+02
  -3.1723273e+01  -1.4554687e+02
  -3.1097165e+01  -1.4484375e+02
  -3.0725404e+01  -1.4414062e+02
  -3.0812132e+01  -1.4343750e+02
  -3.1362672e+01  -1.4273438e+02
  -3.2217039e+01  -1.4203125e+02
  -3.3036448e+01  -1.4132812e+02
  -3.3481978e+01  -1.4062500e+02
  -3.3622548e+01  -1.3992188e+02
  -3.3935952e+01  -1.3921875e+02
  -3.4952124e+01  -1.3851563e+02
  -3.7162713e+01  -1.3781250e+02
  -4.0000000e+01  -1.3710938e+02
  -4.0000000e+01  -1.3640625e+02
  -3.5749792e+01  -1.3570312e+02
  -3.2293627e+01  -1.3500000e+02
  -3.0141243e+01  -1.3429688e+02
  -2.8968893e+01  -1.3359375e+02
  -2.8587659e+01  -1.3289062e+02
  -2.8887311e+01  -1.3218750e+02
  -2.9761771e+01  -1.3148437e+02
  -3.0998658e+01  -1.3078125e+02
  -3.2133990e+01  -1.3007812e+02
  -3.2595475e+01  -1.2937500e+02
  -3.2367325e+01  -1.2867188e+02
  -3.1967126e+01  -1.2796875e+02
  -3.1718084e+01  -1.2726562e+02
  -3.1525904e+01  -1.2656250e+02
  -3.1053705e+01  -1.2585938e+02
  -3.0140572e+01  -1.2515625e+02
  -2.9050679e+01  -1.2445313e+02
  -2.8183120e+01  -1.2375000e+02
  -2.7812377e+01  -1.2304688e+02
  -2.8100358e+01  -1.2234375e+02
  -2.9161752e+01  -1.2164062e+02
  -3.1010901e+01  -1.2093750e+02
  -3.2986064e+01  -1.2023438e+02
  -3.2887628e+01  -1.1953125e+02
  -3.0732442e+01  -1.1882812e+02
  -2.8757076e+01  -1.1812500e+02
  -2.7677876e+01  -1.1742187e+02
  -2.7575727e+01  -1.1671875e+02
  -2.8513551e+01  -1.1601562e+02
  -3.0639282e+01  -1.1531250e+02
  -3.3785330e+01  -1.1460938e+02
  -3.4733035e+01  -1.1390625e+02
  -3.1705287e+01  -1.1320312e+02
  -2.9063035e+01  -1.1250000e+02
  -2.7721948e+01  -1.1179688e+02
  -2.7611541e+01  -1.1109375e+02
  -2.8794656e+01  -1.1039062e+02
  -3.1665701e+01  -1.0968750e+02
  -3.6963531e+01  -1.0898438e+02
  -3.7559053e+01  -1.0828125e+02
  -3.2121955e+01  -1.0757812e+02
  -2.9162577e+01  -1.0687500e+02
  -2.8117911e+01  -1.0617188e+02
  -2.8737554e+01  -1.0546875e+02
  -3.1480588e+01  -1.0476562e+02
  -3.8796884e+01  -1.0406250e+02
  -3.8583122e+01  -1.0335938e+02
  -3.0204033e+01  -1.0265625e+02
  -2.6471552e+01  -1.0195312e+02
  -2.4836243e+01  -1.0125000e+02
  -2.4778576e+01  -1.0054688e+02
  -2.6478689e+01  -9.9843750e+01
  -3.1293520e+01  -9.9140625e+01
  -4.0000000e+01  -9.8437500e+01
  -3.0490178e+01  -9.7734375e+01
  -2.5057481e+01  -9.7031250e+01
  -2.2982722e+01  -9.6328125e+01
  -2.3337925e+01  -9.5625000e+01
  -2.7604255e+01  -9.4921875e+01
  -3.4611366e+01  -9.4218750e+01
  -1.9979682e+01  -9.3515625e+01
  -1.3471897e+01  -9.2812500e+01
  -9.2141290e+00  -9.2109375e+01
  -6.1238915e+00  -9.1406250e+01
  -3.8083385e+00  -9.0703125e+01
  -2.0790560e+00  -9.0000000e+01
  -8.3074681e-01  -8.9296875e+01
   2.4931020e-03  -8.8593750e+01
   4.6816623e-01  -8.7890625e+01
   6.0983041e-01  -8.7187500e+01
   4.8200469e-01  -8.6484375e+01
   1.6845884e-01  -8.5781250e+01
  -2.0167419e-01  -8.5078125e+01
  -4.6466366e-01  -8.4375000e+01
  -4.9096629e-01  -8.3671875e+01
  -2.7513599e-01  -8.2968750e+01
   6.2822658e-02  -8.2265625e+01
   3.6891679e-01  -8.1562500e+01
   5.3136189e-01  -8.0859375e+01
   5.0159874e-01  -8.0156250e+01
   2.9174720e-01  -7.9453125e+01
  -2.7216054e-02  -7.8750000e+01
  -3.3195078e-01  -7.8046875e+01
  -4.8524822e-01  -7.7343750e+01
  -4.1483705e-01  -7.6640625e+01
  -1.6687651e-01  -7.5937500e+01
   1.3286448e-01  -7.5234375e+01
   3.6061388e-01  -7.4531250e+01
   4.4162503e-01  -7.3828125e+01
   3.5833846e-01  -7.3125000e+01
   1.4603385e-01  -7.2421875e+01
  -1.1421559e-01  -7.1718750e+01
  -3.1562770e-01  -7.1015625e+01
  -3.7079640e-01  -7.0312500e+01
  -2.6202713e-01  -6.9609375e+01
  -4.8478040e-02  -6.8906250e+01
   1.7802734e-01  -6.8203125e+01
   3.4197837e-01  -6.7500000e+01
   4.0608336e-01  -6.6796875e+01
   3.7104631e-01  -6.6093750e+01
   2.6589685e-01  -6.5390625e+01
   1.3387562e-01  -6.4687500e+01
   1.5234978e-02  -6.3984375e+01
  -6.8130601e-02  -6.3281250e+01
  -1.1783349e-01  -6.2578125e+01
  -1.5048220e-01  -6.1875000e+01
  -1.8204207e-01  -6.1171875e+01
  -2.1540388e-01  -6.0468750e+01
  -2.3742415e-01  -5.9765625e+01
  -2.2616230e-01  -5.9062500e+01
  -1.6447812e-01  -5.8359375e+01
  -5.2167696e-02  -5.7656250e+01
   9.1201317e-02  -5.6953125e+01
   2.3393145e-01  -5.6250000e+01
   3.4409035e-01  -5.5546875e+01
   3.9874603e-01  -5.4843750e+01
   3.8802687e-01  -5.4140625e+01
   3.1508840e-01  -5.3437500e+01
   1.9386008e-01  -5.2734375e+01
   4.5772612e-02  -5.2031250e+01
  -1.0408666e-01  -5.1328125e+01
  -2.3129066e-01  -5.0625000e+01
  -3.1665101e-01  -4.9921875e+01
  -3.5034060e-01  -4.9218750e+01
  -3.3427266e-01  -4.8515625e+01
  -2.8149588e-01  -4.7812500e+01
  -2.1242386e-01  -4.7109375e+01
  -1.4915501e-01  -4.6406250e+01
  -1.0981749e-01  -4.5703125e+01
  -1.0446028e-01  -4.5000000e+01
  -1.3317348e-01  -4.4296875e+01
  -1.8654058e-01  -4.3593750e+01
  -2.4824602e-01  -4.2890625e+01
  -2.9930984e-01  -4.2187500e+01
  -3.2283541e-01  -4.1484375e+01
  -3.0776705e-01  -4.0781250e+01
  -2.5061770e-01  -4.0078125e+01
  -1.5534025e-01  -3.9375000e+01
  -3.2386976e-02  -3.8671875e+01
   1.0230626e-01  -3.7968750e+01
   2.2865639e-01  -3.7265625e+01
   3.2483004e-01  -3.6562500e+01
   3.7102874e-01  -3.5859375e+01
   3.5424194e-01  -3.5156250e+01
   2.7304603e-01  -3.4453125e+01
   1.4113015e-01  -3.3750000e+01
  -1.2534647e-02  -3.3046875e+01
  -1.4965082e-01  -3.2343750e+01
  -2.3577146e-01  -3.1640625e+01
  -2.5585967e-01  -3.0937500e+01
  -2.2165115e-01  -3.0234375e+01
  -1.6398603e-01  -2.9531250e+01
  -1.1506387e-01  -2.8828125e+01
  -9.1852113e-02  -2.8125000e+01
  -8.8408765e-02  -2.7421875e+01
  -7.9806021e-02  -2.6718750e+01
  -3.7180008e-02  -2.6015625e+01
   5.1956332e-02  -2.5312500e+01
   1.7070705e-01  -2.4609375e+01
   2.7719142e-01  -2.3906250e+01
   3.2310676e-01  -2.3203125e+01
   2.7481607e-01  -2.2500000e+01
   1.2956804e-01  -2.1796875e+01
  -7.4831181e-02  -2.1093750e+01
  -2.6167507e-01  -2.0390625e+01
  -3.4058783e-01  -1.9687500e+01
  -2.5853647e-01  -1.8984375e+01
  -4.1056339e-02  -1.8281250e+01
   2.2023853e-01  -1.7578125e+01
   4.1938273e-01  -1.6875000e+01
   4.7892287e-01  -1.6171875e+01
   3.6832558e-01  -1.5468750e+01
   1.1129635e-01  -1.4765625e+01
  -2.0895146e-01  -1.4062500e+01
  -4.5950250e-01  -1.3359375e+01
  -5.1190704e-01  -1.2656250e+01
  -3.3006297e-01  -1.1953125e+01
  -2.1954167e-03  -1.1250000e+01
   3.2506653e-01  -1.0546875e+01
   5.2785953e-01  -9.8437500e+00
   5.3916086e-01  -9.1406250e+00
   3.5241535e-01  -8.4375000e+00
   2.3428229e-02  -7.7343750e+00
  -3.2655316e-01  -7.0312500e+00
  -5.3518644e-01  -6.3281250e+00
  -4.8374131e-01  -5.6250000e+00
  -1.9083749e-01  -4.9218750e+00
   2.0057193e-01  -4.2187500e+00
   5.2221114e-01  -3.5156250e+00
   6.4689340e-01  -2.8125000e+00
   4.9437136e-01  -2.1093750e+00
   1.2982582e-02  -1.4062500e+00
  -8.3898773e-01  -7.0312500e-01
  -2.1079959e+00   0.0000000e+00
  -3.8594678e+00   7.0312500e-01
  -6.1987130e+00   1.4062500e+00
  -9.3148935e+00   2.1093750e+00
  -1.3603832e+01   2.8125000e+00
  -2.0164896e+01   3.5156250e+00
  -3.5425918e+01   4.2187500e+00
  -2.7802673e+01   4.9218750e+00
  -2.3531527e+01   5.6250000e+00
  -2.3197542e+01   6.3281250e+00
  -2.5289559e+01   7.0312500e+00
  -3.0694780e+01   7.7343750e+00
  -4.0000000e+01   8.4375000e+00
  -3.1502331e+01   9.1406250e+00
  -2.6789646e+01   9.8437500e+00
  -2.5126562e+01   1.0546875e+01
  -2.5200030e+01   1.1250000e+01
  -2.6811575e+01   1.1953125e+01
  -3.0359833e+01   1.2656250e+01
  -3.7112804e+01   1.3359375e+01
  -3.7717877e+01   1.4062500e+01
  -3.2047346e+01   1.4765625e+01
  -2.9648245e+01   1.5468750e+01
  -2.9323136e+01   1.6171875e+01
  -3.0840738e+01   1.6875000e+01
  -3.4967578e+01   1.7578125e+01
  -4.0000000e+01   1.8281250e+01
  -3.7329156e+01   1.8984375e+01
  -3.1447032e+01   1.9687500e+01
  -2.8799643e+01   2.0390625e+01
  -2.7843101e+01   2.1093750e+01
  -2.8187826e+01   2.1796875e+01
  -2.9826872e+01   2.2500000e+01
  -3.2894212e+01   2.3203125e+01
  -3.5895242e+01   2.3906250e+01
  -3.3699105e+01   2.4609375e+01
  -3.0314027e+01   2.5312500e+01
  -2.8254579e+01   2.6015625e+01
  -2.7385429e+01   2.6718750e+01
  -2.7519740e+01   2.7421875e+01
  -2.8579438e+01   2.8125000e+01
  -3.0464246e+01   2.8828125e+01
  -3.2521870e+01   2.9531250e+01
  -3.2835923e+01   3.0234375e+01
  -3.1169312e+01   3.0937500e+01
  -2.9448489e+01   3.1640625e+01
  -2.8410836e+01   3.2343750e+01
  -2.8082748e+01   3.3046875e+01
  -2.8348136e+01   3.3750000e+01
  -2.9031339e+01   3.4453125e+01
  -2.9871429e+01   3.5156250e+01
  -3.0562179e+01   3.5859375e+01
  -3.0950016e+01   3.6562500e+01
  -3.1156167e+01   3.7265625e+01
  -3.1372372e+01   3.7968750e+01
  -3.1595156e+01   3.8671875e+01
  -3.1563488e+01   3.9375000e+01
  -3.1018922e+01   4.0078125e+01
  -3.0088469e+01   4.0781250e+01
  -2.9171632e+01   4.1484375e+01
  -2.8593742e+01   4.2187500e+01
  -2.8533827e+01   4.2890625e+01
  -2.9098905e+01   4.3593750e+01
  -3.0384838e+01   4.4296875e+01
  -3.2473912e+01   4.5000000e+01
  -3.5164985e+01   4.5703125e+01
  -3.6814056e+01   4.6406250e+01
  -3.5567966e+01   4.7109375e+01
  -3.3512470e+01   4.7812500e+01
  -3.2073549e+01   4.8515625e+01
  -3.1344464e+01   4.9218750e+01
  -3.1147870e+01   4.9921875e+01
  -3.1249925e+01   5.0625000e+01
  -3.1405369e+01   5.1328125e+01
  -3.1455495e+01   5.2031250e+01
  -3.1420221e+01   5.2734375e+01
  -3.1437726e+01   5.3437500e+01
  -3.1604816e+01   5.4140625e+01
  -3.1855287e+01   5.4843750e+01
  -3.1929349e+01   5.5546875e+01
  -3.1551529e+01   5.6250000e+01
  -3.0763773e+01   5.6953125e+01
  -2.9906542e+01   5.7656250e+01
  -2.9305149e+01   5.8359375e+01
  -2.9147187e+01   5.9062500e+01
  -2.9522156e+01   5.9765625e+01
  -3.0450729e+01   6.0468750e+01
  -3.1816245e+01   6.1171875e+01
  -3.3117365e+01   6.1875000e+01
  -3.3411697e+01   6.2578125e+01
  -3.2520561e+01   6.3281250e+01
  -3.1357861e+01   6.3984375e+01
  -3.0575953e+01   6.4687500e+01
  -3.0359511e+01   6.5390625e+01
  -3.0685105e+01   6.6093750e+01
  -3.1379258e+01   6.6796875e+01
  -3.2037846e+01   6.7500000e+01
  -3.2113368e+01   6.8203125e+01
  -3.1478997e+01   6.8906250e+01
  -3.0589640e+01   6.9609375e+01
  -2.9892870e+01   7.0312500e+01
  -2.9576847e+01   7.1015625e+01
  -2.9649288e+01   7.1718750e+01
  -2.9998817e+01   7.2421875e+01
  -3.0409085e+01   7.3125000e+01
  -3.0626891e+01   7.3828125e+01
  -3.0545168e+01   7.4531250e+01
  -3.0303994e+01   7.5234375e+01
  -3.0144273e+01   7.5937500e+01
  -3.0233202e+01   7.6640625e+01
  -3.0604858e+01   7.7343750e+01
  -3.1140064e+01   7.8046875e+01
  -3.1560126e+01   7.8750000e+01
  -3.1567884e+01   7.9453125e+01
  -3.1149060e+01   8.0156250e+01
  -3.0598012e+01   8.0859375e+01
  -3.0230340e+01   8.1562500e+01
  -3.0237444e+01   8.2265625e+01
  -3.0717004e+01   8.2968750e+01
  -3.1728857e+01   8.3671875e+01
  -3.3330681e+01   8.4375000e+01
  -3.5598053e+01   8.5078125e+01
  -3.8616170e+01   8.5781250e+01
  -4.0000000e+01   8.6484375e+01
  -4.0000000e+01   8.7187500e+01
  -4.0000000e+01   8.7890625e+01
  -3.9625068e+01   8.8593750e+01
  -3.7097924e+01   8.9296875e+01
  -3.5203307e+01   9.0000000e+01
  -3.3917269e+01   9.0703125e+01
  -3.3235062e+01   9.1406250e+01
  -3.3169936e+01   9.2109375e+01
  -3.3731442e+01   9.2812500e+01
  -3.4843939e+01   9.3515625e+01
  -3.6065218e+01   9.4218750e+01
  -3.6279212e+01   9.4921875e+01
  -3.4981653e+01   9.5625000e+01
  -3.3238196e+01   9.6328125e+01
  -3.1885343e+01   9.7031250e+01
  -3.1154046e+01   9.7734375e+01
  -3.1070095e+01   9.8437500e+01
  -3.1613216e+01   9.9140625e+01
  -3.2716407e+01   9.9843750e+01
  -3.4145901e+01   1.0054688e+02
  -3.5290488e+01   1.0125000e+02
  -3.5444454e+01   1.0195312e+02
  -3.4819200e+01   1.0265625e+02
  -3.4184096e+01   1.0335938e+02
  -3.3939464e+01   1.0406250e+02
  -3.4068025e+01   1.0476562e+02
  -3.4231093e+01   1.0546875e+02
  -3.3923788e+01   1.0617188e+02
  -3.3001130e+01   1.0687500e+02
  -3.1872366e+01   1.0757812e+02
  -3.0990835e+01   1.0828125e+02
  -3.0597565e+01   1.0898438e+02
  -3.0795399e+01   1.0968750e+02
  -3.1624219e+01   1.1039062e+02
  -3.3032390e+01   1.1109375e+02
  -3.4638710e+01   1.1179688e+02
  -3.5390869e+01   1.1250000e+02
  -3.4648861e+01   1.1320312e+02
  -3.3401106e+01   1.1390625e+02
  -3.2575200e+01   1.1460938e+02
  -3.2478681e+01   1.1531250e+02
  -3.3188023e+01   1.1601562e+02
  -3.4655054e+01   1.1671875e+02
  -3.6336815e+01   1.1742188e+02
  -3.6563529e+01   1.1812500e+02
  -3.4846700e+01   1.1882812e+02
  -3.2917137e+01   1.1953125e+02
  -3.1640070e+01   1.2023438e+02
  -3.1146311e+01   1.2093750e+02
  -3.1429997e+01   1.2164063e+02
  -3.2483547e+01   1.2234375e+02
  -3.4236219e+01   1.2304688e+02
  -3.6183784e+01   1.2375000e+02
  -3.6854580e+01   1.2445313e+02
  -3.5720357e+01   1.2515625e+02
  -3.4307730e+01   1.2585938e+02
  -3.3524808e+01   1.2656250e+02
  -3.3581339e+01   1.2726562e+02
  -3.4565853e+01   1.2796875e+02
  -3.6668328e+01   1.2867188e+02
  -4.0000000e+01   1.2937500e+02
  -4.0000000e+01   1.3007812e+02
  -4.0000000e+01   1.3078125e+02
  -4.0000000e+01   1.3148437e+02
  -4.0000000e+01   1.3218750e+02
  -4.0000000e+01   1.3289062e+02
  -4.0000000e+01   1.3359375e+02
  -4.0000000e+01   1.3429688e+02
  -3.8258052e+01   1.3500000e+02
  -3.5699001e+01   1.3570312e+02
  -3.3887261e+01   1.3640625e+02
  -3.2851557e+01   1.3710938e+02
  -3.2545461e+01   1.3781250e+02
  -3.2935097e+01   1.3851563e+02
  -3.3990392e+01   1.3921875e+02
  -3.5601033e+01   1.3992188e+02
  -3.7329210e+01   1.4062500e+02
  -3.8219520e+01   1.4132812e+02
  -3.7862647e+01   1.4203125e+02
  -3.7102867e+01   1.4273438e+02
  -3.6596059e+01   1.4343750e+02
  -3.6325601e+01   1.4414062e+02
  -3.5857312e+01   1.4484375e+02
  -3.4809793e+01   1.4554687e+02
  -3.3359686e+01   1.4625000e+02
  -3.1977474e+01   1.4695313e+02
  -3.0978888e+01   1.4765625e+02
  -3.0495432e+01   1.4835938e+02
  -3.0571568e+01   1.4906250e+02
  -3.1210926e+01   1.4976562e+02
  -3.2350843e+01   1.5046875e+02
  -3.3729994e+01   1.5117188e+02
  -3.4704238e+01   1.5187500e+02
  -3.4660679e+01   1.5257813e+02
  -3.3942730e+01   1.5328125e+02
  -3.3299562e+01   1.5398438e+02
  -3.3101639e+01   1.5468750e+02
  -3.3369179e+01   1.5539062e+02
  -3.3840149e+01   1.5609375e+02
  -3.3969244e+01   1.5679688e+02
  -3.3343751e+01   1.5750000e+02
  -3.2243013e+01   1.5820312e+02
  -3.1229158e+01   1.5890625e+02
  -3.0638173e+01   1.5960938e+02
  -3.0598709e+01   1.6031250e+02
  -3.1143707e+01   1.6101562e+02
  -3.2226123e+01   1.6171875e+02
  -3.3598535e+01   1.6242188e+02
  -3.4596729e+01   1.6312500e+02
  -3.4523239e+01   1.6382812e+02
  -3.3715237e+01   1.6453125e+02
  -3.3000803e+01   1.6523438e+02
  -3.2817099e+01   1.6593750e+02
  -3.3278735e+01   1.6664062e+02
  -3.4287486e+01   1.6734375e+02
  -3.5340646e+01   1.6804688e+02
  -3.5417857e+01   1.6875000e+02
  -3.4240707e+01   1.6945313e+02
  -3.2768319e+01   1.7015625e+02
  -3.1704589e+01   1.7085938e+02
  -3.1257707e+01   1.7156250e+02
  -3.1454513e+01   1.7226562e+02
  -3.2254803e+01   1.7296875e+02
  -3.3492863e+01   1.7367188e+02
  -3.4662764e+01   1.7437500e+02
  -3.4930233e+01   1.7507812e+02
  -3.4155041e+01   1.7578125e+02
  -3.3119993e+01   1.7648438e+02
  -3.2420947e+01   1.7718750e+02
  -3.2262842e+01   1.7789062e+02
  -3.2696603e+01   1.7859375e+02
  -3.3749900e+01   1.7929688e+02
  -3.5490338e+01   1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_2_Beam_2_hbf_full_imdea.txt <==
               x               y
   4.8232218e+00  -1.8000000e+02
   5.0779797e+00  -1.7929688e+02
   4.9051165e+00  -1.7859375e+02
   4.3476539e+00  -1.7789062e+02
   3.4433997e+00  -1.7718750e+02
   2.2417858e+00  -1.7648438e+02
   8.2718530e-01  -1.7578125e+02
  -6.4890605e-01  -1.7507812e+02
  -1.9401906e+00  -1.7437500e+02
  -2.7321396e+00  -1.7367188e+02
  -2.7803693e+00  -1.7296875e+02
  -2.0830126e+00  -1.7226562e+02
  -8.7903482e-01  -1.7156250e+02
   5.2563944e-01  -1.7085938e+02
   1.8960100e+00  -1.7015625e+02
   3.0945913e+00  -1.6945313e+02
   4.0550580e+00  -1.6875000e+02
   4.7525879e+00  -1.6804687e+02
   5.1846234e+00  -1.6734375e+02
   5.3609213e+00  -1.6664062e+02
   5.2995724e+00  -1.6593750e+02
   5.0266528e+00  -1.6523438e+02
   4.5781444e+00  -1.6453125e+02
   4.0030656e+00  -1.6382812e+02
   3.3662721e+00  -1.6312500e+02
   2.7481690e+00  -1.6242188e+02
   2.2375078e+00  -1.6171875e+02
   1.9148364e+00  -1.6101562e+02
   1.8303364e+00  -1.6031250e+02
   1.9875867e+00  -1.5960938e+02
   2.3445273e+00  -1.5890625e+02
   2.8311234e+00  -1.5820312e+02
   3.3720143e+00  -1.5750000e+02
   3.9030192e+00  -1.5679688e+02
   4.3783235e+00  -1.5609375e+02
   4.7709473e+00  -1.5539062e+02
   5.0701378e+00  -1.5468750e+02
   5.2780336e+00  -1.5398438e+02
   5.4065196e+00  -1.5328125e+02
   5.4743345e+00  -1.5257812e+02
   5.5041666e+00  -1.5187500e+02
   5.5195105e+00  -1.5117188e+02
   5.5413302e+00  -1.5046875e+02
   5.5849503e+00  -1.4976562e+02
   5.6578535e+00  -1.4906250e+02
   5.7590098e+00  -1.4835938e+02
   5.8799428e+00  -1.4765625e+02
   6.0071771e+00  -1.4695312e+02
   6.1253391e+00  -1.4625000e+02
   6.2201550e+00  -1.4554687e+02
   6.2808444e+00  -1.4484375e+02
   6.3017156e+00  -1.4414062e+02
   6.2829759e+00  -1.4343750e+02
   6.2308255e+00  -1.4273438e+02
   6.1568625e+00  -1.4203125e+02
   6.0767678e+00  -1.4132812e+02
   6.0082522e+00  -1.4062500e+02
   5.9683895e+00  -1.3992188e+02
   5.9707110e+00  -1.3921875e+02
   6.0226912e+00  -1.3851563e+02
   6.1243102e+00  -1.3781250e+02
   6.2681228e+00  -1.3710938e+02
   6.4407796e+00  -1.3640625e+02
   6.6254835e+00  -1.3570312e+02
   6.8046747e+00  -1.3500000e+02
   6.9623553e+00  -1.3429688e+02
   7.0857418e+00  -1.3359375e+02
   7.1662035e+00  -1.3289062e+02
   7.1995966e+00  -1.3218750e+02
   7.1861455e+00  -1.3148437e+02
   7.1299943e+00  -1.3078125e+02
   7.0385043e+00  -1.3007812e+02
   6.9213418e+00  -1.2937500e+02
   6.7894018e+00  -1.2867188e+02
   6.6536451e+00  -1.2796875e+02
   6.5239788e+00  -1.2726562e+02
   6.4083465e+00  -1.2656250e+02
   6.3121895e+00  -1.2585938e+02
   6.2383751e+00  -1.2515625e+02
   6.1875768e+00  -1.2445313e+02
   6.1589734e+00  -1.2375000e+02
   6.1510561e+00  -1.2304688e+02
   6.1623174e+00  -1.2234375e+02
   6.1916444e+00  -1.2164062e+02
   6.2383307e+00  -1.2093750e+02
   6.3017229e+00  -1.2023438e+02
   6.3806135e+00  -1.1953125e+02
   6.4725595e+00  -1.1882812e+02
   6.5733219e+00  -1.1812500e+02
   6.6765939e+00  -1.1742187e+02
   6.7741046e+00  -1.1671875e+02
   6.8560882e+00  -1.1601562e+02
   6.9120295e+00  -1.1531250e+02
   6.9315519e+00  -1.1460938e+02
   6.9053190e+00  -1.1390625e+02
   6.8258510e+00  -1.1320312e+02
   6.6881988e+00  -1.1250000e+02
   6.4904461e+00  -1.1179688e+02
   6.2340165e+00  -1.1109375e+02
   5.9237479e+00  -1.1039062e+02
   5.5676735e+00  -1.0968750e+02
   5.1764310e+00  -1.0898438e+02
   4.7622398e+00  -1.0828125e+02
   4.3374621e+00  -1.0757812e+02
   3.9129019e+00  -1.0687500e+02
   3.4961693e+00  -1.0617188e+02
   3.0905610e+00  -1.0546875e+02
   2.6948993e+00  -1.0476562e+02
   2.3045980e+00  -1.0406250e+02
   1.9139512e+00  -1.0335938e+02
   1.5193831e+00  -1.0265625e+02
   1.1232262e+00  -1.0195312e+02
   7.3744400e-01  -1.0125000e+02
   3.8642819e-01  -1.0054688e+02
   1.0749395e-01  -9.9843750e+01
  -5.2759081e-02  -9.9140625e+01
  -4.7568416e-02  -9.8437500e+01
   1.5649709e-01  -9.7734375e+01
   5.6664063e-01  -9.7031250e+01
   1.1582975e+00  -9.6328125e+01
   1.8801734e+00  -9.5625000e+01
   2.6665414e+00  -9.4921875e+01
   3.4500770e+00  -9.4218750e+01
   4.1704130e+00  -9.3515625e+01
   4.7774671e+00  -9.2812500e+01
   5.2309884e+00  -9.2109375e+01
   5.4981517e+00  -9.1406250e+01
   5.5504151e+00  -9.0703125e+01
   5.3601210e+00  -9.0000000e+01
   4.8967252e+00  -8.9296875e+01
   4.1219914e+00  -8.8593750e+01
   2.9826416e+00  -8.7890625e+01
   1.3969498e+00  -8.7187500e+01
  -7.7413421e-01  -8.6484375e+01
  -3.8022870e+00  -8.5781250e+01
  -8.3524336e+00  -8.5078125e+01
  -1.7096694e+01  -8.4375000e+01
  -2.3100503e+01  -8.3671875e+01
  -1.2476419e+01  -8.2968750e+01
  -8.9032845e+00  -8.2265625e+01
  -7.2841475e+00  -8.1562500e+01
  -6.7135348e+00  -8.0859375e+01
  -6.8684302e+00  -8.0156250e+01
  -7.6007658e+00  -7.9453125e+01
  -8.8298663e+00  -7.8750000e+01
  -1.0497399e+01  -7.8046875e+01
  -1.2534657e+01  -7.7343750e+01
  -1.4823591e+01  -7.6640625e+01
  -1.7147888e+01  -7.5937500e+01
  -1.9168089e+01  -7.5234375e+01
  -2.0517626e+01  -7.4531250e+01
  -2.1051318e+01  -7.3828125e+01
  -2.0986903e+01  -7.3125000e+01
  -2.0731965e+01  -7.2421875e+01
  -2.0648376e+01  -7.1718750e+01
  -2.0978282e+01  -7.1015625e+01
  -2.1873402e+01  -7.0312500e+01
  -2.3426576e+01  -6.9609375e+01
  -2.5641889e+01  -6.8906250e+01
  -2.8233215e+01  -6.8203125e+01
  -3.0000000e+01  -6.7500000e+01
  -2.9412359e+01  -6.6796875e+01
  -2.6051855e+01  -6.6093750e+01
  -2.1820998e+01  -6.5390625e+01
  -1.7873881e+01  -6.4687500e+01
  -1.4518793e+01  -6.3984375e+01
  -1.1760428e+01  -6.3281250e+01
  -9.5348773e+00  -6.2578125e+01
  -7.7745270e+00  -6.1875000e+01
  -6.4218006e+00  -6.1171875e+01
  -5.4295438e+00  -6.0468750e+01
  -4.7582966e+00  -5.9765625e+01
  -4.3730157e+00  -5.9062500e+01
  -4.2397394e+00  -5.8359375e+01
  -4.3221932e+00  -5.7656250e+01
  -4.5783807e+00  -5.6953125e+01
  -4.9575720e+00  -5.6250000e+01
  -5.3987869e+00  -5.5546875e+01
  -5.8326551e+00  -5.4843750e+01
  -6.1886645e+00  -5.4140625e+01
  -6.4079785e+00  -5.3437500e+01
  -6.4578892e+00  -5.2734375e+01
  -6.3405031e+00  -5.2031250e+01
  -6.0900956e+00  -5.1328125e+01
  -5.7605966e+00  -5.0625000e+01
  -5.4102372e+00  -4.9921875e+01
  -5.0897801e+00  -4.9218750e+01
  -4.8364805e+00  -4.8515625e+01
  -4.6725741e+00  -4.7812500e+01
  -4.6062000e+00  -4.7109375e+01
  -4.6332570e+00  -4.6406250e+01
  -4.7395816e+00  -4.5703125e+01
  -4.9034944e+00  -4.5000000e+01
  -5.0990557e+00  -4.4296875e+01
  -5.3002673e+00  -4.3593750e+01
  -5.4859700e+00  -4.2890625e+01
  -5.6445148e+00  -4.2187500e+01
  -5.7768612e+00  -4.1484375e+01
  -5.8970364e+00  -4.0781250e+01
  -6.0298597e+00  -4.0078125e+01
  -6.2068776e+00  -3.9375000e+01
  -6.4618887e+00  -3.8671875e+01
  -6.8271077e+00  -3.7968750e+01
  -7.3303043e+00  -3.7265625e+01
  -7.9925997e+00  -3.6562500e+01
  -8.8261912e+00  -3.5859375e+01
  -9.8310691e+00  -3.5156250e+01
  -1.0989765e+01  -3.4453125e+01
  -1.2259594e+01  -3.3750000e+01
  -1.3563592e+01  -3.3046875e+01
  -1.4785810e+01  -3.2343750e+01
  -1.5783218e+01  -3.1640625e+01
  -1.6426268e+01  -3.0937500e+01
  -1.6657773e+01  -3.0234375e+01
  -1.6527116e+01  -2.9531250e+01
  -1.6167361e+01  -2.8828125e+01
  -1.5738506e+01  -2.8125000e+01
  -1.5383072e+01  -2.7421875e+01
  -1.5211820e+01  -2.6718750e+01
  -1.5310708e+01  -2.6015625e+01
  -1.5757615e+01  -2.5312500e+01
  -1.6646176e+01  -2.4609375e+01
  -1.8126904e+01  -2.3906250e+01
  -2.0507930e+01  -2.3203125e+01
  -2.4624905e+01  -2.2500000e+01
  -3.0000000e+01  -2.1796875e+01
  -3.0000000e+01  -2.1093750e+01
  -2.2565285e+01  -2.0390625e+01
  -1.8036307e+01  -1.9687500e+01
  -1.4947025e+01  -1.8984375e+01
  -1.2587871e+01  -1.8281250e+01
  -1.0681360e+01  -1.7578125e+01
  -9.0960773e+00  -1.6875000e+01
  -7.7652333e+00  -1.6171875e+01
  -6.6551142e+00  -1.5468750e+01
  -5.7501461e+00  -1.4765625e+01
  -5.0447812e+00  -1.4062500e+01
  -4.5386419e+00  -1.3359375e+01
  -4.2333165e+00  -1.2656250e+01
  -4.1298829e+00  -1.1953125e+01
  -4.2264672e+00  -1.1250000e+01
  -4.5151869e+00  -1.0546875e+01
  -4.9778236e+00  -9.8437500e+00
  -5.5797136e+00  -9.1406250e+00
  -6.2621171e+00  -8.4375000e+00
  -6.9356072e+00  -7.7343750e+00
  -7.4813479e+00  -7.0312500e+00
  -7.7706850e+00  -6.3281250e+00
  -7.7067076e+00  -5.6250000e+00
  -7.2685287e+00  -4.9218750e+00
  -6.5232399e+00  -4.2187500e+00
  -5.5945124e+00  -3.5156250e+00
  -4.6157588e+00  -2.8125000e+00
  -3.6987878e+00  -2.1093750e+00
  -2.9245923e+00  -1.4062500e+00
  -2.3472441e+00  -7.0312500e-01
  -2.0015989e+00   0.0000000e+00
  -1.9101520e+00   7.0312500e-01
  -2.0876396e+00   1.4062500e+00
  -2.5431990e+00   2.1093750e+00
  -3.2799012e+00   2.8125000e+00
  -4.2908329e+00   3.5156250e+00
  -5.5498382e+00   4.2187500e+00
  -6.9940416e+00   4.9218750e+00
  -8.4968685e+00   5.6250000e+00
  -9.8421691e+00   6.3281250e+00
  -1.0740569e+01   7.0312500e+00
  -1.0944077e+01   7.7343750e+00
  -1.0412485e+01   8.4375000e+00
  -9.3456680e+00   9.1406250e+00
  -8.0379711e+00   9.8437500e+00
  -6.7337253e+00   1.0546875e+01
  -5.5846733e+00   1.1250000e+01
  -4.6685517e+00   1.1953125e+01
  -4.0172832e+00   1.2656250e+01
  -3.6365301e+00   1.3359375e+01
  -3.5157065e+00   1.4062500e+01
  -3.6312021e+00   1.4765625e+01
  -3.9451090e+00   1.5468750e+01
  -4.4012093e+00   1.6171875e+01
  -4.9206284e+00   1.6875000e+01
  -5.4017198e+00   1.7578125e+01
  -5.7310309e+00   1.8281250e+01
  -5.8097408e+00   1.8984375e+01
  -5.5877555e+00   1.9687500e+01
  -5.0836715e+00   2.0390625e+01
  -4.3742160e+00   2.1093750e+01
  -3.5618168e+00   2.1796875e+01
  -2.7432679e+00   2.2500000e+01
  -1.9929828e+00   2.3203125e+01
  -1.3596138e+00   2.3906250e+01
  -8.6929332e-01   2.4609375e+01
  -5.3031410e-01   2.5312500e+01
  -3.3694268e-01   2.6015625e+01
  -2.7193370e-01   2.6718750e+01
  -3.0820819e-01   2.7421875e+01
  -4.1056071e-01   2.8125000e+01
  -5.3840312e-01   2.8828125e+01
  -6.5034668e-01   2.9531250e+01
  -7.1063759e-01   3.0234375e+01
  -6.9613703e-01   3.0937500e+01
  -6.0140584e-01   3.1640625e+01
  -4.3963477e-01   3.2343750e+01
  -2.3895029e-01   3.3046875e+01
  -3.5784382e-02   3.3750000e+01
   1.3210309e-01   3.4453125e+01
   2.3105976e-01   3.5156250e+01
   2.3488976e-01   3.5859375e+01
   1.2656689e-01   3.6562500e+01
  -1.0089789e-01   3.7265625e+01
  -4.4377440e-01   3.7968750e+01
  -8.8681644e-01   3.8671875e+01
  -1.4025384e+00   3.9375000e+01
  -1.9513562e+00   4.0078125e+01
  -2.4839780e+00   4.0781250e+01
  -2.9475485e+00   4.1484375e+01
  -3.2958833e+00   4.2187500e+01
  -3.5013959e+00   4.2890625e+01
  -3.5636256e+00   4.3593750e+01
  -3.5097017e+00   4.4296875e+01
  -3.3864204e+00   4.5000000e+01
  -3.2482308e+00   4.5703125e+01
  -3.1463291e+00   4.6406250e+01
  -3.1215579e+00   4.7109375e+01
  -3.2009285e+00   4.7812500e+01
  -3.3962374e+00   4.8515625e+01
  -3.7033145e+00   4.9218750e+01
  -4.1012050e+00   4.9921875e+01
  -4.5516281e+00   5.0625000e+01
  -5.0002462e+00   5.1328125e+01
  -5.3822255e+00   5.2031250e+01
  -5.6340905e+00   5.2734375e+01
  -5.7105247e+00   5.3437500e+01
  -5.5994948e+00   5.4140625e+01
  -5.3270841e+00   5.4843750e+01
  -4.9489468e+00   5.5546875e+01
  -4.5339567e+00   5.6250000e+01
  -4.1487963e+00   5.6953125e+01
  -3.8485132e+00   5.7656250e+01
  -3.6729981e+00   5.8359375e+01
  -3.6469221e+00   5.9062500e+01
  -3.7807084e+00   5.9765625e+01
  -4.0710472e+00   6.0468750e+01
  -4.5003696e+00   6.1171875e+01
  -5.0354887e+00   6.1875000e+01
  -5.6265360e+00   6.2578125e+01
  -6.2084923e+00   6.3281250e+01
  -6.7084256e+00   6.3984375e+01
  -7.0602846e+00   6.4687500e+01
  -7.2241739e+00   6.5390625e+01
  -7.2009332e+00   6.6093750e+01
  -7.0327795e+00   6.6796875e+01
  -6.7896556e+00   6.7500000e+01
  -6.5501910e+00   6.8203125e+01
  -6.3867448e+00   6.8906250e+01
  -6.3580357e+00   6.9609375e+01
  -6.5077136e+00   7.0312500e+01
  -6.8657039e+00   7.1015625e+01
  -7.4498202e+00   7.1718750e+01
  -8.2661442e+00   7.2421875e+01
  -9.3073322e+00   7.3125000e+01
  -1.0548462e+01   7.3828125e+01
  -1.1940935e+01   7.4531250e+01
  -1.3407347e+01   7.5234375e+01
  -1.4844844e+01   7.5937500e+01
  -1.6148411e+01   7.6640625e+01
  -1.7258924e+01   7.7343750e+01
  -1.8218042e+01   7.8046875e+01
  -1.9199570e+01   7.8750000e+01
  -2.0524934e+01   7.9453125e+01
  -2.2763165e+01   8.0156250e+01
  -2.7372835e+01   8.0859375e+01
  -3.0000000e+01   8.1562500e+01
  -2.6556237e+01   8.2265625e+01
  -1.9591918e+01   8.2968750e+01
  -1.5537928e+01   8.3671875e+01
  -1.2787741e+01   8.4375000e+01
  -1.0861542e+01   8.5078125e+01
  -9.5550771e+00   8.5781250e+01
  -8.7680403e+00   8.6484375e+01
  -8.4512258e+00   8.7187500e+01
  -8.5874497e+00   8.7890625e+01
  -9.1861103e+00   8.8593750e+01
  -1.0286837e+01   8.9296875e+01
  -1.1975348e+01   9.0000000e+01
  -1.4427571e+01   9.0703125e+01
  -1.8047311e+01   9.1406250e+01
  -2.4083179e+01   9.2109375e+01
  -3.0000000e+01   9.2812500e+01
  -2.7368628e+01   9.3515625e+01
  -2.1724031e+01   9.4218750e+01
  -1.8975732e+01   9.4921875e+01
  -1.7313776e+01   9.5625000e+01
  -1.6146696e+01   9.6328125e+01
  -1.5181255e+01   9.7031250e+01
  -1.4259081e+01   9.7734375e+01
  -1.3315353e+01   9.8437500e+01
  -1.2356633e+01   9.9140625e+01
  -1.1435058e+01   9.9843750e+01
  -1.0622359e+01   1.0054688e+02
  -9.9919357e+00   1.0125000e+02
  -9.6117017e+00   1.0195312e+02
  -9.5455861e+00   1.0265625e+02
  -9.8610548e+00   1.0335938e+02
  -1.0642729e+01   1.0406250e+02
  -1.2017868e+01   1.0476562e+02
  -1.4215111e+01   1.0546875e+02
  -1.7744814e+01   1.0617188e+02
  -2.4287611e+01   1.0687500e+02
  -3.0000000e+01   1.0757812e+02
  -2.4033784e+01   1.0828125e+02
  -1.9412714e+01   1.0898438e+02
  -1.7464885e+01   1.0968750e+02
  -1.6963416e+01   1.1039062e+02
  -1.7631241e+01   1.1109375e+02
  -1.9578636e+01   1.1179688e+02
  -2.3480335e+01   1.1250000e+02
  -3.0000000e+01   1.1320312e+02
  -3.0000000e+01   1.1390625e+02
  -2.4167751e+01   1.1460938e+02
  -2.0631447e+01   1.1531250e+02
  -1.8950332e+01   1.1601562e+02
  -1.8340788e+01   1.1671875e+02
  -1.8479013e+01   1.1742188e+02
  -1.9150007e+01   1.1812500e+02
  -2.0112566e+01   1.1882812e+02
  -2.1010962e+01   1.1953125e+02
  -2.1376820e+01   1.2023438e+02
  -2.0843584e+01   1.2093750e+02
  -1.9441248e+01   1.2164063e+02
  -1.7550008e+01   1.2234375e+02
  -1.5582423e+01   1.2304688e+02
  -1.3806579e+01   1.2375000e+02
  -1.2354919e+01   1.2445313e+02
  -1.1280689e+01   1.2515625e+02
  -1.0598884e+01   1.2585938e+02
  -1.0306845e+01   1.2656250e+02
  -1.0391321e+01   1.2726562e+02
  -1.0826285e+01   1.2796875e+02
  -1.1562037e+01   1.2867188e+02
  -1.2504155e+01   1.2937500e+02
  -1.3484621e+01   1.3007812e+02
  -1.4246253e+01   1.3078125e+02
  -1.4494203e+01   1.3148437e+02
  -1.4046610e+01   1.3218750e+02
  -1.2967786e+01   1.3289062e+02
  -1.1516689e+01   1.3359375e+02
  -9.9799737e+00   1.3429688e+02
  -8.5685608e+00   1.3500000e+02
  -7.4083154e+00   1.3570312e+02
  -6.5675680e+00   1.3640625e+02
  -6.0842081e+00   1.3710938e+02
  -5.9838051e+00   1.3781250e+02
  -6.2906909e+00   1.3851563e+02
  -7.0352252e+00   1.3921875e+02
  -8.2595593e+00   1.3992188e+02
  -1.0023068e+01   1.4062500e+02
  -1.2406509e+01   1.4132812e+02
  -1.5506242e+01   1.4203125e+02
  -1.9375946e+01   1.4273438e+02
  -2.3736013e+01   1.4343750e+02
  -2.7065158e+01   1.4414062e+02
  -2.6719270e+01   1.4484375e+02
  -2.3323803e+01   1.4554687e+02
  -1.9524918e+01   1.4625000e+02
  -1.6387533e+01   1.4695313e+02
  -1.4048693e+01   1.4765625e+02
  -1.2437416e+01   1.4835938e+02
  -1.1465433e+01   1.4906250e+02
  -1.1058847e+01   1.4976562e+02
  -1.1152346e+01   1.5046875e+02
  -1.1670145e+01   1.5117188e+02
  -1.2493770e+01   1.5187500e+02
  -1.3415667e+01   1.5257813e+02
  -1.4103903e+01   1.5328125e+02
  -1.4164925e+01   1.5398438e+02
  -1.3370947e+01   1.5468750e+02
  -1.1850060e+01   1.5539062e+02
  -9.9670632e+00   1.5609375e+02
  -8.0715917e+00   1.5679688e+02
  -6.3890866e+00   1.5750000e+02
  -5.0394189e+00   1.5820312e+02
  -4.0834221e+00   1.5890625e+02
  -3.5576386e+00   1.5960938e+02
  -3.4957475e+00   1.6031250e+02
  -3.9434578e+00   1.6101562e+02
  -4.9738284e+00   1.6171875e+02
  -6.7118552e+00   1.6242188e+02
  -9.3881585e+00   1.6312500e+02
  -1.3491185e+01   1.6382812e+02
  -2.0408243e+01   1.6453125e+02
  -3.0000000e+01   1.6523438e+02
  -2.8538322e+01   1.6593750e+02
  -3.0000000e+01   1.6664062e+02
  -2.9342537e+01   1.6734375e+02
  -1.6424405e+01   1.6804688e+02
  -1.0174634e+01   1.6875000e+02
  -6.1264925e+00   1.6945313e+02
  -3.3373554e+00   1.7015625e+02
  -1.4464539e+00   1.7085938e+02
  -2.9448904e-01   1.7156250e+02
   1.7357894e-01   1.7226562e+02
  -7.0472527e-02   1.7296875e+02
  -1.1659653e+00   1.7367188e+02
  -3.4912909e+00   1.7437500e+02
  -8.2608312e+00   1.7507812e+02
  -2.6929545e+01   1.7578125e+02
  -9.6337865e+00   1.7648438e+02
  -2.9803737e+00   1.7718750e+02
   5.4419708e-01   1.7789062e+02
   2.7233699e+00   1.7859375e+02
   4.0759888e+00   1.7929688e+02
   4.8232218e+00   1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_2_Beam_2_hbf_full_quant_2bit.txt <==
               x               y
  -9.3036725e+00  -1.8000000e+02
  -9.1930428e+00  -1.7929688e+02
  -9.3849312e+00  -1.7859375e+02
  -9.9554498e+00  -1.7789062e+02
  -1.1013135e+01  -1.7718750e+02
  -1.2733228e+01  -1.7648438e+02
  -1.5423353e+01  -1.7578125e+02
  -1.9500705e+01  -1.7507812e+02
  -2.2602027e+01  -1.7437500e+02
  -1.8806653e+01  -1.7367188e+02
  -1.4955584e+01  -1.7296875e+02
  -1.2525681e+01  -1.7226562e+02
  -1.1131248e+01  -1.7156250e+02
  -1.0549704e+01  -1.7085938e+02
  -1.0703825e+01  -1.7015625e+02
  -1.1617088e+01  -1.6945313e+02
  -1.3399843e+01  -1.6875000e+02
  -1.6158442e+01  -1.6804687e+02
  -1.8997552e+01  -1.6734375e+02
  -1.8240339e+01  -1.6664062e+02
  -1.5273169e+01  -1.6593750e+02
  -1.3037615e+01  -1.6523438e+02
  -1.1827784e+01  -1.6453125e+02
  -1.1540860e+01  -1.6382812e+02
  -1.2135831e+01  -1.6312500e+02
  -1.3615490e+01  -1.6242188e+02
  -1.5689439e+01  -1.6171875e+02
  -1.6520824e+01  -1.6101562e+02
  -1.4430853e+01  -1.6031250e+02
  -1.1703591e+01  -1.5960938e+02
  -9.6510837e+00  -1.5890625e+02
  -8.3719670e+00  -1.5820312e+02
  -7.7857523e+00  -1.5750000e+02
  -7.8315231e+00  -1.5679688e+02
  -8.4763286e+00  -1.5609375e+02
  -9.6754167e+00  -1.5539062e+02
  -1.1241320e+01  -1.5468750e+02
  -1.2538754e+01  -1.5398438e+02
  -1.2585696e+01  -1.5328125e+02
  -1.1465858e+01  -1.5257812e+02
  -1.0154966e+01  -1.5187500e+02
  -9.1826906e+00  -1.5117188e+02
  -8.6502895e+00  -1.5046875e+02
  -8.5028440e+00  -1.4976562e+02
  -8.6232786e+00  -1.4906250e+02
  -8.8584368e+00  -1.4835938e+02
  -9.0602174e+00  -1.4765625e+02
  -9.1608148e+00  -1.4695312e+02
  -9.2193794e+00  -1.4625000e+02
  -9.3828558e+00  -1.4554687e+02
  -9.8142796e+00  -1.4484375e+02
  -1.0660998e+01  -1.4414062e+02
  -1.2065830e+01  -1.4343750e+02
  -1.4186770e+01  -1.4273438e+02
  -1.7105089e+01  -1.4203125e+02
  -1.9849603e+01  -1.4132812e+02
  -1.9128153e+01  -1.4062500e+02
  -1.6238389e+01  -1.3992188e+02
  -1.3779175e+01  -1.3921875e+02
  -1.2013684e+01  -1.3851563e+02
  -1.0778659e+01  -1.3781250e+02
  -9.9350615e+00  -1.3710938e+02
  -9.3991044e+00  -1.3640625e+02
  -9.1304748e+00  -1.3570312e+02
  -9.1180276e+00  -1.3500000e+02
  -9.3655126e+00  -1.3429688e+02
  -9.8762667e+00  -1.3359375e+02
  -1.0632923e+01  -1.3289062e+02
  -1.1564272e+01  -1.3218750e+02
  -1.2497192e+01  -1.3148437e+02
  -1.3142091e+01  -1.3078125e+02
  -1.3238432e+01  -1.3007812e+02
  -1.2799667e+01  -1.2937500e+02
  -1.2080001e+01  -1.2867188e+02
  -1.1325190e+01  -1.2796875e+02
  -1.0668202e+01  -1.2726562e+02
  -1.0161952e+01  -1.2656250e+02
  -9.8262912e+00  -1.2585938e+02
  -9.6718949e+00  -1.2515625e+02
  -9.7040097e+00  -1.2445313e+02
  -9.9129487e+00  -1.2375000e+02
  -1.0255493e+01  -1.2304688e+02
  -1.0633471e+01  -1.2234375e+02
  -1.0892205e+01  -1.2164062e+02
  -1.0880090e+01  -1.2093750e+02
  -1.0557327e+01  -1.2023438e+02
  -1.0030488e+01  -1.1953125e+02
  -9.4633572e+00  -1.1882812e+02
  -8.9842206e+00  -1.1812500e+02
  -8.6628181e+00  -1.1742187e+02
  -8.5275125e+00  -1.1671875e+02
  -8.5867700e+00  -1.1601562e+02
  -8.8407383e+00  -1.1531250e+02
  -9.2759953e+00  -1.1460938e+02
  -9.8343255e+00  -1.1390625e+02
  -1.0352119e+01  -1.1320312e+02
  -1.0530602e+01  -1.1250000e+02
  -1.0113439e+01  -1.1179688e+02
  -9.1958972e+00  -1.1109375e+02
  -8.1530046e+00  -1.1039062e+02
  -7.3246772e+00  -1.0968750e+02
  -6.9211023e+00  -1.0898438e+02
  -7.0870750e+00  -1.0828125e+02
  -7.9850234e+00  -1.0757812e+02
  -9.8961988e+00  -1.0687500e+02
  -1.3435955e+01  -1.0617188e+02
  -1.9520144e+01  -1.0546875e+02
  -1.7785356e+01  -1.0476562e+02
  -1.2028086e+01  -1.0406250e+02
  -8.8101798e+00  -1.0335938e+02
  -7.1489277e+00  -1.0265625e+02
  -6.6340695e+00  -1.0195312e+02
  -7.1959142e+00  -1.0125000e+02
  -9.0276704e+00  -1.0054688e+02
  -1.2692838e+01  -9.9843750e+01
  -1.7421865e+01  -9.9140625e+01
  -1.3359051e+01  -9.8437500e+01
  -8.6708944e+00  -9.7734375e+01
  -6.0009920e+00  -9.7031250e+01
  -4.7348804e+00  -9.6328125e+01
  -4.6610940e+00  -9.5625000e+01
  -5.9275182e+00  -9.4921875e+01
  -9.3497581e+00  -9.4218750e+01
  -1.9914615e+01  -9.3515625e+01
  -1.3809545e+01  -9.2812500e+01
  -5.3649643e+00  -9.2109375e+01
  -1.0961831e+00  -9.1406250e+01
   1.5887313e+00  -9.0703125e+01
   3.3478655e+00  -9.0000000e+01
   4.4521347e+00  -8.9296875e+01
   5.0438628e+00  -8.8593750e+01
   5.2169971e+00  -8.7890625e+01
   5.0567405e+00  -8.7187500e+01
   4.6709659e+00  -8.6484375e+01
   4.2167424e+00  -8.5781250e+01
   3.8949935e+00  -8.5078125e+01
   3.8696068e+00  -8.4375000e+01
   4.1536506e+00  -8.3671875e+01
   4.6098534e+00  -8.2968750e+01
   5.0657847e+00  -8.2265625e+01
   5.3970429e+00  -8.1562500e+01
   5.5364234e+00  -8.0859375e+01
   5.4548698e+00  -8.0156250e+01
   5.1462916e+00  -7.9453125e+01
   4.6254378e+00  -7.8750000e+01
   3.9422489e+00  -7.8046875e+01
   3.2138310e+00  -7.7343750e+01
   2.6512362e+00  -7.6640625e+01
   2.4971102e+00  -7.5937500e+01
   2.8312982e+00  -7.5234375e+01
   3.4772287e+00  -7.4531250e+01
   4.1671876e+00  -7.3828125e+01
   4.7084869e+00  -7.3125000e+01
   5.0104077e+00  -7.2421875e+01
   5.0575582e+00  -7.1718750e+01
   4.8929318e+00  -7.1015625e+01
   4.6150588e+00  -7.0312500e+01
   4.3648321e+00  -6.9609375e+01
   4.2688814e+00  -6.8906250e+01
   4.3554380e+00  -6.8203125e+01
   4.5346260e+00  -6.7500000e+01
   4.6762156e+00  -6.6796875e+01
   4.7019710e+00  -6.6093750e+01
   4.6389038e+00  -6.5390625e+01
   4.6349820e+00  -6.4687500e+01
   4.8989593e+00  -6.3984375e+01
   5.5279203e+00  -6.3281250e+01
   6.3921823e+00  -6.2578125e+01
   7.2467646e+00  -6.1875000e+01
   7.8869363e+00  -6.1171875e+01
   8.1873673e+00  -6.0468750e+01
   8.0766897e+00  -5.9765625e+01
   7.5146182e+00  -5.9062500e+01
   6.5015306e+00  -5.8359375e+01
   5.1640576e+00  -5.7656250e+01
   3.9781996e+00  -5.6953125e+01
   3.7859140e+00  -5.6250000e+01
   4.7559707e+00  -5.5546875e+01
   6.0873126e+00  -5.4843750e+01
   7.1631333e+00  -5.4140625e+01
   7.7813541e+00  -5.3437500e+01
   7.9158877e+00  -5.2734375e+01
   7.6030735e+00  -5.2031250e+01
   6.9345104e+00  -5.1328125e+01
   6.1050056e+00  -5.0625000e+01
   5.4479473e+00  -4.9921875e+01
   5.2803001e+00  -4.9218750e+01
   5.5793097e+00  -4.8515625e+01
   6.0103494e+00  -4.7812500e+01
   6.2580762e+00  -4.7109375e+01
   6.1648672e+00  -4.6406250e+01
   5.7142402e+00  -4.5703125e+01
   5.0407163e+00  -4.5000000e+01
   4.4875273e+00  -4.4296875e+01
   4.5025401e+00  -4.3593750e+01
   5.1850359e+00  -4.2890625e+01
   6.1570427e+00  -4.2187500e+01
   7.0149453e+00  -4.1484375e+01
   7.5543207e+00  -4.0781250e+01
   7.7122328e+00  -4.0078125e+01
   7.4977585e+00  -3.9375000e+01
   6.9732983e+00  -3.8671875e+01
   6.2719794e+00  -3.7968750e+01
   5.6154066e+00  -3.7265625e+01
   5.2501337e+00  -3.6562500e+01
   5.2695368e+00  -3.5859375e+01
   5.5321412e+00  -3.5156250e+01
   5.8143122e+00  -3.4453125e+01
   5.9695030e+00  -3.3750000e+01
   5.9634592e+00  -3.3046875e+01
   5.8524072e+00  -3.2343750e+01
   5.7473078e+00  -3.1640625e+01
   5.7554988e+00  -3.0937500e+01
   5.9110972e+00  -3.0234375e+01
   6.1535000e+00  -2.9531250e+01
   6.3765970e+00  -2.8828125e+01
   6.4917537e+00  -2.8125000e+01
   6.4587945e+00  -2.7421875e+01
   6.2902936e+00  -2.6718750e+01
   6.0442921e+00  -2.6015625e+01
   5.8053814e+00  -2.5312500e+01
   5.6481404e+00  -2.4609375e+01
   5.5958684e+00  -2.3906250e+01
   5.6090867e+00  -2.3203125e+01
   5.6159707e+00  -2.2500000e+01
   5.5551100e+00  -2.1796875e+01
   5.4018949e+00  -2.1093750e+01
   5.1754425e+00  -2.0390625e+01
   4.9314428e+00  -1.9687500e+01
   4.7410140e+00  -1.8984375e+01
   4.6581320e+00  -1.8281250e+01
   4.6938517e+00  -1.7578125e+01
   4.8192494e+00  -1.6875000e+01
   4.9929176e+00  -1.6171875e+01
   5.1867695e+00  -1.5468750e+01
   5.3930362e+00  -1.4765625e+01
   5.6142514e+00  -1.4062500e+01
   5.8473123e+00  -1.3359375e+01
   6.0732747e+00  -1.2656250e+01
   6.2586632e+00  -1.1953125e+01
   6.3653075e+00  -1.1250000e+01
   6.3616182e+00  -1.0546875e+01
   6.2309898e+00  -9.8437500e+00
   5.9773902e+00  -9.1406250e+00
   5.6296429e+00  -8.4375000e+00
   5.2437579e+00  -7.7343750e+00
   4.8980374e+00  -7.0312500e+00
   4.6729995e+00  -6.3281250e+00
   4.6173471e+00  -5.6250000e+00
   4.7219700e+00  -4.9218750e+00
   4.9259686e+00  -4.2187500e+00
   5.1473928e+00  -3.5156250e+00
   5.3109624e+00  -2.8125000e+00
   5.3592290e+00  -2.1093750e+00
   5.2518464e+00  -1.4062500e+00
   4.9611840e+00  -7.0312500e-01
   4.4688848e+00   0.0000000e+00
   3.7649129e+00   7.0312500e-01
   2.8494657e+00   1.4062500e+00
   1.7376794e+00   2.1093750e+00
   4.6571346e-01   2.8125000e+00
  -9.0722987e-01   3.5156250e+00
  -2.3122578e+00   4.2187500e+00
  -3.7073128e+00   4.9218750e+00
  -5.1168266e+00   5.6250000e+00
  -6.6253327e+00   6.3281250e+00
  -8.2849049e+00   7.0312500e+00
  -9.8961573e+00   7.7343750e+00
  -1.0758084e+01   8.4375000e+00
  -1.0289488e+01   9.1406250e+00
  -9.0826718e+00   9.8437500e+00
  -7.9791681e+00   1.0546875e+01
  -7.3387277e+00   1.1250000e+01
  -7.2442012e+00   1.1953125e+01
  -7.6787200e+00   1.2656250e+01
  -8.5446841e+00   1.3359375e+01
  -9.5782710e+00   1.4062500e+01
  -1.0276168e+01   1.4765625e+01
  -1.0227930e+01   1.5468750e+01
  -9.6609260e+00   1.6171875e+01
  -9.1297001e+00   1.6875000e+01
  -9.0052270e+00   1.7578125e+01
  -9.4622732e+00   1.8281250e+01
  -1.0596635e+01   1.8984375e+01
  -1.2455136e+01   1.9687500e+01
  -1.4828969e+01   2.0390625e+01
  -1.6472865e+01   2.1093750e+01
  -1.5803457e+01   2.1796875e+01
  -1.4125315e+01   2.2500000e+01
  -1.2875381e+01   2.3203125e+01
  -1.2341068e+01   2.3906250e+01
  -1.2479194e+01   2.4609375e+01
  -1.3185106e+01   2.5312500e+01
  -1.4302779e+01   2.6015625e+01
  -1.5588017e+01   2.6718750e+01
  -1.6746005e+01   2.7421875e+01
  -1.7607093e+01   2.8125000e+01
  -1.8163987e+01   2.8828125e+01
  -1.8238421e+01   2.9531250e+01
  -1.7397283e+01   3.0234375e+01
  -1.5691333e+01   3.0937500e+01
  -1.3776475e+01   3.1640625e+01
  -1.2160489e+01   3.2343750e+01
  -1.1036098e+01   3.3046875e+01
  -1.0443578e+01   3.3750000e+01
  -1.0366630e+01   3.4453125e+01
  -1.0749443e+01   3.5156250e+01
  -1.1464060e+01   3.5859375e+01
  -1.2255539e+01   3.6562500e+01
  -1.2783913e+01   3.7265625e+01
  -1.2911191e+01   3.7968750e+01
  -1.2907121e+01   3.8671875e+01
  -1.3214863e+01   3.9375000e+01
  -1.4218978e+01   4.0078125e+01
  -1.6202700e+01   4.0781250e+01
  -1.8685930e+01   4.1484375e+01
  -1.7925595e+01   4.2187500e+01
  -1.4133664e+01   4.2890625e+01
  -1.0921877e+01   4.3593750e+01
  -8.7126101e+00   4.4296875e+01
  -7.3238639e+00   4.5000000e+01
  -6.6143785e+00   4.5703125e+01
  -6.5080936e+00   4.6406250e+01
  -6.9768920e+00   4.7109375e+01
  -8.0317630e+00   4.7812500e+01
  -9.7245591e+00   4.8515625e+01
  -1.2164040e+01   4.9218750e+01
  -1.5564690e+01   4.9921875e+01
  -2.0399547e+01   5.0625000e+01
  -2.7590418e+01   5.1328125e+01
  -2.8384659e+01   5.2031250e+01
  -2.2076366e+01   5.2734375e+01
  -1.7646589e+01   5.3437500e+01
  -1.4273520e+01   5.4140625e+01
  -1.1652910e+01   5.4843750e+01
  -9.6856569e+00   5.5546875e+01
  -8.3140401e+00   5.6250000e+01
  -7.4983350e+00   5.6953125e+01
  -7.2169356e+00   5.7656250e+01
  -7.4678668e+00   5.8359375e+01
  -8.2683568e+00   5.9062500e+01
  -9.6450934e+00   5.9765625e+01
  -1.1578991e+01   6.0468750e+01
  -1.3767503e+01   6.1171875e+01
  -1.5122281e+01   6.1875000e+01
  -1.4647618e+01   6.2578125e+01
  -1.3328083e+01   6.3281250e+01
  -1.2257551e+01   6.3984375e+01
  -1.1742131e+01   6.4687500e+01
  -1.1803670e+01   6.5390625e+01
  -1.2424810e+01   6.6093750e+01
  -1.3616550e+01   6.6796875e+01
  -1.5448683e+01   6.7500000e+01
  -1.8050551e+01   6.8203125e+01
  -2.1216959e+01   6.8906250e+01
  -2.2073091e+01   6.9609375e+01
  -1.8850079e+01   7.0312500e+01
  -1.5458050e+01   7.1015625e+01
  -1.2908761e+01   7.1718750e+01
  -1.1094127e+01   7.2421875e+01
  -9.8774575e+00   7.3125000e+01
  -9.1687137e+00   7.3828125e+01
  -8.8991416e+00   7.4531250e+01
  -8.9877193e+00   7.5234375e+01
  -9.2979880e+00   7.5937500e+01
  -9.5985581e+00   7.6640625e+01
  -9.6085810e+00   7.7343750e+01
  -9.1994942e+00   7.8046875e+01
  -8.5275089e+00   7.8750000e+01
  -7.8736227e+00   7.9453125e+01
  -7.4542728e+00   8.0156250e+01
  -7.3891271e+00   8.0859375e+01
  -7.7369986e+00   8.1562500e+01
  -8.5214403e+00   8.2265625e+01
  -9.7227335e+00   8.2968750e+01
  -1.1213074e+01   8.3671875e+01
  -1.2620249e+01   8.4375000e+01
  -1.3344480e+01   8.5078125e+01
  -1.3170581e+01   8.5781250e+01
  -1.2571399e+01   8.6484375e+01
  -1.2025275e+01   8.7187500e+01
  -1.1678315e+01   8.7890625e+01
  -1.1450614e+01   8.8593750e+01
  -1.1183788e+01   8.9296875e+01
  -1.0788639e+01   9.0000000e+01
  -1.0335870e+01   9.0703125e+01
  -1.0008195e+01   9.1406250e+01
  -9.9996510e+00   9.2109375e+01
  -1.0473446e+01   9.2812500e+01
  -1.1566066e+01   9.3515625e+01
  -1.3340776e+01   9.4218750e+01
  -1.5363065e+01   9.4921875e+01
  -1.5683496e+01   9.5625000e+01
  -1.3540964e+01   9.6328125e+01
  -1.1118062e+01   9.7031250e+01
  -9.3684122e+00   9.7734375e+01
  -8.3682419e+00   9.8437500e+01
  -8.0686865e+00   9.9140625e+01
  -8.4374318e+00   9.9843750e+01
  -9.4454339e+00   1.0054688e+02
  -1.0936772e+01   1.0125000e+02
  -1.2231128e+01   1.0195312e+02
  -1.2067968e+01   1.0265625e+02
  -1.0526183e+01   1.0335938e+02
  -8.8664921e+00   1.0406250e+02
  -7.7070404e+00   1.0476562e+02
  -7.1811539e+00   1.0546875e+02
  -7.3142554e+00   1.0617188e+02
  -8.1486163e+00   1.0687500e+02
  -9.7883163e+00   1.0757812e+02
  -1.2424853e+01   1.0828125e+02
  -1.6147637e+01   1.0898438e+02
  -1.8755014e+01   1.0968750e+02
  -1.6559106e+01   1.1039062e+02
  -1.3846254e+01   1.1109375e+02
  -1.2234831e+01   1.1179688e+02
  -1.1506682e+01   1.1250000e+02
  -1.1287277e+01   1.1320312e+02
  -1.1087676e+01   1.1390625e+02
  -1.0419635e+01   1.1460938e+02
  -9.2173080e+00   1.1531250e+02
  -7.8501571e+00   1.1601562e+02
  -6.6740422e+00   1.1671875e+02
  -5.8611476e+00   1.1742188e+02
  -5.4665719e+00   1.1812500e+02
  -5.4958640e+00   1.1882812e+02
  -5.9315380e+00   1.1953125e+02
  -6.7311848e+00   1.2023438e+02
  -7.8042518e+00   1.2093750e+02
  -8.9776971e+00   1.2164063e+02
  -1.0002821e+01   1.2234375e+02
  -1.0690881e+01   1.2304688e+02
  -1.1083419e+01   1.2375000e+02
  -1.1381410e+01   1.2445313e+02
  -1.1707011e+01   1.2515625e+02
  -1.1954561e+01   1.2585938e+02
  -1.1821227e+01   1.2656250e+02
  -1.1107199e+01   1.2726562e+02
  -9.9925347e+00   1.2796875e+02
  -8.8305015e+00   1.2867188e+02
  -7.8612186e+00   1.2937500e+02
  -7.1799299e+00   1.3007812e+02
  -6.8003832e+00   1.3078125e+02
  -6.7020226e+00   1.3148437e+02
  -6.8558514e+00   1.3218750e+02
  -7.2421633e+00   1.3289062e+02
  -7.8666640e+00   1.3359375e+02
  -8.7740610e+00   1.3429688e+02
  -1.0053219e+01   1.3500000e+02
  -1.1813353e+01   1.3570312e+02
  -1.4007074e+01   1.3640625e+02
  -1.5625434e+01   1.3710938e+02
  -1.4619023e+01   1.3781250e+02
  -1.2015812e+01   1.3851563e+02
  -9.6606174e+00   1.3921875e+02
  -7.9522261e+00   1.3992188e+02
  -6.8607335e+00   1.4062500e+02
  -6.3184678e+00   1.4132812e+02
  -6.2780002e+00   1.4203125e+02
  -6.7120839e+00   1.4273438e+02
  -7.6029026e+00   1.4343750e+02
  -8.9190626e+00   1.4414062e+02
  -1.0556473e+01   1.4484375e+02
  -1.2201680e+01   1.4554687e+02
  -1.3212105e+01   1.4625000e+02
  -1.3057529e+01   1.4695313e+02
  -1.2007482e+01   1.4765625e+02
  -1.0634016e+01   1.4835938e+02
  -9.2502666e+00   1.4906250e+02
  -7.9834911e+00   1.4976562e+02
  -6.9106705e+00   1.5046875e+02
  -6.1005034e+00   1.5117188e+02
  -5.6178408e+00   1.5187500e+02
  -5.5271510e+00   1.5257813e+02
  -5.9041707e+00   1.5328125e+02
  -6.8597639e+00   1.5398438e+02
  -8.5923283e+00   1.5468750e+02
  -1.1538918e+01   1.5539062e+02
  -1.7048101e+01   1.5609375e+02
  -3.0000000e+01   1.5679688e+02
  -1.8105714e+01   1.5750000e+02
  -1.2327050e+01   1.5820312e+02
  -9.4256711e+00   1.5890625e+02
  -7.8495573e+00   1.5960938e+02
  -7.1414371e+00   1.6031250e+02
  -7.1272440e+00   1.6101562e+02
  -7.7552799e+00   1.6171875e+02
  -9.0605101e+00   1.6242188e+02
  -1.1186845e+01   1.6312500e+02
  -1.4504470e+01   1.6382812e+02
  -2.0107922e+01   1.6453125e+02
  -3.0000000e+01   1.6523438e+02
  -2.2906137e+01   1.6593750e+02
  -1.7738829e+01   1.6664062e+02
  -1.5280750e+01   1.6734375e+02
  -1.4075110e+01   1.6804688e+02
  -1.3616854e+01   1.6875000e+02
  -1.3641519e+01   1.6945313e+02
  -1.3949905e+01   1.7015625e+02
  -1.4351002e+01   1.7085938e+02
  -1.4665489e+01   1.7156250e+02
  -1.4774665e+01   1.7226562e+02
  -1.4659594e+01   1.7296875e+02
  -1.4372890e+01   1.7367188e+02
  -1.3972891e+01   1.7437500e+02
  -1.3486609e+01   1.7507812e+02
  -1.2916153e+01   1.7578125e+02
  -1.2264899e+01   1.7648438e+02
  -1.1557992e+01   1.7718750e+02
  -1.0844996e+01   1.7789062e+02
  -1.0189094e+01   1.7859375e+02
  -9.6550625e+00   1.7929688e+02
  -9.3036725e+00   1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_3_Beam_1_hbf.txt <==
               x               y
  -2.8953195e+01  -1.8000000e+02
  -2.5033593e+01  -1.7929688e+02
  -2.2626808e+01  -1.7859375e+02
  -2.1335778e+01  -1.7789062e+02
  -2.0907704e+01  -1.7718750e+02
  -2.1172070e+01  -1.7648438e+02
  -2.1905687e+01  -1.7578125e+02
  -2.2659291e+01  -1.7507812e+02
  -2.2802864e+01  -1.7437500e+02
  -2.2201502e+01  -1.7367188e+02
  -2.1424736e+01  -1.7296875e+02
  -2.1029330e+01  -1.7226562e+02
  -2.1317083e+01  -1.7156250e+02
  -2.2497349e+01  -1.7085938e+02
  -2.4817499e+01  -1.7015625e+02
  -2.8242672e+01  -1.6945313e+02
  -2.9263096e+01  -1.6875000e+02
  -2.5758738e+01  -1.6804687e+02
  -2.2696511e+01  -1.6734375e+02
  -2.0848296e+01  -1.6664062e+02
  -1.9975402e+01  -1.6593750e+02
  -1.9900523e+01  -1.6523438e+02
  -2.0507495e+01  -1.6453125e+02
  -2.1646850e+01  -1.6382812e+02
  -2.2960135e+01  -1.6312500e+02
  -2.3752034e+01  -1.6242188e+02
  -2.3575315e+01  -1.6171875e+02
  -2.2911195e+01  -1.6101562e+02
  -2.2424855e+01  -1.6031250e+02
  -2.2404980e+01  -1.5960938e+02
  -2.2851167e+01  -1.5890625e+02
  -2.3527198e+01  -1.5820312e+02
  -2.3944312e+01  -1.5750000e+02
  -2.3678921e+01  -1.5679688e+02
  -2.2902011e+01  -1.5609375e+02
  -2.2115527e+01  -1.5539062e+02
  -2.1639864e+01  -1.5468750e+02
  -2.1561413e+01  -1.5398438e+02
  -2.1818327e+01  -1.5328125e+02
  -2.2242229e+01  -1.5257812e+02
  -2.2614984e+01  -1.5187500e+02
  -2.2817552e+01  -1.5117188e+02
  -2.2958586e+01  -1.5046875e+02
  -2.3300010e+01  -1.4976562e+02
  -2.4092861e+01  -1.4906250e+02
  -2.5450149e+01  -1.4835938e+02
  -2.7020537e+01  -1.4765625e+02
  -2.7358262e+01  -1.4695312e+02
  -2.5682964e+01  -1.4625000e+02
  -2.3561834e+01  -1.4554687e+02
  -2.2001696e+01  -1.4484375e+02
  -2.1189592e+01  -1.4414062e+02
  -2.1119994e+01  -1.4343750e+02
  -2.1760258e+01  -1.4273438e+02
  -2.2996859e+01  -1.4203125e+02
  -2.4346864e+01  -1.4132812e+02
  -2.4674032e+01  -1.4062500e+02
  -2.3531309e+01  -1.3992188e+02
  -2.1999954e+01  -1.3921875e+02
  -2.0889144e+01  -1.3851563e+02
  -2.0421721e+01  -1.3781250e+02
  -2.0627284e+01  -1.3710938e+02
  -2.1487694e+01  -1.3640625e+02
  -2.2906464e+01  -1.3570312e+02
  -2.4499820e+01  -1.3500000e+02
  -2.5368896e+01  -1.3429688e+02
  -2.4980344e+01  -1.3359375e+02
  -2.4110992e+01  -1.3289062e+02
  -2.3592984e+01  -1.3218750e+02
  -2.3758749e+01  -1.3148437e+02
  -2.4732535e+01  -1.3078125e+02
  -2.6597704e+01  -1.3007812e+02
  -2.9309785e+01  -1.2937500e+02
  -3.1929364e+01  -1.2867188e+02
  -3.2204529e+01  -1.2796875e+02
  -3.1033921e+01  -1.2726562e+02
  -3.0566013e+01  -1.2656250e+02
  -3.1393479e+01  -1.2585938e+02
  -3.3364779e+01  -1.2515625e+02
  -3.4088147e+01  -1.2445313e+02
  -3.1138950e+01  -1.2375000e+02
  -2.7963036e+01  -1.2304688e+02
  -2.5885101e+01  -1.2234375e+02
  -2.4847381e+01  -1.2164062e+02
  -2.4704736e+01  -1.2093750e+02
  -2.5295240e+01  -1.2023438e+02
  -2.6209008e+01  -1.1953125e+02
  -2.6464857e+01  -1.1882812e+02
  -2.5366407e+01  -1.1812500e+02
  -2.3710524e+01  -1.1742187e+02
  -2.2403501e+01  -1.1671875e+02
  -2.1788155e+01  -1.1601562e+02
  -2.1996890e+01  -1.1531250e+02
  -2.3201382e+01  -1.1460938e+02
  -2.5828797e+01  -1.1390625e+02
  -3.1335185e+01  -1.1320312e+02
  -4.0000000e+01  -1.1250000e+02
  -3.1278273e+01  -1.1179688e+02
  -2.5802322e+01  -1.1109375e+02
  -2.3186060e+01  -1.1039062e+02
  -2.1988056e+01  -1.0968750e+02
  -2.1784134e+01  -1.0898438e+02
  -2.2403616e+01  -1.0828125e+02
  -2.3714185e+01  -1.0757812e+02
  -2.5371484e+01  -1.0687500e+02
  -2.6465941e+01  -1.0617188e+02
  -2.6203679e+01  -1.0546875e+02
  -2.5287513e+01  -1.0476562e+02
  -2.4697623e+01  -1.0406250e+02
  -2.4841882e+01  -1.0335938e+02
  -2.5881459e+01  -1.0265625e+02
  -2.7961221e+01  -1.0195312e+02
  -3.1138253e+01  -1.0125000e+02
  -3.4085249e+01  -1.0054688e+02
  -3.3360682e+01  -9.9843750e+01
  -3.1392554e+01  -9.9140625e+01
  -3.0568997e+01  -9.8437500e+01
  -3.1042048e+01  -9.7734375e+01
  -3.2219668e+01  -9.7031250e+01
  -3.1946236e+01  -9.6328125e+01
  -2.9321321e+01  -9.5625000e+01
  -2.6606662e+01  -9.4921875e+01
  -2.4741288e+01  -9.4218750e+01
  -2.3768215e+01  -9.3515625e+01
  -2.3603215e+01  -9.2812500e+01
  -2.4120827e+01  -9.2109375e+01
  -2.4986036e+01  -9.1406250e+01
  -2.5365024e+01  -9.0703125e+01
  -2.4488538e+01  -9.0000000e+01
  -2.2895321e+01  -8.9296875e+01
  -2.1479952e+01  -8.8593750e+01
  -2.0623331e+01  -8.7890625e+01
  -2.0421333e+01  -8.7187500e+01
  -2.0892091e+01  -8.6484375e+01
  -2.2005834e+01  -8.5781250e+01
  -2.3538473e+01  -8.5078125e+01
  -2.4677916e+01  -8.4375000e+01
  -2.4344993e+01  -8.3671875e+01
  -2.2993537e+01  -8.2968750e+01
  -2.1758758e+01  -8.2265625e+01
  -2.1121348e+01  -8.1562500e+01
  -2.1194168e+01  -8.0859375e+01
  -2.2009794e+01  -8.0156250e+01
  -2.3573507e+01  -7.9453125e+01
  -2.5696163e+01  -7.8750000e+01
  -2.7364325e+01  -7.8046875e+01
  -2.7014694e+01  -7.7343750e+01
  -2.5441618e+01  -7.6640625e+01
  -2.4086502e+01  -7.5937500e+01
  -2.3296373e+01  -7.5234375e+01
  -2.2956934e+01  -7.4531250e+01
  -2.2816564e+01  -7.3828125e+01
  -2.2613235e+01  -7.3125000e+01
  -2.2239005e+01  -7.2421875e+01
  -2.1813837e+01  -7.1718750e+01
  -2.1556125e+01  -7.1015625e+01
  -2.1633917e+01  -7.0312500e+01
  -2.2108482e+01  -6.9609375e+01
  -2.2892842e+01  -6.8906250e+01
  -2.3666722e+01  -6.8203125e+01
  -2.3930336e+01  -6.7500000e+01
  -2.3514893e+01  -6.6796875e+01
  -2.2842749e+01  -6.6093750e+01
  -2.2400824e+01  -6.5390625e+01
  -2.2424845e+01  -6.4687500e+01
  -2.2915282e+01  -6.3984375e+01
  -2.3582981e+01  -6.3281250e+01
  -2.3760905e+01  -6.2578125e+01
  -2.2967298e+01  -6.1875000e+01
  -2.1652181e+01  -6.1171875e+01
  -2.0512253e+01  -6.0468750e+01
  -1.9905665e+01  -5.9765625e+01
  -1.9981461e+01  -5.9062500e+01
  -2.0855489e+01  -5.8359375e+01
  -2.2704465e+01  -5.7656250e+01
  -2.5764166e+01  -5.6953125e+01
  -2.9249711e+01  -5.6250000e+01
  -2.8218999e+01  -5.5546875e+01
  -2.4806573e+01  -5.4843750e+01
  -2.2494164e+01  -5.4140625e+01
  -2.1318256e+01  -5.3437500e+01
  -2.1032951e+01  -5.2734375e+01
  -2.1428844e+01  -5.2031250e+01
  -2.2203037e+01  -5.1328125e+01
  -2.2798433e+01  -5.0625000e+01
  -2.2649841e+01  -4.9921875e+01
  -2.1896512e+01  -4.9218750e+01
  -2.1166746e+01  -4.8515625e+01
  -2.0907433e+01  -4.7812500e+01
  -2.1341160e+01  -4.7109375e+01
  -2.2638905e+01  -4.6406250e+01
  -2.5054555e+01  -4.5703125e+01
  -2.8984416e+01  -4.5000000e+01
  -3.3296324e+01  -4.4296875e+01
  -3.1236583e+01  -4.3593750e+01
  -2.7934459e+01  -4.2890625e+01
  -2.6239935e+01  -4.2187500e+01
  -2.5723294e+01  -4.1484375e+01
  -2.5773209e+01  -4.0781250e+01
  -2.5503105e+01  -4.0078125e+01
  -2.4306213e+01  -3.9375000e+01
  -2.2665471e+01  -3.8671875e+01
  -2.1307920e+01  -3.7968750e+01
  -2.0579378e+01  -3.7265625e+01
  -2.0619827e+01  -3.6562500e+01
  -2.1554261e+01  -3.5859375e+01
  -2.3585125e+01  -3.5156250e+01
  -2.6866083e+01  -3.4453125e+01
  -2.9267780e+01  -3.3750000e+01
  -2.6541333e+01  -3.3046875e+01
  -2.3342100e+01  -3.2343750e+01
  -2.1449277e+01  -3.1640625e+01
  -2.0716459e+01  -3.0937500e+01
  -2.1009079e+01  -3.0234375e+01
  -2.2281269e+01  -2.9531250e+01
  -2.4294908e+01  -2.8828125e+01
  -2.5525097e+01  -2.8125000e+01
  -2.4002600e+01  -2.7421875e+01
  -2.1591501e+01  -2.6718750e+01
  -1.9861214e+01  -2.6015625e+01
  -1.9038153e+01  -2.5312500e+01
  -1.9116366e+01  -2.4609375e+01
  -2.0148993e+01  -2.3906250e+01
  -2.2329072e+01  -2.3203125e+01
  -2.6007702e+01  -2.2500000e+01
  -3.0016627e+01  -2.1796875e+01
  -2.7757564e+01  -2.1093750e+01
  -2.4191293e+01  -2.0390625e+01
  -2.2173406e+01  -1.9687500e+01
  -2.1367242e+01  -1.8984375e+01
  -2.1420876e+01  -1.8281250e+01
  -2.1929736e+01  -1.7578125e+01
  -2.2227747e+01  -1.6875000e+01
  -2.1720418e+01  -1.6171875e+01
  -2.0663242e+01  -1.5468750e+01
  -1.9742180e+01  -1.4765625e+01
  -1.9385730e+01  -1.4062500e+01
  -1.9808844e+01  -1.3359375e+01
  -2.1213934e+01  -1.2656250e+01
  -2.3946451e+01  -1.1953125e+01
  -2.8383027e+01  -1.1250000e+01
  -3.0194771e+01  -1.0546875e+01
  -2.5908521e+01  -9.8437500e+00
  -2.2880611e+01  -9.1406250e+00
  -2.1507865e+01  -8.4375000e+00
  -2.1496283e+01  -7.7343750e+00
  -2.2899836e+01  -7.0312500e+00
  -2.6314111e+01  -6.3281250e+00
  -3.3668105e+01  -5.6250000e+00
  -3.1504065e+01  -4.9218750e+00
  -2.4876657e+01  -4.2187500e+00
  -2.1660777e+01  -3.5156250e+00
  -2.0225346e+01  -2.8125000e+00
  -2.0107852e+01  -2.1093750e+00
  -2.1315638e+01  -1.4062500e+00
  -2.4360751e+01  -7.0312500e-01
  -3.1490437e+01   0.0000000e+00
  -3.4475727e+01   7.0312500e-01
  -2.5028516e+01   1.4062500e+00
  -2.0972853e+01   2.1093750e+00
  -1.8926597e+01   2.8125000e+00
  -1.8077606e+01   3.5156250e+00
  -1.8108867e+01   4.2187500e+00
  -1.8785847e+01   4.9218750e+00
  -1.9689487e+01   5.6250000e+00
  -2.0046884e+01   6.3281250e+00
  -1.9384266e+01   7.0312500e+00
  -1.8242601e+01   7.7343750e+00
  -1.7308391e+01   8.4375000e+00
  -1.6861458e+01   9.1406250e+00
  -1.6916717e+01   9.8437500e+00
  -1.7317198e+01   1.0546875e+01
  -1.7709774e+01   1.1250000e+01
  -1.7655052e+01   1.1953125e+01
  -1.7057909e+01   1.2656250e+01
  -1.6288069e+01   1.3359375e+01
  -1.5753825e+01   1.4062500e+01
  -1.5682637e+01   1.4765625e+01
  -1.6167889e+01   1.5468750e+01
  -1.7211007e+01   1.6171875e+01
  -1.8648034e+01   1.6875000e+01
  -1.9938636e+01   1.7578125e+01
  -2.0313257e+01   1.8281250e+01
  -1.9856926e+01   1.8984375e+01
  -1.9441162e+01   1.9687500e+01
  -1.9694935e+01   2.0390625e+01
  -2.0955150e+01   2.1093750e+01
  -2.3407617e+01   2.1796875e+01
  -2.5860871e+01   2.2500000e+01
  -2.4042422e+01   2.3203125e+01
  -2.0579331e+01   2.3906250e+01
  -1.8195805e+01   2.4609375e+01
  -1.6962885e+01   2.5312500e+01
  -1.6748505e+01   2.6015625e+01
  -1.7535001e+01   2.6718750e+01
  -1.9408139e+01   2.7421875e+01
  -2.2263896e+01   2.8125000e+01
  -2.3880584e+01   2.8828125e+01
  -2.1589072e+01   2.9531250e+01
  -1.8897257e+01   3.0234375e+01
  -1.7283746e+01   3.0937500e+01
  -1.6719676e+01   3.1640625e+01
  -1.7071545e+01   3.2343750e+01
  -1.8151747e+01   3.3046875e+01
  -1.9379872e+01   3.3750000e+01
  -1.9538791e+01   3.4453125e+01
  -1.8366459e+01   3.5156250e+01
  -1.7085532e+01   3.5859375e+01
  -1.6519703e+01   3.6562500e+01
  -1.7016903e+01   3.7265625e+01
  -1.8957411e+01   3.7968750e+01
  -2.2902740e+01   3.8671875e+01
  -2.3960091e+01   3.9375000e+01
  -1.7908332e+01   4.0078125e+01
  -1.3384053e+01   4.0781250e+01
  -1.0265549e+01   4.1484375e+01
  -7.9612485e+00   4.2187500e+01
  -6.1398843e+00   4.2890625e+01
  -4.6078904e+00   4.3593750e+01
  -3.2623905e+00   4.4296875e+01
  -2.0709604e+00   4.5000000e+01
  -1.0490646e+00   4.5703125e+01
  -2.3423004e-01   4.6406250e+01
   3.3408235e-01   4.7109375e+01
   6.2584102e-01   4.7812500e+01
   6.2770575e-01   4.8515625e+01
   3.5426364e-01   4.9218750e+01
  -1.2812574e-01   4.9921875e+01
  -6.6435113e-01   5.0625000e+01
  -1.0026488e+00   5.1328125e+01
  -9.1781011e-01   5.2031250e+01
  -4.2059708e-01   5.2734375e+01
   2.5273898e-01   5.3437500e+01
   8.5475371e-01   5.4140625e+01
   1.2436755e+00   5.4843750e+01
   1.3784433e+00   5.5546875e+01
   1.2945834e+00   5.6250000e+01
   1.0956415e+00   5.6953125e+01
   9.3922188e-01   5.7656250e+01
   9.7555430e-01   5.8359375e+01
   1.2472483e+00   5.9062500e+01
   1.6569082e+00   5.9765625e+01
   2.0471494e+00   6.0468750e+01
   2.2896389e+00   6.1171875e+01
   2.3155984e+00   6.1875000e+01
   2.1118299e+00   6.2578125e+01
   1.7141957e+00   6.3281250e+01
   1.2053546e+00   6.3984375e+01
   7.0341942e-01   6.4687500e+01
   3.2151447e-01   6.5390625e+01
   1.0818649e-01   6.6093750e+01
   2.7745403e-02   6.6796875e+01
   1.1373958e-02   6.7500000e+01
   2.6715531e-02   6.8203125e+01
   1.0665569e-01   6.8906250e+01
   3.2027079e-01   6.9609375e+01
   7.0303231e-01   7.0312500e+01
   1.2058560e+00   7.1015625e+01
   1.7151982e+00   7.1718750e+01
   2.1128451e+00   7.2421875e+01
   2.3162499e+00   7.3125000e+01
   2.2897377e+00   7.3828125e+01
   2.0467188e+00   7.4531250e+01
   1.6562036e+00   7.5234375e+01
   1.2467227e+00   7.5937500e+01
   9.7564676e-01   7.6640625e+01
   9.4001027e-01   7.7343750e+01
   1.0967446e+00   7.8046875e+01
   1.2954520e+00   7.8750000e+01
   1.3786572e+00   7.9453125e+01
   1.2430400e+00   8.0156250e+01
   8.5330864e-01   8.0859375e+01
   2.5079617e-01   8.1562500e+01
  -4.2240080e-01   8.2265625e+01
  -9.1867671e-01   8.2968750e+01
  -1.0022277e+00   8.3671875e+01
  -6.6312568e-01   8.4375000e+01
  -1.2687148e-01   8.5078125e+01
   3.5507184e-01   8.5781250e+01
   6.2797085e-01   8.6484375e+01
   6.2572625e-01   8.7187500e+01
   3.3392312e-01   8.7890625e+01
  -2.3397419e-01   8.8593750e+01
  -1.0478663e+00   8.9296875e+01
  -2.0683407e+00   9.0000000e+01
  -3.2581159e+00   9.0703125e+01
  -4.6021850e+00   9.1406250e+01
  -6.1335137e+00   9.2109375e+01
  -7.9554046e+00   9.2812500e+01
  -1.0261692e+01   9.3515625e+01
  -1.3384033e+01   9.4218750e+01
  -1.7915187e+01   9.4921875e+01
  -2.3972310e+01   9.5625000e+01
  -2.2891890e+01   9.6328125e+01
  -1.8949905e+01   9.7031250e+01
  -1.7015088e+01   9.7734375e+01
  -1.6523362e+01   9.8437500e+01
  -1.7094731e+01   9.9140625e+01
  -1.8380088e+01   9.9843750e+01
  -1.9550372e+01   1.0054688e+02
  -1.9381248e+01   1.0125000e+02
  -1.8146988e+01   1.0195312e+02
  -1.7066998e+01   1.0265625e+02
  -1.6718232e+01   1.0335938e+02
  -1.7287027e+01   1.0406250e+02
  -1.8907182e+01   1.0476562e+02
  -2.1607458e+01   1.0546875e+02
  -2.3894763e+01   1.0617188e+02
  -2.2256524e+01   1.0687500e+02
  -1.9397104e+01   1.0757812e+02
  -1.7526278e+01   1.0828125e+02
  -1.6742672e+01   1.0898438e+02
  -1.6959696e+01   1.0968750e+02
  -1.8194633e+01   1.1039062e+02
  -2.0577981e+01   1.1109375e+02
  -2.4031041e+01   1.1179688e+02
  -2.5826702e+01   1.1250000e+02
  -2.3384060e+01   1.1320312e+02
  -2.0945222e+01   1.1390625e+02
  -1.9693887e+01   1.1460938e+02
  -1.9447075e+01   1.1531250e+02
  -1.9868405e+01   1.1601562e+02
  -2.0326194e+01   1.1671875e+02
  -1.9946216e+01   1.1742188e+02
  -1.8649207e+01   1.1812500e+02
  -1.7209518e+01   1.1882812e+02
  -1.6166417e+01   1.1953125e+02
  -1.5682273e+01   1.2023438e+02
  -1.5754735e+01   1.2093750e+02
  -1.6289659e+01   1.2164063e+02
  -1.7058657e+01   1.2234375e+02
  -1.7653043e+01   1.2304688e+02
  -1.7704977e+01   1.2375000e+02
  -1.7312137e+01   1.2445313e+02
  -1.6913944e+01   1.2515625e+02
  -1.6862451e+01   1.2585938e+02
  -1.7313976e+01   1.2656250e+02
  -1.8252955e+01   1.2726562e+02
  -1.9397357e+01   1.2796875e+02
  -2.0056407e+01   1.2867188e+02
  -1.9690793e+01   1.2937500e+02
  -1.8781977e+01   1.3007812e+02
  -1.8104120e+01   1.3078125e+02
  -1.8074485e+01   1.3148437e+02
  -1.8926767e+01   1.3218750e+02
  -2.0978532e+01   1.3289062e+02
  -2.5045451e+01   1.3359375e+02
  -3.4525350e+01   1.3429688e+02
  -3.1426257e+01   1.3500000e+02
  -2.4331287e+01   1.3570312e+02
  -2.1296371e+01   1.3640625e+02
  -2.0093819e+01   1.3710938e+02
  -2.0214860e+01   1.3781250e+02
  -2.1653219e+01   1.3851563e+02
  -2.4872031e+01   1.3921875e+02
  -3.1501253e+01   1.3992188e+02
  -3.3644747e+01   1.4062500e+02
  -2.6302549e+01   1.4132812e+02
  -2.2892050e+01   1.4203125e+02
  -2.1490228e+01   1.4273438e+02
  -2.1502337e+01   1.4343750e+02
  -2.2873622e+01   1.4414062e+02
  -2.5893594e+01   1.4484375e+02
  -3.0150347e+01   1.4554687e+02
  -2.8356330e+01   1.4625000e+02
  -2.3942321e+01   1.4695313e+02
  -2.1217368e+01   1.4765625e+02
  -1.9816384e+01   1.4835938e+02
  -1.9396361e+01   1.4906250e+02
  -1.9755184e+01   1.4976562e+02
  -2.0676903e+01   1.5046875e+02
  -2.1730621e+01   1.5117188e+02
  -2.2230091e+01   1.5187500e+02
  -2.1926284e+01   1.5257813e+02
  -2.1417336e+01   1.5328125e+02
  -2.1367303e+01   1.5398438e+02
  -2.2179360e+01   1.5468750e+02
  -2.4205902e+01   1.5539062e+02
  -2.7782031e+01   1.5609375e+02
  -3.0008320e+01   1.5679688e+02
  -2.5978354e+01   1.5750000e+02
  -2.2307233e+01   1.5820312e+02
  -2.0133752e+01   1.5890625e+02
  -1.9106201e+01   1.5960938e+02
  -1.9032424e+01   1.6031250e+02
  -1.9859965e+01   1.6101562e+02
  -2.1595195e+01   1.6171875e+02
  -2.4010139e+01   1.6242188e+02
  -2.5526347e+01   1.6312500e+02
  -2.4285160e+01   1.6382812e+02
  -2.2269877e+01   1.6453125e+02
  -2.0999708e+01   1.6523438e+02
  -2.0710060e+01   1.6593750e+02
  -2.1446920e+01   1.6664062e+02
  -2.3346935e+01   1.6734375e+02
  -2.6564086e+01   1.6804688e+02
  -2.9319988e+01   1.6875000e+02
  -2.6894464e+01   1.6945313e+02
  -2.3595930e+01   1.7015625e+02
  -2.1559160e+01   1.7085938e+02
  -2.0622245e+01   1.7156250e+02
  -2.0580111e+01   1.7226562e+02
  -2.1306556e+01   1.7296875e+02
  -2.2660701e+01   1.7367188e+02
  -2.4296874e+01   1.7437500e+02
  -2.5492316e+01   1.7507812e+02
  -2.5768885e+01   1.7578125e+02
  -2.5729380e+01   1.7648438e+02
  -2.6257042e+01   1.7718750e+02
  -2.7964717e+01   1.7789062e+02
  -3.1281216e+01   1.7859375e+02
  -3.3294923e+01   1.7929688e+02
  -2.8953195e+01   1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_3_Beam_1_hbf_full.txt <==
               x               y
  -3.4004525e+01  -1.8000000e+02
  -3.1243354e+01  -1.7929688e+02
  -2.9652724e+01  -1.7859375e+02
  -2.9106600e+01  -1.7789062e+02
  -2.9502778e+01  -1.7718750e+02
  -3.0806723e+01  -1.7648438e+02
  -3.2876798e+01  -1.7578125e+02
  -3.4748943e+01  -1.7507812e+02
  -3.4471607e+01  -1.7437500e+02
  -3.2790483e+01  -1.7367188e+02
  -3.1549331e+01  -1.7296875e+02
  -3.1309189e+01  -1.7226562e+02
  -3.2268444e+01  -1.7156250e+02
  -3.4848686e+01  -1.7085938e+02
  -4.0000000e+01  -1.7015625e+02
  -4.0000000e+01  -1.6945313e+02
  -3.7673218e+01  -1.6875000e+02
  -3.3366149e+01  -1.6804687e+02
  -3.1357828e+01  -1.6734375e+02
  -3.0810098e+01  -1.6664062e+02
  -3.1567473e+01  -1.6593750e+02
  -3.3924341e+01  -1.6523438e+02
  -3.9276542e+01  -1.6453125e+02
  -4.0000000e+01  -1.6382812e+02
  -3.9047536e+01  -1.6312500e+02
  -3.3690777e+01  -1.6242188e+02
  -3.1268705e+01  -1.6171875e+02
  -3.0414487e+01  -1.6101562e+02
  -3.0824779e+01  -1.6031250e+02
  -3.2620874e+01  -1.5960938e+02
  -3.6558564e+01  -1.5890625e+02
  -4.0000000e+01  -1.5820312e+02
  -4.0000000e+01  -1.5750000e+02
  -3.5880424e+01  -1.5679688e+02
  -3.2791724e+01  -1.5609375e+02
  -3.1644573e+01  -1.5539062e+02
  -3.1920766e+01  -1.5468750e+02
  -3.3670659e+01  -1.5398438e+02
  -3.7443881e+01  -1.5328125e+02
  -4.0000000e+01  -1.5257812e+02
  -3.8337504e+01  -1.5187500e+02
  -3.3717086e+01  -1.5117188e+02
  -3.1235405e+01  -1.5046875e+02
  -3.0172362e+01  -1.4976562e+02
  -3.0241026e+01  -1.4906250e+02
  -3.1407741e+01  -1.4835938e+02
  -3.3785603e+01  -1.4765625e+02
  -3.7118677e+01  -1.4695312e+02
  -3.8002651e+01  -1.4625000e+02
  -3.5164432e+01  -1.4554687e+02
  -3.2842178e+01  -1.4484375e+02
  -3.1840523e+01  -1.4414062e+02
  -3.2131273e+01  -1.4343750e+02
  -3.3909195e+01  -1.4273438e+02
  -3.8109246e+01  -1.4203125e+02
  -4.0000000e+01  -1.4132812e+02
  -4.0000000e+01  -1.4062500e+02
  -3.5298396e+01  -1.3992188e+02
  -3.2318504e+01  -1.3921875e+02
  -3.1123185e+01  -1.3851563e+02
  -3.1267240e+01  -1.3781250e+02
  -3.2813215e+01  -1.3710938e+02
  -3.6446642e+01  -1.3640625e+02
  -4.0000000e+01  -1.3570312e+02
  -4.0000000e+01  -1.3500000e+02
  -3.5784274e+01  -1.3429688e+02
  -3.2370471e+01  -1.3359375e+02
  -3.0899706e+01  -1.3289062e+02
  -3.0774398e+01  -1.3218750e+02
  -3.1944567e+01  -1.3148437e+02
  -3.4810512e+01  -1.3078125e+02
  -4.0000000e+01  -1.3007812e+02
  -4.0000000e+01  -1.2937500e+02
  -3.7561371e+01  -1.2867188e+02
  -3.3520320e+01  -1.2796875e+02
  -3.1759503e+01  -1.2726562e+02
  -3.1479798e+01  -1.2656250e+02
  -3.2574785e+01  -1.2585938e+02
  -3.5432653e+01  -1.2515625e+02
  -4.0000000e+01  -1.2445313e+02
  -4.0000000e+01  -1.2375000e+02
  -3.6598767e+01  -1.2304688e+02
  -3.2877703e+01  -1.2234375e+02
  -3.1149134e+01  -1.2164062e+02
  -3.0779049e+01  -1.2093750e+02
  -3.1657993e+01  -1.2023438e+02
  -3.4061531e+01  -1.1953125e+02
  -3.9096113e+01  -1.1882812e+02
  -4.0000000e+01  -1.1812500e+02
  -3.9320707e+01  -1.1742187e+02
  -3.4530794e+01  -1.1671875e+02
  -3.2410334e+01  -1.1601562e+02
  -3.1892276e+01  -1.1531250e+02
  -3.2786288e+01  -1.1460938e+02
  -3.5446438e+01  -1.1390625e+02
  -4.0000000e+01  -1.1320312e+02
  -4.0000000e+01  -1.1250000e+02
  -3.8249167e+01  -1.1179688e+02
  -3.3843334e+01  -1.1109375e+02
  -3.1874515e+01  -1.1039062e+02
  -3.1409780e+01  -1.0968750e+02
  -3.2299093e+01  -1.0898438e+02
  -3.4883661e+01  -1.0828125e+02
  -4.0000000e+01  -1.0757812e+02
  -4.0000000e+01  -1.0687500e+02
  -3.7671498e+01  -1.0617188e+02
  -3.3254664e+01  -1.0546875e+02
  -3.1177262e+01  -1.0476562e+02
  -3.0534277e+01  -1.0406250e+02
  -3.1119887e+01  -1.0335938e+02
  -3.3086714e+01  -1.0265625e+02
  -3.7072758e+01  -1.0195312e+02
  -4.0000000e+01  -1.0125000e+02
  -3.9055362e+01  -1.0054688e+02
  -3.4303741e+01  -9.9843750e+01
  -3.1932803e+01  -9.9140625e+01
  -3.1117690e+01  -9.8437500e+01
  -3.1620915e+01  -9.7734375e+01
  -3.3631251e+01  -9.7031250e+01
  -3.8136150e+01  -9.6328125e+01
  -4.0000000e+01  -9.5625000e+01
  -4.0000000e+01  -9.4921875e+01
  -3.4491871e+01  -9.4218750e+01
  -3.1817684e+01  -9.3515625e+01
  -3.0795084e+01  -9.2812500e+01
  -3.1060116e+01  -9.2109375e+01
  -3.2693196e+01  -9.1406250e+01
  -3.6366159e+01  -9.0703125e+01
  -4.0000000e+01  -9.0000000e+01
  -4.0000000e+01  -8.9296875e+01
  -3.6558052e+01  -8.8593750e+01
  -3.3193621e+01  -8.7890625e+01
  -3.1880485e+01  -8.7187500e+01
  -3.2012445e+01  -8.6484375e+01
  -3.3618947e+01  -8.5781250e+01
  -3.7410197e+01  -8.5078125e+01
  -4.0000000e+01  -8.4375000e+01
  -4.0000000e+01  -8.3671875e+01
  -3.6130303e+01  -8.2968750e+01
  -3.3024532e+01  -8.2265625e+01
  -3.1793953e+01  -8.1562500e+01
  -3.1930995e+01  -8.0859375e+01
  -3.3417694e+01  -8.0156250e+01
  -3.6497468e+01  -7.9453125e+01
  -4.0000000e+01  -7.8750000e+01
  -3.7591043e+01  -7.8046875e+01
  -3.3683725e+01  -7.7343750e+01
  -3.1344566e+01  -7.6640625e+01
  -3.0324269e+01  -7.5937500e+01
  -3.0430326e+01  -7.5234375e+01
  -3.1676978e+01  -7.4531250e+01
  -3.4250512e+01  -7.3828125e+01
  -3.7909939e+01  -7.3125000e+01
  -3.8170507e+01  -7.2421875e+01
  -3.4639776e+01  -7.1718750e+01
  -3.2111363e+01  -7.1015625e+01
  -3.0974814e+01  -7.0312500e+01
  -3.1092630e+01  -6.9609375e+01
  -3.2579930e+01  -6.8906250e+01
  -3.6117406e+01  -6.8203125e+01
  -4.0000000e+01  -6.7500000e+01
  -4.0000000e+01  -6.6796875e+01
  -3.5694591e+01  -6.6093750e+01
  -3.2138445e+01  -6.5390625e+01
  -3.0566624e+01  -6.4687500e+01
  -3.0338518e+01  -6.3984375e+01
  -3.1379715e+01  -6.3281250e+01
  -3.4052876e+01  -6.2578125e+01
  -3.9959025e+01  -6.1875000e+01
  -4.0000000e+01  -6.1171875e+01
  -3.8552210e+01  -6.0468750e+01
  -3.3757405e+01  -5.9765625e+01
  -3.1681384e+01  -5.9062500e+01
  -3.1166921e+01  -5.8359375e+01
  -3.2002456e+01  -5.7656250e+01
  -3.4464355e+01  -5.6953125e+01
  -3.9838452e+01  -5.6250000e+01
  -4.0000000e+01  -5.5546875e+01
  -3.8867020e+01  -5.4843750e+01
  -3.4186915e+01  -5.4140625e+01
  -3.2100253e+01  -5.3437500e+01
  -3.1547762e+01  -5.2734375e+01
  -3.2269593e+01  -5.2031250e+01
  -3.4251905e+01  -5.1328125e+01
  -3.6950273e+01  -5.0625000e+01
  -3.6855803e+01  -4.9921875e+01
  -3.3739297e+01  -4.9218750e+01
  -3.1195849e+01  -4.8515625e+01
  -2.9800508e+01  -4.7812500e+01
  -2.9450197e+01  -4.7109375e+01
  -3.0098898e+01  -4.6406250e+01
  -3.1786746e+01  -4.5703125e+01
  -3.4376709e+01  -4.5000000e+01
  -3.6065459e+01  -4.4296875e+01
  -3.4329602e+01  -4.3593750e+01
  -3.1866031e+01  -4.2890625e+01
  -3.0363036e+01  -4.2187500e+01
  -2.9963162e+01  -4.1484375e+01
  -3.0698504e+01  -4.0781250e+01
  -3.2793374e+01  -4.0078125e+01
  -3.6780110e+01  -3.9375000e+01
  -4.0000000e+01  -3.8671875e+01
  -3.6347714e+01  -3.7968750e+01
  -3.2356247e+01  -3.7265625e+01
  -3.0218809e+01  -3.6562500e+01
  -2.9421058e+01  -3.5859375e+01
  -2.9784474e+01  -3.5156250e+01
  -3.1427749e+01  -3.4453125e+01
  -3.4974057e+01  -3.3750000e+01
  -4.0000000e+01  -3.3046875e+01
  -4.0000000e+01  -3.2343750e+01
  -3.6208319e+01  -3.1640625e+01
  -3.2662132e+01  -3.0937500e+01
  -3.1264479e+01  -3.0234375e+01
  -3.1333471e+01  -2.9531250e+01
  -3.2868746e+01  -2.8828125e+01
  -3.6538622e+01  -2.8125000e+01
  -4.0000000e+01  -2.7421875e+01
  -4.0000000e+01  -2.6718750e+01
  -3.5564068e+01  -2.6015625e+01
  -3.2259318e+01  -2.5312500e+01
  -3.0802376e+01  -2.4609375e+01
  -3.0566448e+01  -2.3906250e+01
  -3.1293980e+01  -2.3203125e+01
  -3.2621777e+01  -2.2500000e+01
  -3.3447564e+01  -2.1796875e+01
  -3.2509058e+01  -2.1093750e+01
  -3.0685350e+01  -2.0390625e+01
  -2.9229409e+01  -1.9687500e+01
  -2.8529150e+01  -1.8984375e+01
  -2.8661692e+01  -1.8281250e+01
  -2.9684078e+01  -1.7578125e+01
  -3.1673186e+01  -1.6875000e+01
  -3.4409051e+01  -1.6171875e+01
  -3.5844477e+01  -1.5468750e+01
  -3.4070260e+01  -1.4765625e+01
  -3.1875857e+01  -1.4062500e+01
  -3.0608411e+01  -1.3359375e+01
  -3.0309006e+01  -1.2656250e+01
  -3.0801590e+01  -1.1953125e+01
  -3.1635298e+01  -1.1250000e+01
  -3.1780105e+01  -1.0546875e+01
  -3.0552850e+01  -9.8437500e+00
  -2.8784287e+01  -9.1406250e+00
  -2.7350885e+01  -8.4375000e+00
  -2.6548357e+01  -7.7343750e+00
  -2.6442380e+01  -7.0312500e+00
  -2.7064740e+01  -6.3281250e+00
  -2.8455902e+01  -5.6250000e+00
  -3.0571052e+01  -4.9218750e+00
  -3.2723076e+01  -4.2187500e+00
  -3.2922223e+01  -3.5156250e+00
  -3.1167839e+01  -2.8125000e+00
  -2.9441913e+01  -2.1093750e+00
  -2.8414228e+01  -1.4062500e+00
  -2.8091403e+01  -7.0312500e-01
  -2.8345252e+01   0.0000000e+00
  -2.8956506e+01   7.0312500e-01
  -2.9552853e+01   1.4062500e+00
  -2.9699344e+01   2.1093750e+00
  -2.9277146e+01   2.8125000e+00
  -2.8577643e+01   3.5156250e+00
  -2.7907372e+01   4.2187500e+00
  -2.7371544e+01   4.9218750e+00
  -2.6922745e+01   5.6250000e+00
  -2.6468501e+01   6.3281250e+00
  -2.5967493e+01   7.0312500e+00
  -2.5468054e+01   7.7343750e+00
  -2.5069987e+01   8.4375000e+00
  -2.4862325e+01   9.1406250e+00
  -2.4885754e+01   9.8437500e+00
  -2.5118341e+01   1.0546875e+01
  -2.5472357e+01   1.1250000e+01
  -2.5815079e+01   1.1953125e+01
  -2.6040157e+01   1.2656250e+01
  -2.6157776e+01   1.3359375e+01
  -2.6303202e+01   1.4062500e+01
  -2.6653372e+01   1.4765625e+01
  -2.7344956e+01   1.5468750e+01
  -2.8417153e+01   1.6171875e+01
  -2.9706593e+01   1.6875000e+01
  -3.0687414e+01   1.7578125e+01
  -3.0757865e+01   1.8281250e+01
  -3.0132387e+01   1.8984375e+01
  -2.9569063e+01   1.9687500e+01
  -2.9573546e+01   2.0390625e+01
  -3.0367016e+01   2.1093750e+01
  -3.1896470e+01   2.1796875e+01
  -3.3061406e+01   2.2500000e+01
  -3.1627962e+01   2.3203125e+01
  -2.8732702e+01   2.3906250e+01
  -2.6270239e+01   2.4609375e+01
  -2.4607275e+01   2.5312500e+01
  -2.3717384e+01   2.6015625e+01
  -2.3578076e+01   2.6718750e+01
  -2.4249505e+01   2.7421875e+01
  -2.5947511e+01   2.8125000e+01
  -2.9294716e+01   2.8828125e+01
  -3.6853336e+01   2.9531250e+01
  -4.0000000e+01   3.0234375e+01
  -3.0318423e+01   3.0937500e+01
  -2.5951648e+01   3.1640625e+01
  -2.3601998e+01   3.2343750e+01
  -2.2400516e+01   3.3046875e+01
  -2.2041507e+01   3.3750000e+01
  -2.2359131e+01   3.4453125e+01
  -2.3122685e+01   3.5156250e+01
  -2.3794138e+01   3.5859375e+01
  -2.3629377e+01   3.6562500e+01
  -2.2668187e+01   3.7265625e+01
  -2.1766282e+01   3.7968750e+01
  -2.1652130e+01   3.8671875e+01
  -2.2918948e+01   3.9375000e+01
  -2.6136392e+01   4.0078125e+01
  -2.5307254e+01   4.0781250e+01
  -1.8372720e+01   4.1484375e+01
  -1.3178685e+01   4.2187500e+01
  -9.3963955e+00   4.2890625e+01
  -6.5194387e+00   4.3593750e+01
  -4.2901579e+00   4.4296875e+01
  -2.5682580e+00   4.5000000e+01
  -1.2704822e+00   4.5703125e+01
  -3.4358539e-01   4.6406250e+01
   2.4969483e-01   4.7109375e+01
   5.3991379e-01   4.7812500e+01
   5.5952755e-01   4.8515625e+01
   3.5342794e-01   4.9218750e+01
  -7.8256579e-03   4.9921875e+01
  -4.1723827e-01   5.0625000e+01
  -7.4067248e-01   5.1328125e+01
  -8.6694676e-01   5.2031250e+01
  -7.7618099e-01   5.2734375e+01
  -5.5186242e-01   5.3437500e+01
  -3.1892584e-01   5.4140625e+01
  -1.7750556e-01   5.4843750e+01
  -1.7524653e-01   5.5546875e+01
  -3.0447213e-01   5.6250000e+01
  -5.0556020e-01   5.6953125e+01
  -6.7823688e-01   5.7656250e+01
  -7.1654037e-01   5.8359375e+01
  -5.6657709e-01   5.9062500e+01
  -2.6213624e-01   5.9765625e+01
   1.0110533e-01   6.0468750e+01
   4.2168339e-01   6.1171875e+01
   6.2798441e-01   6.1875000e+01
   6.8511557e-01   6.2578125e+01
   5.8916671e-01   6.3281250e+01
   3.6065173e-01   6.3984375e+01
   4.0153785e-02   6.4687500e+01
  -3.1536337e-01   6.5390625e+01
  -6.3869890e-01   6.6093750e+01
  -8.6365924e-01   6.6796875e+01
  -9.4091772e-01   6.7500000e+01
  -8.5294878e-01   6.8203125e+01
  -6.1995892e-01   6.8906250e+01
  -2.9305055e-01   6.9609375e+01
   6.1068756e-02   7.0312500e+01
   3.7572963e-01   7.1015625e+01
   5.9512181e-01   7.1718750e+01
   6.8013568e-01   7.2421875e+01
   6.1198031e-01   7.3125000e+01
   3.9663431e-01   7.3828125e+01
   7.1437374e-02   7.4531250e+01
  -2.8969613e-01   7.5234375e+01
  -5.8478443e-01   7.5937500e+01
  -7.2139227e-01   7.6640625e+01
  -6.7194917e-01   7.7343750e+01
  -4.9515781e-01   7.8046875e+01
  -2.9741023e-01   7.8750000e+01
  -1.7622184e-01   7.9453125e+01
  -1.8753252e-01   8.0156250e+01
  -3.3543552e-01   8.0859375e+01
  -5.6909444e-01   8.1562500e+01
  -7.8650265e-01   8.2265625e+01
  -8.6421826e-01   8.2968750e+01
  -7.2436140e-01   8.3671875e+01
  -3.9283172e-01   8.4375000e+01
   1.7283014e-02   8.5078125e+01
   3.7379836e-01   8.5781250e+01
   5.7265486e-01   8.6484375e+01
   5.4554290e-01   8.7187500e+01
   2.4892609e-01   8.7890625e+01
  -3.4890746e-01   8.8593750e+01
  -1.2781066e+00   8.9296875e+01
  -2.5757061e+00   9.0000000e+01
  -4.2948527e+00   9.0703125e+01
  -6.5189273e+00   9.1406250e+01
  -9.3890456e+00   9.2109375e+01
  -1.3166602e+01   9.2812500e+01
  -1.8378761e+01   9.3515625e+01
  -2.5501810e+01   9.4218750e+01
  -2.6367175e+01   9.4921875e+01
  -2.2949064e+01   9.5625000e+01
  -2.1611850e+01   9.6328125e+01
  -2.1703621e+01   9.7031250e+01
  -2.2635286e+01   9.7734375e+01
  -2.3695800e+01   9.8437500e+01
  -2.3958116e+01   9.9140625e+01
  -2.3275094e+01   9.9843750e+01
  -2.2429305e+01   1.0054688e+02
  -2.2017976e+01   1.0125000e+02
  -2.2287457e+01   1.0195312e+02
  -2.3399069e+01   1.0265625e+02
  -2.5639970e+01   1.0335938e+02
  -2.9807565e+01   1.0406250e+02
  -3.9626389e+01   1.0476562e+02
  -3.7213580e+01   1.0546875e+02
  -2.9378770e+01   1.0617188e+02
  -2.5943090e+01   1.0687500e+02
  -2.4213624e+01   1.0757812e+02
  -2.3538413e+01   1.0828125e+02
  -2.3692520e+01   1.0898438e+02
  -2.4612932e+01   1.0968750e+02
  -2.6323099e+01   1.1039062e+02
  -2.8855860e+01   1.1109375e+02
  -3.1855558e+01   1.1179688e+02
  -3.3386538e+01   1.1250000e+02
  -3.2260051e+01   1.1320312e+02
  -3.0787835e+01   1.1390625e+02
  -3.0080792e+01   1.1460938e+02
  -3.0171848e+01   1.1531250e+02
  -3.0795250e+01   1.1601562e+02
  -3.1358458e+01   1.1671875e+02
  -3.1095622e+01   1.1742188e+02
  -2.9982896e+01   1.1812500e+02
  -2.8697032e+01   1.1882812e+02
  -2.7688904e+01   1.1953125e+02
  -2.7052864e+01   1.2023438e+02
  -2.6701940e+01   1.2093750e+02
  -2.6467311e+01   1.2164063e+02
  -2.6179326e+01   1.2234375e+02
  -2.5767998e+01   1.2304688e+02
  -2.5302873e+01   1.2375000e+02
  -2.4922521e+01   1.2445313e+02
  -2.4742941e+01   1.2515625e+02
  -2.4816958e+01   1.2585938e+02
  -2.5128275e+01   1.2656250e+02
  -2.5593742e+01   1.2726562e+02
  -2.6081838e+01   1.2796875e+02
  -2.6475808e+01   1.2867188e+02
  -2.6762066e+01   1.2937500e+02
  -2.7048100e+01   1.3007812e+02
  -2.7478329e+01   1.3078125e+02
  -2.8128030e+01   1.3148437e+02
  -2.8913547e+01   1.3218750e+02
  -2.9531173e+01   1.3289062e+02
  -2.9615317e+01   1.3359375e+02
  -2.9183819e+01   1.3429688e+02
  -2.8669933e+01   1.3500000e+02
  -2.8499980e+01   1.3570312e+02
  -2.8938915e+01   1.3640625e+02
  -3.0154161e+01   1.3710938e+02
  -3.2162127e+01   1.3781250e+02
  -3.4050275e+01   1.3851563e+02
  -3.3264481e+01   1.3921875e+02
  -3.0623518e+01   1.3992188e+02
  -2.8382495e+01   1.4062500e+02
  -2.6984996e+01   1.4132812e+02
  -2.6379516e+01   1.4203125e+02
  -2.6490560e+01   1.4273438e+02
  -2.7258941e+01   1.4343750e+02
  -2.8580735e+01   1.4414062e+02
  -3.0137304e+01   1.4484375e+02
  -3.1214204e+01   1.4554687e+02
  -3.1279833e+01   1.4625000e+02
  -3.0868978e+01   1.4695313e+02
  -3.0803852e+01   1.4765625e+02
  -3.1550368e+01   1.4835938e+02
  -3.3371432e+01   1.4906250e+02
  -3.6123622e+01   1.4976562e+02
  -3.6984407e+01   1.5046875e+02
  -3.3985281e+01   1.5117188e+02
  -3.1053843e+01   1.5187500e+02
  -2.9235376e+01   1.5257813e+02
  -2.8418672e+01   1.5328125e+02
  -2.8481525e+01   1.5398438e+02
  -2.9357209e+01   1.5468750e+02
  -3.0921111e+01   1.5539062e+02
  -3.2608080e+01   1.5609375e+02
  -3.3058836e+01   1.5679688e+02
  -3.1973083e+01   1.5750000e+02
  -3.0746182e+01   1.5820312e+02
  -3.0218532e+01   1.5890625e+02
  -3.0667320e+01   1.5960938e+02
  -3.2347112e+01   1.6031250e+02
  -3.5854209e+01   1.6101562e+02
  -4.0000000e+01   1.6171875e+02
  -4.0000000e+01   1.6242188e+02
  -3.4913244e+01   1.6312500e+02
  -3.2047794e+01   1.6382812e+02
  -3.0901254e+01   1.6453125e+02
  -3.1116857e+01   1.6523438e+02
  -3.2805567e+01   1.6593750e+02
  -3.6778895e+01   1.6664062e+02
  -4.0000000e+01   1.6734375e+02
  -4.0000000e+01   1.6804688e+02
  -3.3924632e+01   1.6875000e+02
  -3.0861500e+01   1.6945313e+02
  -2.9480126e+01   1.7015625e+02
  -2.9317527e+01   1.7085938e+02
  -3.0316769e+01   1.7156250e+02
  -3.2730014e+01   1.7226562e+02
  -3.7308439e+01   1.7296875e+02
  -4.0000000e+01   1.7367188e+02
  -3.7136903e+01   1.7437500e+02
  -3.3064187e+01   1.7507812e+02
  -3.1106460e+01   1.7578125e+02
  -3.0578675e+01   1.7648438e+02
  -3.1274466e+01   1.7718750e+02
  -3.3221507e+01   1.7789062e+02
  -3.6171764e+01   1.7859375e+02
  -3.7017444e+01   1.7929688e+02
  -3.4004525e+01   1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_3_Beam_1_hbf_full_imdea.txt <==
               x               y
  -1.6981664e+01  -1.8000000e+02
  -2.0363163e+01  -1.7929688e+02
  -2.8099854e+01  -1.7859375e+02
  -3.0000000e+01  -1.7789062e+02
  -2.0305405e+01  -1.7718750e+02
  -1.5383795e+01  -1.7648438e+02
  -1.2264746e+01  -1.7578125e+02
  -1.0047819e+01  -1.7507812e+02
  -8.3919745e+00  -1.7437500e+02
  -7.1273578e+00  -1.7367188e+02
  -6.1548738e+00  -1.7296875e+02
  -5.4104143e+00  -1.7226562e+02
  -4.8494963e+00  -1.7156250e+02
  -4.4397429e+00  -1.7085938e+02
  -4.1567529e+00  -1.7015625e+02
  -3.9815135e+00  -1.6945313e+02
  -3.8984964e+00  -1.6875000e+02
  -3.8940233e+00  -1.6804687e+02
  -3.9547119e+00  -1.6734375e+02
  -4.0659752e+00  -1.6664062e+02
  -4.2106755e+00  -1.6593750e+02
  -4.3681786e+00  -1.6523438e+02
  -4.5141859e+00  -1.6453125e+02
  -4.6217920e+00  -1.6382812e+02
  -4.6640951e+00  -1.6312500e+02
  -4.6182361e+00  -1.6242188e+02
  -4.4700231e+00  -1.6171875e+02
  -4.2176475e+00  -1.6101562e+02
  -3.8730139e+00  -1.6031250e+02
  -3.4600993e+00  -1.5960938e+02
  -3.0110418e+00  -1.5890625e+02
  -2.5614643e+00  -1.5820312e+02
  -2.1464508e+00  -1.5750000e+02
  -1.7979167e+00  -1.5679688e+02
  -1.5434109e+00  -1.5609375e+02
  -1.4059929e+00  -1.5539062e+02
  -1.4047402e+00  -1.5468750e+02
  -1.5555200e+00  -1.5398438e+02
  -1.8717832e+00  -1.5328125e+02
  -2.3652314e+00  -1.5257812e+02
  -3.0462477e+00  -1.5187500e+02
  -3.9239682e+00  -1.5117188e+02
  -5.0057827e+00  -1.5046875e+02
  -6.2958652e+00  -1.4976562e+02
  -7.7919896e+00  -1.4906250e+02
  -9.4793329e+00  -1.4835938e+02
  -1.1319326e+01  -1.4765625e+02
  -1.3231814e+01  -1.4695312e+02
  -1.5073087e+01  -1.4625000e+02
  -1.6626898e+01  -1.4554687e+02
  -1.7646998e+01  -1.4484375e+02
  -1.7972037e+01  -1.4414062e+02
  -1.7632827e+01  -1.4343750e+02
  -1.6828958e+01  -1.4273438e+02
  -1.5804255e+01  -1.4203125e+02
  -1.4751931e+01  -1.4132812e+02
  -1.3793029e+01  -1.4062500e+02
  -1.2993096e+01  -1.3992188e+02
  -1.2384320e+01  -1.3921875e+02
  -1.1982012e+01  -1.3851563e+02
  -1.1795075e+01  -1.3781250e+02
  -1.1832684e+01  -1.3710938e+02
  -1.2109291e+01  -1.3640625e+02
  -1.2649760e+01  -1.3570312e+02
  -1.3496803e+01  -1.3500000e+02
  -1.4724749e+01  -1.3429688e+02
  -1.6469993e+01  -1.3359375e+02
  -1.9012615e+01  -1.3289062e+02
  -2.3068787e+01  -1.3218750e+02
  -3.0000000e+01  -1.3148437e+02
  -3.0000000e+01  -1.3078125e+02
  -2.3594210e+01  -1.3007812e+02
  -1.9069341e+01  -1.2937500e+02
  -1.6219561e+01  -1.2867188e+02
  -1.4206037e+01  -1.2796875e+02
  -1.2708908e+01  -1.2726562e+02
  -1.1569537e+01  -1.2656250e+02
  -1.0695643e+01  -1.2585938e+02
  -1.0026886e+01  -1.2515625e+02
  -9.5197665e+00  -1.2445313e+02
  -9.1400421e+00  -1.2375000e+02
  -8.8584983e+00  -1.2304688e+02
  -8.6483969e+00  -1.2234375e+02
  -8.4839200e+00  -1.2164062e+02
  -8.3393787e+00  -1.2093750e+02
  -8.1891924e+00  -1.2023438e+02
  -8.0087349e+00  -1.1953125e+02
  -7.7760755e+00  -1.1882812e+02
  -7.4744086e+00  -1.1812500e+02
  -7.0946292e+00  -1.1742187e+02
  -6.6372691e+00  -1.1671875e+02
  -6.1130750e+00  -1.1601562e+02
  -5.5419505e+00  -1.1531250e+02
  -4.9505828e+00  -1.1460938e+02
  -4.3694935e+00  -1.1390625e+02
  -3.8302848e+00  -1.1320312e+02
  -3.3635811e+00  -1.1250000e+02
  -2.9978074e+00  -1.1179688e+02
  -2.7586728e+00  -1.1109375e+02
  -2.6690901e+00  -1.1039062e+02
  -2.7492141e+00  -1.0968750e+02
  -3.0162432e+00  -1.0898438e+02
  -3.4835281e+00  -1.0828125e+02
  -4.1582842e+00  -1.0757812e+02
  -5.0367390e+00  -1.0687500e+02
  -6.0948902e+00  -1.0617188e+02
  -7.2727584e+00  -1.0546875e+02
  -8.4524728e+00  -1.0476562e+02
  -9.4415313e+00  -1.0406250e+02
  -9.9949715e+00  -1.0335938e+02
  -9.9129527e+00  -1.0265625e+02
  -9.1687919e+00  -1.0195312e+02
  -7.9321394e+00  -1.0125000e+02
  -6.4582797e+00  -1.0054688e+02
  -4.9715433e+00  -9.9843750e+01
  -3.6237267e+00  -9.9140625e+01
  -2.5047357e+00  -9.8437500e+01
  -1.6660198e+00  -9.7734375e+01
  -1.1398715e+00  -9.7031250e+01
  -9.5250118e-01  -9.6328125e+01
  -1.1332380e+00  -9.5625000e+01
  -1.7228229e+00  -9.4921875e+01
  -2.7842675e+00  -9.4218750e+01
  -4.4223922e+00  -9.3515625e+01
  -6.8281053e+00  -9.2812500e+01
  -1.0405513e+01  -9.2109375e+01
  -1.6302310e+01  -9.1406250e+01
  -3.0000000e+01  -9.0703125e+01
  -2.2182422e+01  -9.0000000e+01
  -1.7092539e+01  -8.9296875e+01
  -1.5986381e+01  -8.8593750e+01
  -1.7403342e+01  -8.7890625e+01
  -2.2748966e+01  -8.7187500e+01
  -3.0000000e+01  -8.6484375e+01
  -1.7973931e+01  -8.5781250e+01
  -1.2490966e+01  -8.5078125e+01
  -9.4347807e+00  -8.4375000e+01
  -7.6592896e+00  -8.3671875e+01
  -6.7930085e+00  -8.2968750e+01
  -6.7010276e+00  -8.2265625e+01
  -7.3718405e+00  -8.1562500e+01
  -8.9105931e+00  -8.0859375e+01
  -1.1626289e+01  -8.0156250e+01
  -1.6437932e+01  -7.9453125e+01
  -2.8630157e+01  -7.8750000e+01
  -2.3652077e+01  -7.8046875e+01
  -1.6712198e+01  -7.7343750e+01
  -1.4164811e+01  -7.6640625e+01
  -1.3516046e+01  -7.5937500e+01
  -1.4323332e+01  -7.5234375e+01
  -1.6784182e+01  -7.4531250e+01
  -2.2198196e+01  -7.3828125e+01
  -3.0000000e+01  -7.3125000e+01
  -2.3195397e+01  -7.2421875e+01
  -1.8051592e+01  -7.1718750e+01
  -1.6100235e+01  -7.1015625e+01
  -1.5988256e+01  -7.0312500e+01
  -1.7668901e+01  -6.9609375e+01
  -2.2243560e+01  -6.8906250e+01
  -3.0000000e+01  -6.8203125e+01
  -2.3201739e+01  -6.7500000e+01
  -1.7270190e+01  -6.6796875e+01
  -1.4724586e+01  -6.6093750e+01
  -1.4059793e+01  -6.5390625e+01
  -1.5208114e+01  -6.4687500e+01
  -1.9348711e+01  -6.3984375e+01
  -3.0000000e+01  -6.3281250e+01
  -1.7783154e+01  -6.2578125e+01
  -1.1105964e+01  -6.1875000e+01
  -7.3683466e+00  -6.1171875e+01
  -5.0138541e+00  -6.0468750e+01
  -3.5717306e+00  -5.9765625e+01
  -2.8508793e+00  -5.9062500e+01
  -2.7757245e+00  -5.8359375e+01
  -3.3397077e+00  -5.7656250e+01
  -4.5980092e+00  -5.6953125e+01
  -6.6881599e+00  -5.6250000e+01
  -9.8999700e+00  -5.5546875e+01
  -1.4904653e+01  -5.4843750e+01
  -2.3902766e+01  -5.4140625e+01
  -3.0000000e+01  -5.3437500e+01
  -3.0000000e+01  -5.2734375e+01
  -2.8903974e+01  -5.2031250e+01
  -1.5593532e+01  -5.1328125e+01
  -8.7407396e+00  -5.0625000e+01
  -4.1020196e+00  -4.9921875e+01
  -6.8874600e-01  -4.9218750e+01
   1.9093796e+00  -4.8515625e+01
   3.9069569e+00  -4.7812500e+01
   5.4325847e+00  -4.7109375e+01
   6.5713229e+00  -4.6406250e+01
   7.3845060e+00  -4.5703125e+01
   7.9204163e+00  -4.5000000e+01
   8.2208070e+00  -4.4296875e+01
   8.3253426e+00  -4.3593750e+01
   8.2747780e+00  -4.2890625e+01
   8.1130067e+00  -4.2187500e+01
   7.8876286e+00  -4.1484375e+01
   7.6484147e+00  -4.0781250e+01
   7.4432042e+00  -4.0078125e+01
   7.3116334e+00  -3.9375000e+01
   7.2784847e+00  -3.8671875e+01
   7.3494383e+00  -3.7968750e+01
   7.5114178e+00  -3.7265625e+01
   7.7375383e+00  -3.6562500e+01
   7.9944954e+00  -3.5859375e+01
   8.2496519e+00  -3.5156250e+01
   8.4760792e+00  -3.4453125e+01
   8.6552027e+00  -3.3750000e+01
   8.7775582e+00  -3.3046875e+01
   8.8423482e+00  -3.2343750e+01
   8.8562834e+00  -3.1640625e+01
   8.8319193e+00  -3.0937500e+01
   8.7855213e+00  -3.0234375e+01
   8.7344818e+00  -2.9531250e+01
   8.6944680e+00  -2.8828125e+01
   8.6767179e+00  -2.8125000e+01
   8.6860734e+00  -2.7421875e+01
   8.7202765e+00  -2.6718750e+01
   8.7707296e+00  -2.6015625e+01
   8.8244757e+00  -2.5312500e+01
   8.8668337e+00  -2.4609375e+01
   8.8840657e+00  -2.3906250e+01
   8.8656225e+00  -2.3203125e+01
   8.8057492e+00  -2.2500000e+01
   8.7043991e+00  -2.1796875e+01
   8.5674584e+00  -2.1093750e+01
   8.4062441e+00  -2.0390625e+01
   8.2361918e+00  -1.9687500e+01
   8.0746819e+00  -1.8984375e+01
   7.9381316e+00  -1.8281250e+01
   7.8387960e+00  -1.7578125e+01
   7.7820341e+00  -1.6875000e+01
   7.7648612e+00  -1.6171875e+01
   7.7762957e+00  -1.5468750e+01
   7.7994151e+00  -1.4765625e+01
   7.8145080e+00  -1.4062500e+01
   7.8025301e+00  -1.3359375e+01
   7.7482444e+00  -1.2656250e+01
   7.6427643e+00  -1.1953125e+01
   7.4854562e+00  -1.1250000e+01
   7.2852031e+00  -1.0546875e+01
   7.0608388e+00  -9.8437500e+00
   6.8402612e+00  -9.1406250e+00
   6.6574945e+00  -8.4375000e+00
   6.5471820e+00  -7.7343750e+00
   6.5369525e+00  -7.0312500e+00
   6.6396386e+00  -6.3281250e+00
   6.8483435e+00  -5.6250000e+00
   7.1365661e+00  -4.9218750e+00
   7.4631304e+00  -4.2187500e+00
   7.7793901e+00  -3.5156250e+00
   8.0357487e+00  -2.8125000e+00
   8.1857510e+00  -2.1093750e+00
   8.1875044e+00  -1.4062500e+00
   8.0030246e+00  -7.0312500e-01
   7.5962068e+00   0.0000000e+00
   6.9298066e+00   7.0312500e-01
   5.9613288e+00   1.4062500e+00
   4.6370403e+00   2.1093750e+00
   2.8820826e+00   2.8125000e+00
   5.8158116e-01   3.5156250e+00
  -2.4618709e+00   4.2187500e+00
  -6.6469679e+00   4.9218750e+00
  -1.3047296e+01   5.6250000e+00
  -2.8269535e+01   6.3281250e+00
  -2.1999314e+01   7.0312500e+00
  -1.7715753e+01   7.7343750e+00
  -1.8555935e+01   8.4375000e+00
  -2.5413651e+01   9.1406250e+00
  -2.6187001e+01   9.8437500e+00
  -1.5227673e+01   1.0546875e+01
  -1.0409096e+01   1.1250000e+01
  -7.5661529e+00   1.1953125e+01
  -5.8366811e+00   1.2656250e+01
  -4.8913713e+00   1.3359375e+01
  -4.5751523e+00   1.4062500e+01
  -4.8110112e+00   1.4765625e+01
  -5.5652620e+00   1.5468750e+01
  -6.8326806e+00   1.6171875e+01
  -8.6284090e+00   1.6875000e+01
  -1.0978631e+01   1.7578125e+01
  -1.3896218e+01   1.8281250e+01
  -1.7303751e+01   1.8984375e+01
  -2.0817107e+01   1.9687500e+01
  -2.3396633e+01   2.0390625e+01
  -2.3751753e+01   2.1093750e+01
  -2.2058883e+01   2.1796875e+01
  -1.9688470e+01   2.2500000e+01
  -1.7564451e+01   2.3203125e+01
  -1.6010694e+01   2.3906250e+01
  -1.5105609e+01   2.4609375e+01
  -1.4873133e+01   2.5312500e+01
  -1.5360708e+01   2.6015625e+01
  -1.6696072e+01   2.6718750e+01
  -1.9205098e+01   2.7421875e+01
  -2.3877204e+01   2.8125000e+01
  -3.0000000e+01   2.8828125e+01
  -2.8729866e+01   2.9531250e+01
  -2.1578701e+01   3.0234375e+01
  -1.8151804e+01   3.0937500e+01
  -1.6133436e+01   3.1640625e+01
  -1.4881195e+01   3.2343750e+01
  -1.4098590e+01   3.3046875e+01
  -1.3606061e+01   3.3750000e+01
  -1.3278383e+01   3.4453125e+01
  -1.3028336e+01   3.5156250e+01
  -1.2806630e+01   3.5859375e+01
  -1.2604947e+01   3.6562500e+01
  -1.2455016e+01   3.7265625e+01
  -1.2422972e+01   3.7968750e+01
  -1.2604112e+01   3.8671875e+01
  -1.3126600e+01   3.9375000e+01
  -1.4177715e+01   4.0078125e+01
  -1.6090914e+01   4.0781250e+01
  -1.9677162e+01   4.1484375e+01
  -2.8675126e+01   4.2187500e+01
  -2.7536015e+01   4.2890625e+01
  -1.7771777e+01   4.3593750e+01
  -1.3139520e+01   4.4296875e+01
  -1.0177281e+01   4.5000000e+01
  -8.1277551e+00   4.5703125e+01
  -6.6988088e+00   4.6406250e+01
  -5.7490322e+00   4.7109375e+01
  -5.2022391e+00   4.7812500e+01
  -5.0167999e+00   4.8515625e+01
  -5.1733508e+00   4.9218750e+01
  -5.6706325e+00   4.9921875e+01
  -6.5266230e+00   5.0625000e+01
  -7.7856743e+00   5.1328125e+01
  -9.5367677e+00   5.2031250e+01
  -1.1960057e+01   5.2734375e+01
  -1.5468710e+01   5.3437500e+01
  -2.1342594e+01   5.4140625e+01
  -3.0000000e+01   5.4843750e+01
  -2.3818926e+01   5.5546875e+01
  -1.7931001e+01   5.6250000e+01
  -1.4961395e+01   5.6953125e+01
  -1.3215399e+01   5.7656250e+01
  -1.2202528e+01   5.8359375e+01
  -1.1725622e+01   5.9062500e+01
  -1.1701433e+01   5.9765625e+01
  -1.2107498e+01   6.0468750e+01
  -1.2966870e+01   6.1171875e+01
  -1.4353083e+01   6.1875000e+01
  -1.6421028e+01   6.2578125e+01
  -1.9506076e+01   6.3281250e+01
  -2.4518811e+01   6.3984375e+01
  -3.0000000e+01   6.4687500e+01
  -3.0000000e+01   6.5390625e+01
  -2.5288254e+01   6.6093750e+01
  -2.2498377e+01   6.6796875e+01
  -2.1447536e+01   6.7500000e+01
  -2.1546153e+01   6.8203125e+01
  -2.2649552e+01   6.8906250e+01
  -2.4833696e+01   6.9609375e+01
  -2.8429208e+01   7.0312500e+01
  -3.0000000e+01   7.1015625e+01
  -3.0000000e+01   7.1718750e+01
  -3.0000000e+01   7.2421875e+01
  -3.0000000e+01   7.3125000e+01
  -3.0000000e+01   7.3828125e+01
  -3.0000000e+01   7.4531250e+01
  -2.6683479e+01   7.5234375e+01
  -2.3069866e+01   7.5937500e+01
  -2.0752835e+01   7.6640625e+01
  -1.9424387e+01   7.7343750e+01
  -1.8971246e+01   7.8046875e+01
  -1.9405608e+01   7.8750000e+01
  -2.0883657e+01   7.9453125e+01
  -2.3856307e+01   8.0156250e+01
  -2.9851484e+01   8.0859375e+01
  -3.0000000e+01   8.1562500e+01
  -3.0000000e+01   8.2265625e+01
  -2.6840552e+01   8.2968750e+01
  -2.6548610e+01   8.3671875e+01
  -3.0000000e+01   8.4375000e+01
  -3.0000000e+01   8.5078125e+01
  -2.4272791e+01   8.5781250e+01
  -1.7799480e+01   8.6484375e+01
  -1.3845877e+01   8.7187500e+01
  -1.1192316e+01   8.7890625e+01
  -9.4301043e+00   8.8593750e+01
  -8.3866417e+00   8.9296875e+01
  -7.9961138e+00   9.0000000e+01
  -8.2650663e+00   9.0703125e+01
  -9.2788578e+00   9.1406250e+01
  -1.1259030e+01   9.2109375e+01
  -1.4780493e+01   9.2812500e+01
  -2.2010250e+01   9.3515625e+01
  -3.0000000e+01   9.4218750e+01
  -1.8640034e+01   9.4921875e+01
  -1.4549652e+01   9.5625000e+01
  -1.2901180e+01   9.6328125e+01
  -1.2816496e+01   9.7031250e+01
  -1.4322921e+01   9.7734375e+01
  -1.8428260e+01   9.8437500e+01
  -3.0000000e+01   9.9140625e+01
  -1.9772591e+01   9.9843750e+01
  -1.2756506e+01   1.0054688e+02
  -9.0838141e+00   1.0125000e+02
  -6.8644724e+00   1.0195312e+02
  -5.5656121e+00   1.0265625e+02
  -4.9727912e+00   1.0335938e+02
  -4.9941695e+00   1.0406250e+02
  -5.6036639e+00   1.0476562e+02
  -6.8244808e+00   1.0546875e+02
  -8.7320805e+00   1.0617188e+02
  -1.1475862e+01   1.0687500e+02
  -1.5332981e+01   1.0757812e+02
  -2.0828632e+01   1.0828125e+02
  -2.8879272e+01   1.0898438e+02
  -3.0000000e+01   1.0968750e+02
  -3.0000000e+01   1.1039062e+02
  -2.3157024e+01   1.1109375e+02
  -1.6939566e+01   1.1179688e+02
  -1.2598153e+01   1.1250000e+02
  -9.4737553e+00   1.1320312e+02
  -7.2107976e+00   1.1390625e+02
  -5.6048833e+00   1.1460938e+02
  -4.5283144e+00   1.1531250e+02
  -3.8936997e+00   1.1601562e+02
  -3.6337090e+00   1.1671875e+02
  -3.6874238e+00   1.1742188e+02
  -3.9889660e+00   1.1812500e+02
  -4.4569540e+00   1.1882812e+02
  -4.9864362e+00   1.1953125e+02
  -5.4493369e+00   1.2023438e+02
  -5.7125765e+00   1.2093750e+02
  -5.6764219e+00   1.2164063e+02
  -5.3148752e+00   1.2234375e+02
  -4.6862997e+00   1.2304688e+02
  -3.9043412e+00   1.2375000e+02
  -3.0941900e+00   1.2445313e+02
  -2.3625505e+00   1.2515625e+02
  -1.7881075e+00   1.2585938e+02
  -1.4246379e+00   1.2656250e+02
  -1.3081526e+00   1.2726562e+02
  -1.4635471e+00   1.2796875e+02
  -1.9092881e+00   1.2867188e+02
  -2.6598505e+00   1.2937500e+02
  -3.7255627e+00   1.3007812e+02
  -5.1086400e+00   1.3078125e+02
  -6.7923738e+00   1.3148437e+02
  -8.7176788e+00   1.3218750e+02
  -1.0740235e+01   1.3289062e+02
  -1.2576883e+01   1.3359375e+02
  -1.3812052e+01   1.3429688e+02
  -1.4092839e+01   1.3500000e+02
  -1.3424530e+01   1.3570312e+02
  -1.2168472e+01   1.3640625e+02
  -1.0746038e+01   1.3710938e+02
  -9.4465755e+00   1.3781250e+02
  -8.4231788e+00   1.3851563e+02
  -7.7475452e+00   1.3921875e+02
  -7.4543628e+00   1.3992188e+02
  -7.5674050e+00   1.4062500e+02
  -8.1150079e+00   1.4132812e+02
  -9.1425166e+00   1.4203125e+02
  -1.0728909e+01   1.4273438e+02
  -1.3020047e+01   1.4343750e+02
  -1.6316213e+01   1.4414062e+02
  -2.1389205e+01   1.4484375e+02
  -3.0000000e+01   1.4554687e+02
  -3.0000000e+01   1.4625000e+02
  -2.5492787e+01   1.4695313e+02
  -2.3129367e+01   1.4765625e+02
  -2.2854466e+01   1.4835938e+02
  -2.4085367e+01   1.4906250e+02
  -2.6947225e+01   1.4976562e+02
  -3.0000000e+01   1.5046875e+02
  -3.0000000e+01   1.5117188e+02
  -3.0000000e+01   1.5187500e+02
  -3.0000000e+01   1.5257813e+02
  -3.0000000e+01   1.5328125e+02
  -3.0000000e+01   1.5398438e+02
  -3.0000000e+01   1.5468750e+02
  -2.3570724e+01   1.5539062e+02
  -1.8812797e+01   1.5609375e+02
  -1.5383896e+01   1.5679688e+02
  -1.2763837e+01   1.5750000e+02
  -1.0708295e+01   1.5820312e+02
  -9.0806345e+00   1.5890625e+02
  -7.7964610e+00   1.5960938e+02
  -6.8006771e+00   1.6031250e+02
  -6.0565079e+00   1.6101562e+02
  -5.5396975e+00   1.6171875e+02
  -5.2351989e+00   1.6242188e+02
  -5.1351704e+00   1.6312500e+02
  -5.2377075e+00   1.6382812e+02
  -5.5460102e+00   1.6453125e+02
  -6.0678079e+00   1.6523438e+02
  -6.8148898e+00   1.6593750e+02
  -7.8025244e+00   1.6664062e+02
  -9.0483346e+00   1.6734375e+02
  -1.0569663e+01   1.6804688e+02
  -1.2377233e+01   1.6875000e+02
  -1.4460291e+01   1.6945313e+02
  -1.6753748e+01   1.7015625e+02
  -1.9075409e+01   1.7085938e+02
  -2.1048478e+01   1.7156250e+02
  -2.2138908e+01   1.7226562e+02
  -2.1998810e+01   1.7296875e+02
  -2.0824590e+01   1.7367188e+02
  -1.9156095e+01   1.7437500e+02
  -1.7458002e+01   1.7507812e+02
  -1.5992073e+01   1.7578125e+02
  -1.4880782e+01   1.7648438e+02
  -1.4183803e+01   1.7718750e+02
  -1.3946374e+01   1.7789062e+02
  -1.4231778e+01   1.7859375e+02
  -1.5158698e+01   1.7929688e+02
  -1.6981664e+01   1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_3_Beam_1_hbf_full_quant_2bit.txt <==
               x               y
   8.5419321e+00  -1.8000000e+02
   8.3975892e+00  -1.7929688e+02
   8.1286485e+00  -1.7859375e+02
   7.8503181e+00  -1.7789062e+02
   7.6790875e+00  -1.7718750e+02
   7.6771047e+00  -1.7648438e+02
   7.8152056e+00  -1.7578125e+02
   8.0004054e+00  -1.7507812e+02
   8.1392284e+00  -1.7437500e+02
   8.1828400e+00  -1.7367188e+02
   8.1427873e+00  -1.7296875e+02
   8.0877668e+00  -1.7226562e+02
   8.1186361e+00  -1.7156250e+02
   8.3142186e+00  -1.7085938e+02
   8.6754923e+00  -1.7015625e+02
   9.1228381e+00  -1.6945313e+02
   9.5470612e+00  -1.6875000e+02
   9.8588628e+00  -1.6804687e+02
   1.0007580e+01  -1.6734375e+02
   9.9799984e+00  -1.6664062e+02
   9.7947165e+00  -1.6593750e+02
   9.4970108e+00  -1.6523438e+02
   9.1509317e+00  -1.6453125e+02
   8.8230706e+00  -1.6382812e+02
   8.5591635e+00  -1.6312500e+02
   8.3676969e+00  -1.6242188e+02
   8.2261744e+00  -1.6171875e+02
   8.1067776e+00  -1.6101562e+02
   8.0019186e+00  -1.6031250e+02
   7.9334259e+00  -1.5960938e+02
   7.9397848e+00  -1.5890625e+02
   8.0469091e+00  -1.5820312e+02
   8.2420560e+00  -1.5750000e+02
   8.4726624e+00  -1.5679688e+02
   8.6692280e+00  -1.5609375e+02
   8.7714247e+00  -1.5539062e+02
   8.7432566e+00  -1.5468750e+02
   8.5783354e+00  -1.5398438e+02
   8.3011954e+00  -1.5328125e+02
   7.9665601e+00  -1.5257812e+02
   7.6520939e+00  -1.5187500e+02
   7.4374515e+00  -1.5117188e+02
   7.3718990e+00  -1.5046875e+02
   7.4515609e+00  -1.4976562e+02
   7.6268176e+00  -1.4906250e+02
   7.8311680e+00  -1.4835938e+02
   8.0062171e+00  -1.4765625e+02
   8.1115106e+00  -1.4695312e+02
   8.1244420e+00  -1.4625000e+02
   8.0385828e+00  -1.4554687e+02
   7.8651216e+00  -1.4484375e+02
   7.6378787e+00  -1.4414062e+02
   7.4175705e+00  -1.4343750e+02
   7.2847375e+00  -1.4273438e+02
   7.3100779e+00  -1.4203125e+02
   7.5112057e+00  -1.4132812e+02
   7.8333311e+00  -1.4062500e+02
   8.1750768e+00  -1.3992188e+02
   8.4313309e+00  -1.3921875e+02
   8.5188722e+00  -1.3851563e+02
   8.3809626e+00  -1.3781250e+02
   7.9832991e+00  -1.3710938e+02
   7.3117168e+00  -1.3640625e+02
   6.3778553e+00  -1.3570312e+02
   5.2376162e+00  -1.3500000e+02
   4.0211359e+00  -1.3429688e+02
   2.9412608e+00  -1.3359375e+02
   2.1994315e+00  -1.3289062e+02
   1.8043064e+00  -1.3218750e+02
   1.5421694e+00  -1.3148437e+02
   1.1434399e+00  -1.3078125e+02
   3.9838089e-01  -1.3007812e+02
  -8.4729579e-01  -1.2937500e+02
  -2.7370717e+00  -1.2867188e+02
  -5.4275184e+00  -1.2796875e+02
  -8.9150504e+00  -1.2726562e+02
  -1.1714951e+01  -1.2656250e+02
  -1.0931651e+01  -1.2585938e+02
  -8.9326193e+00  -1.2515625e+02
  -7.6909399e+00  -1.2445313e+02
  -7.3219463e+00  -1.2375000e+02
  -7.6618102e+00  -1.2304688e+02
  -8.5000583e+00  -1.2234375e+02
  -9.5217466e+00  -1.2164062e+02
  -1.0317118e+01  -1.2093750e+02
  -1.0676384e+01  -1.2023438e+02
  -1.0838167e+01  -1.1953125e+02
  -1.1214422e+01  -1.1882812e+02
  -1.2063244e+01  -1.1812500e+02
  -1.3326038e+01  -1.1742187e+02
  -1.4272679e+01  -1.1671875e+02
  -1.3685760e+01  -1.1601562e+02
  -1.1886739e+01  -1.1531250e+02
  -1.0101251e+01  -1.1460938e+02
  -8.8368988e+00  -1.1390625e+02
  -8.1636160e+00  -1.1320312e+02
  -8.0406281e+00  -1.1250000e+02
  -8.3934971e+00  -1.1179688e+02
  -9.0929179e+00  -1.1109375e+02
  -9.8881938e+00  -1.1039062e+02
  -1.0385872e+01  -1.0968750e+02
  -1.0281908e+01  -1.0898438e+02
  -9.6844380e+00  -1.0828125e+02
  -8.9527564e+00  -1.0757812e+02
  -8.3556493e+00  -1.0687500e+02
  -8.0045525e+00  -1.0617188e+02
  -7.9185329e+00  -1.0546875e+02
  -8.0763403e+00  -1.0476562e+02
  -8.4405068e+00  -1.0406250e+02
  -8.9655761e+00  -1.0335938e+02
  -9.5980752e+00  -1.0265625e+02
  -1.0273145e+01  -1.0195312e+02
  -1.0916166e+01  -1.0125000e+02
  -1.1461766e+01  -1.0054688e+02
  -1.1891748e+01  -9.9843750e+01
  -1.2264855e+01  -9.9140625e+01
  -1.2707932e+01  -9.8437500e+01
  -1.3381693e+01  -9.7734375e+01
  -1.4460319e+01  -9.7031250e+01
  -1.6143163e+01  -9.6328125e+01
  -1.8683122e+01  -9.5625000e+01
  -2.2218207e+01  -9.4921875e+01
  -2.4608997e+01  -9.4218750e+01
  -2.2030549e+01  -9.3515625e+01
  -1.8790258e+01  -9.2812500e+01
  -1.6562457e+01  -9.2109375e+01
  -1.5172031e+01  -9.1406250e+01
  -1.4406386e+01  -9.0703125e+01
  -1.4144522e+01  -9.0000000e+01
  -1.4347624e+01  -8.9296875e+01
  -1.5065753e+01  -8.8593750e+01
  -1.6478318e+01  -8.7890625e+01
  -1.9025093e+01  -8.7187500e+01
  -2.3863871e+01  -8.6484375e+01
  -2.9279162e+01  -8.5781250e+01
  -2.1144548e+01  -8.5078125e+01
  -1.5846994e+01  -8.4375000e+01
  -1.2559764e+01  -8.3671875e+01
  -1.0388463e+01  -8.2968750e+01
  -8.9867976e+00  -8.2265625e+01
  -8.1988433e+00  -8.1562500e+01
  -7.9517540e+00  -8.0859375e+01
  -8.2180822e+00  -8.0156250e+01
  -9.0015844e+00  -7.9453125e+01
  -1.0332702e+01  -7.8750000e+01
  -1.2267525e+01  -7.8046875e+01
  -1.4879917e+01  -7.7343750e+01
  -1.8201257e+01  -7.6640625e+01
  -2.1904903e+01  -7.5937500e+01
  -2.4512618e+01  -7.5234375e+01
  -2.4649459e+01  -7.4531250e+01
  -2.3332891e+01  -7.3828125e+01
  -2.1342372e+01  -7.3125000e+01
  -1.9141905e+01  -7.2421875e+01
  -1.7259500e+01  -7.1718750e+01
  -1.6021999e+01  -7.1015625e+01
  -1.5607424e+01  -7.0312500e+01
  -1.6216263e+01  -6.9609375e+01
  -1.8292258e+01  -6.8906250e+01
  -2.3159865e+01  -6.8203125e+01
  -2.8779474e+01  -6.7500000e+01
  -1.9422033e+01  -6.6796875e+01
  -1.4167356e+01  -6.6093750e+01
  -1.1039017e+01  -6.5390625e+01
  -9.0956616e+00  -6.4687500e+01
  -7.9905115e+00  -6.3984375e+01
  -7.5796107e+00  -6.3281250e+01
  -7.8170586e+00  -6.2578125e+01
  -8.7276364e+00  -6.1875000e+01
  -1.0416279e+01  -6.1171875e+01
  -1.3119699e+01  -6.0468750e+01
  -1.7321565e+01  -5.9765625e+01
  -2.3121867e+01  -5.9062500e+01
  -2.2723536e+01  -5.8359375e+01
  -1.9036744e+01  -5.7656250e+01
  -1.7436680e+01  -5.6953125e+01
  -1.7643040e+01  -5.6250000e+01
  -1.9602469e+01  -5.5546875e+01
  -2.2515304e+01  -5.4843750e+01
  -2.0101639e+01  -5.4140625e+01
  -1.5181304e+01  -5.3437500e+01
  -1.1608107e+01  -5.2734375e+01
  -9.1608315e+00  -5.2031250e+01
  -7.5133630e+00  -5.1328125e+01
  -6.4791422e+00  -5.0625000e+01
  -5.9551953e+00  -4.9921875e+01
  -5.8885514e+00  -4.9218750e+01
  -6.2619947e+00  -4.8515625e+01
  -7.0909590e+00  -4.7812500e+01
  -8.4284839e+00  -4.7109375e+01
  -1.0375560e+01  -4.6406250e+01
  -1.3068959e+01  -4.5703125e+01
  -1.6383165e+01  -4.5000000e+01
  -1.8228213e+01  -4.4296875e+01
  -1.6326153e+01  -4.3593750e+01
  -1.3768764e+01  -4.2890625e+01
  -1.1983841e+01  -4.2187500e+01
  -1.0981099e+01  -4.1484375e+01
  -1.0651811e+01  -4.0781250e+01
  -1.0941270e+01  -4.0078125e+01
  -1.1857885e+01  -3.9375000e+01
  -1.3484451e+01  -3.8671875e+01
  -1.6023850e+01  -3.7968750e+01
  -1.9898152e+01  -3.7265625e+01
  -2.5100101e+01  -3.6562500e+01
  -2.4107927e+01  -3.5859375e+01
  -1.9350413e+01  -3.5156250e+01
  -1.6020656e+01  -3.4453125e+01
  -1.3650680e+01  -3.3750000e+01
  -1.1843106e+01  -3.3046875e+01
  -1.0424550e+01  -3.2343750e+01
  -9.3363559e+00  -3.1640625e+01
  -8.5725812e+00  -3.0937500e+01
  -8.1484709e+00  -3.0234375e+01
  -8.0872128e+00  -2.9531250e+01
  -8.4164318e+00  -2.8828125e+01
  -9.1684277e+00  -2.8125000e+01
  -1.0379241e+01  -2.7421875e+01
  -1.2077776e+01  -2.6718750e+01
  -1.4238778e+01  -2.6015625e+01
  -1.6634170e+01  -2.5312500e+01
  -1.8608085e+01  -2.4609375e+01
  -1.9517079e+01  -2.3906250e+01
  -1.9813255e+01  -2.3203125e+01
  -2.0396970e+01  -2.2500000e+01
  -2.1679513e+01  -2.1796875e+01
  -2.3173898e+01  -2.1093750e+01
  -2.2749642e+01  -2.0390625e+01
  -2.0078315e+01  -1.9687500e+01
  -1.7326484e+01  -1.8984375e+01
  -1.5205670e+01  -1.8281250e+01
  -1.3674407e+01  -1.7578125e+01
  -1.2590497e+01  -1.6875000e+01
  -1.1831511e+01  -1.6171875e+01
  -1.1317300e+01  -1.5468750e+01
  -1.1019929e+01  -1.4765625e+01
  -1.0965054e+01  -1.4062500e+01
  -1.1223257e+01  -1.3359375e+01
  -1.1897687e+01  -1.2656250e+01
  -1.3109003e+01  -1.1953125e+01
  -1.4926832e+01  -1.1250000e+01
  -1.6957339e+01  -1.0546875e+01
  -1.7354981e+01  -9.8437500e+00
  -1.5271384e+01  -9.1406250e+00
  -1.2813156e+01  -8.4375000e+00
  -1.0989059e+01  -7.7343750e+00
  -9.9052913e+00  -7.0312500e+00
  -9.5349446e+00  -6.3281250e+00
  -9.8888860e+00  -5.6250000e+00
  -1.1059881e+01  -4.9218750e+00
  -1.3272820e+01  -4.2187500e+00
  -1.6881788e+01  -3.5156250e+00
  -2.0371032e+01  -2.8125000e+00
  -1.7374864e+01  -2.1093750e+00
  -1.3401050e+01  -1.4062500e+00
  -1.0825185e+01  -7.0312500e-01
  -9.2984157e+00   0.0000000e+00
  -8.5424204e+00   7.0312500e-01
  -8.3967724e+00   1.4062500e+00
  -8.7415093e+00   2.1093750e+00
  -9.4194576e+00   2.8125000e+00
  -1.0140798e+01   3.5156250e+00
  -1.0466881e+01   4.2187500e+00
  -1.0117125e+01   4.9218750e+00
  -9.2997556e+00   5.6250000e+00
  -8.4382030e+00   6.3281250e+00
  -7.8209662e+00   7.0312500e+00
  -7.5853270e+00   7.7343750e+00
  -7.8050137e+00   8.4375000e+00
  -8.5543983e+00   9.1406250e+00
  -9.9580148e+00   9.8437500e+00
  -1.2266532e+01   1.0546875e+01
  -1.6049224e+01   1.1250000e+01
  -2.2372836e+01   1.1953125e+01
  -2.2140250e+01   1.2656250e+01
  -1.6203021e+01   1.3359375e+01
  -1.2819714e+01   1.4062500e+01
  -1.0936152e+01   1.4765625e+01
  -1.0048327e+01   1.5468750e+01
  -9.9777704e+00   1.6171875e+01
  -1.0713706e+01   1.6875000e+01
  -1.2401339e+01   1.7578125e+01
  -1.5465937e+01   1.8281250e+01
  -2.1077638e+01   1.8984375e+01
  -2.6108144e+01   1.9687500e+01
  -1.8934111e+01   2.0390625e+01
  -1.4847602e+01   2.1093750e+01
  -1.2807550e+01   2.1796875e+01
  -1.2068901e+01   2.2500000e+01
  -1.2444841e+01   2.3203125e+01
  -1.4085664e+01   2.3906250e+01
  -1.7736372e+01   2.4609375e+01
  -2.7415616e+01   2.5312500e+01
  -2.4638803e+01   2.6015625e+01
  -1.6020116e+01   2.6718750e+01
  -1.2086656e+01   2.7421875e+01
  -9.8770228e+00   2.8125000e+01
  -8.7060647e+00   2.8828125e+01
  -8.3313751e+00   2.9531250e+01
  -8.6785866e+00   3.0234375e+01
  -9.7833936e+00   3.0937500e+01
  -1.1817368e+01   3.1640625e+01
  -1.5246062e+01   3.2343750e+01
  -2.1555179e+01   3.3046875e+01
  -2.9726427e+01   3.3750000e+01
  -2.0137826e+01   3.4453125e+01
  -1.5863809e+01   3.5156250e+01
  -1.3813799e+01   3.5859375e+01
  -1.2982908e+01   3.6562500e+01
  -1.3033929e+01   3.7265625e+01
  -1.3854151e+01   3.7968750e+01
  -1.5459758e+01   3.8671875e+01
  -1.8015371e+01   3.9375000e+01
  -2.2013308e+01   4.0078125e+01
  -2.9047776e+01   4.0781250e+01
  -3.0000000e+01   4.1484375e+01
  -2.4780741e+01   4.2187500e+01
  -2.0536064e+01   4.2890625e+01
  -1.7864925e+01   4.3593750e+01
  -1.6028093e+01   4.4296875e+01
  -1.4783456e+01   4.5000000e+01
  -1.4051597e+01   4.5703125e+01
  -1.3805206e+01   4.6406250e+01
  -1.4006750e+01   4.7109375e+01
  -1.4518988e+01   4.7812500e+01
  -1.4942867e+01   4.8515625e+01
  -1.4617333e+01   4.9218750e+01
  -1.3315818e+01   4.9921875e+01
  -1.1590412e+01   5.0625000e+01
  -9.9962933e+00   5.1328125e+01
  -8.7666509e+00   5.2031250e+01
  -7.9579528e+00   5.2734375e+01
  -7.5667396e+00   5.3437500e+01
  -7.5696702e+00   5.4140625e+01
  -7.9248280e+00   5.4843750e+01
  -8.5476310e+00   5.5546875e+01
  -9.2637861e+00   5.6250000e+01
  -9.7798766e+00   5.6953125e+01
  -9.8036993e+00   5.7656250e+01
  -9.3111613e+00   5.8359375e+01
  -8.5641628e+00   5.9062500e+01
  -7.8464874e+00   5.9765625e+01
  -7.3234367e+00   6.0468750e+01
  -7.0642199e+00   6.1171875e+01
  -7.0917676e+00   6.1875000e+01
  -7.4146813e+00   6.2578125e+01
  -8.0455604e+00   6.3281250e+01
  -9.0154418e+00   6.3984375e+01
  -1.0392952e+01   6.4687500e+01
  -1.2321644e+01   6.5390625e+01
  -1.5115137e+01   6.6093750e+01
  -1.9574818e+01   6.6796875e+01
  -2.7807128e+01   6.7500000e+01
  -2.3910097e+01   6.8203125e+01
  -1.7383411e+01   6.8906250e+01
  -1.3708778e+01   6.9609375e+01
  -1.1337496e+01   7.0312500e+01
  -9.7435908e+00   7.1015625e+01
  -8.7059964e+00   7.1718750e+01
  -8.1186673e+00   7.2421875e+01
  -7.9278294e+00   7.3125000e+01
  -8.1040282e+00   7.3828125e+01
  -8.6211828e+00   7.4531250e+01
  -9.4256562e+00   7.5234375e+01
  -1.0377513e+01   7.5937500e+01
  -1.1175676e+01   7.6640625e+01
  -1.1423773e+01   7.7343750e+01
  -1.1000472e+01   7.8046875e+01
  -1.0226291e+01   7.8750000e+01
  -9.5038757e+00   7.9453125e+01
  -9.0780966e+00   8.0156250e+01
  -9.0697203e+00   8.0859375e+01
  -9.5549111e+00   8.1562500e+01
  -1.0618970e+01   8.2265625e+01
  -1.2403217e+01   8.2968750e+01
  -1.5190839e+01   8.3671875e+01
  -1.9686360e+01   8.4375000e+01
  -2.8746199e+01   8.5078125e+01
  -3.0000000e+01   8.5781250e+01
  -2.3950008e+01   8.6484375e+01
  -2.1441721e+01   8.7187500e+01
  -2.1498935e+01   8.7890625e+01
  -2.4001700e+01   8.8593750e+01
  -3.0000000e+01   8.9296875e+01
  -2.8006274e+01   9.0000000e+01
  -2.0580375e+01   9.0703125e+01
  -1.6598302e+01   9.1406250e+01
  -1.4265643e+01   9.2109375e+01
  -1.2977344e+01   9.2812500e+01
  -1.2468575e+01   9.3515625e+01
  -1.2561001e+01   9.4218750e+01
  -1.3002565e+01   9.4921875e+01
  -1.3296635e+01   9.5625000e+01
  -1.2822323e+01   9.6328125e+01
  -1.1532094e+01   9.7031250e+01
  -9.9845443e+00   9.7734375e+01
  -8.6299571e+00   9.8437500e+01
  -7.6402200e+00   9.9140625e+01
  -7.0479167e+00   9.9843750e+01
  -6.8386873e+00   1.0054688e+02
  -6.9848212e+00   1.0125000e+02
  -7.4546267e+00   1.0195312e+02
  -8.2149302e+00   1.0265625e+02
  -9.2352306e+00   1.0335938e+02
  -1.0500121e+01   1.0406250e+02
  -1.2035770e+01   1.0476562e+02
  -1.3955688e+01   1.0546875e+02
  -1.6546959e+01   1.0617188e+02
  -2.0527352e+01   1.0687500e+02
  -2.8290279e+01   1.0757812e+02
  -2.8723105e+01   1.0828125e+02
  -2.0388369e+01   1.0898438e+02
  -1.6133282e+01   1.0968750e+02
  -1.3459789e+01   1.1039062e+02
  -1.1647706e+01   1.1109375e+02
  -1.0402211e+01   1.1179688e+02
  -9.5761015e+00   1.1250000e+02
  -9.0919418e+00   1.1320312e+02
  -8.9144052e+00   1.1390625e+02
  -9.0370190e+00   1.1460938e+02
  -9.4704551e+00   1.1531250e+02
  -1.0222252e+01   1.1601562e+02
  -1.1247567e+01   1.1671875e+02
  -1.2332817e+01   1.1742188e+02
  -1.2960086e+01   1.1812500e+02
  -1.2611622e+01   1.1882812e+02
  -1.1498144e+01   1.1953125e+02
  -1.0262089e+01   1.2023438e+02
  -9.3129345e+00   1.2093750e+02
  -8.8093194e+00   1.2164063e+02
  -8.8128733e+00   1.2234375e+02
  -9.3728439e+00   1.2304688e+02
  -1.0568264e+01   1.2375000e+02
  -1.2547603e+01   1.2445313e+02
  -1.5591199e+01   1.2515625e+02
  -2.0062271e+01   1.2585938e+02
  -2.3496584e+01   1.2656250e+02
  -2.0310608e+01   1.2726562e+02
  -1.7070823e+01   1.2796875e+02
  -1.5174345e+01   1.2867188e+02
  -1.4191588e+01   1.2937500e+02
  -1.3810096e+01   1.3007812e+02
  -1.3829621e+01   1.3078125e+02
  -1.4135085e+01   1.3148437e+02
  -1.4708968e+01   1.3218750e+02
  -1.5642245e+01   1.3289062e+02
  -1.7104281e+01   1.3359375e+02
  -1.9148707e+01   1.3429688e+02
  -2.0658058e+01   1.3500000e+02
  -1.8961657e+01   1.3570312e+02
  -1.5630417e+01   1.3640625e+02
  -1.2796156e+01   1.3710938e+02
  -1.0731003e+01   1.3781250e+02
  -9.3318985e+00   1.3851563e+02
  -8.4925613e+00   1.3921875e+02
  -8.1332383e+00   1.3992188e+02
  -8.1859514e+00   1.4062500e+02
  -8.5712864e+00   1.4132812e+02
  -9.1666109e+00   1.4203125e+02
  -9.7734812e+00   1.4273438e+02
  -1.0132691e+01   1.4343750e+02
  -1.0052628e+01   1.4414062e+02
  -9.5530272e+00   1.4484375e+02
  -8.8131689e+00   1.4554687e+02
  -8.0130102e+00   1.4625000e+02
  -7.2681323e+00   1.4695313e+02
  -6.6483942e+00   1.4765625e+02
  -6.2069663e+00   1.4835938e+02
  -5.9950389e+00   1.4906250e+02
  -6.0659898e+00   1.4976562e+02
  -6.4762834e+00   1.5046875e+02
  -7.2859281e+00   1.5117188e+02
  -8.5542067e+00   1.5187500e+02
  -1.0307951e+01   1.5257813e+02
  -1.2396021e+01   1.5328125e+02
  -1.4082740e+01   1.5398438e+02
  -1.4193125e+01   1.5468750e+02
  -1.3035450e+01   1.5539062e+02
  -1.1807230e+01   1.5609375e+02
  -1.1009630e+01   1.5679688e+02
  -1.0686395e+01   1.5750000e+02
  -1.0727970e+01   1.5820312e+02
  -1.0937455e+01   1.5890625e+02
  -1.1048672e+01   1.5960938e+02
  -1.0823510e+01   1.6031250e+02
  -1.0207283e+01   1.6101562e+02
  -9.3383119e+00   1.6171875e+02
  -8.4020871e+00   1.6242188e+02
  -7.5369417e+00   1.6312500e+02
  -6.8360451e+00   1.6382812e+02
  -6.3756051e+00   1.6453125e+02
  -6.2342138e+00   1.6523438e+02
  -6.5050183e+00   1.6593750e+02
  -7.3121348e+00   1.6664062e+02
  -8.8467584e+00   1.6734375e+02
  -1.1457024e+01   1.6804688e+02
  -1.5857361e+01   1.6875000e+02
  -2.1468507e+01   1.6945313e+02
  -1.7310887e+01   1.7015625e+02
  -1.2737816e+01   1.7085938e+02
  -9.9755124e+00   1.7156250e+02
  -7.9570311e+00   1.7226562e+02
  -5.9292826e+00   1.7296875e+02
  -3.5669840e+00   1.7367188e+02
  -1.0346253e+00   1.7437500e+02
   1.3665442e+00   1.7507812e+02
   3.4569354e+00   1.7578125e+02
   5.1749674e+00   1.7648438e+02
   6.5159914e+00   1.7718750e+02
   7.4963356e+00   1.7789062e+02
   8.1397121e+00   1.7859375e+02
   8.4752400e+00   1.7929688e+02
   8.5419321e+00   1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_3_Beam_2_hbf.txt <==
               x               y
  -2.4499820e+01  -1.8000000e+02
  -2.5368896e+01  -1.7929688e+02
  -2.4980344e+01  -1.7859375e+02
  -2.4110992e+01  -1.7789062e+02
  -2.3592984e+01  -1.7718750e+02
  -2.3758749e+01  -1.7648438e+02
  -2.4732535e+01  -1.7578125e+02
  -2.6597704e+01  -1.7507812e+02
  -2.9309785e+01  -1.7437500e+02
  -3.1929364e+01  -1.7367188e+02
  -3.2204529e+01  -1.7296875e+02
  -3.1033921e+01  -1.7226562e+02
  -3.0566013e+01  -1.7156250e+02
  -3.1393479e+01  -1.7085938e+02
  -3.3364779e+01  -1.7015625e+02
  -3.4088147e+01  -1.6945313e+02
  -3.1138950e+01  -1.6875000e+02
  -2.7963036e+01  -1.6804687e+02
  -2.5885101e+01  -1.6734375e+02
  -2.4847381e+01  -1.6664062e+02
  -2.4704736e+01  -1.6593750e+02
  -2.5295240e+01  -1.6523438e+02
  -2.6209008e+01  -1.6453125e+02
  -2.6464857e+01  -1.6382812e+02
  -2.5366407e+01  -1.6312500e+02
  -2.3710524e+01  -1.6242188e+02
  -2.2403501e+01  -1.6171875e+02
  -2.1788155e+01  -1.6101562e+02
  -2.1996890e+01  -1.6031250e+02
  -2.3201382e+01  -1.5960938e+02
  -2.5828797e+01  -1.5890625e+02
  -3.1335185e+01  -1.5820312e+02
  -4.0000000e+01  -1.5750000e+02
  -3.1278273e+01  -1.5679688e+02
  -2.5802322e+01  -1.5609375e+02
  -2.3186060e+01  -1.5539062e+02
  -2.1988056e+01  -1.5468750e+02
  -2.1784134e+01  -1.5398438e+02
  -2.2403616e+01  -1.5328125e+02
  -2.3714185e+01  -1.5257812e+02
  -2.5371484e+01  -1.5187500e+02
  -2.6465941e+01  -1.5117188e+02
  -2.6203679e+01  -1.5046875e+02
  -2.5287513e+01  -1.4976562e+02
  -2.4697623e+01  -1.4906250e+02
  -2.4841882e+01  -1.4835938e+02
  -2.5881459e+01  -1.4765625e+02
  -2.7961221e+01  -1.4695312e+02
  -3.1138253e+01  -1.4625000e+02
  -3.4085249e+01  -1.4554687e+02
  -3.3360682e+01  -1.4484375e+02
  -3.1392554e+01  -1.4414062e+02
  -3.0568997e+01  -1.4343750e+02
  -3.1042048e+01  -1.4273438e+02
  -3.2219668e+01  -1.4203125e+02
  -3.1946236e+01  -1.4132812e+02
  -2.9321321e+01  -1.4062500e+02
  -2.6606662e+01  -1.3992188e+02
  -2.4741288e+01  -1.3921875e+02
  -2.3768215e+01  -1.3851563e+02
  -2.3603215e+01  -1.3781250e+02
  -2.4120827e+01  -1.3710938e+02
  -2.4986036e+01  -1.3640625e+02
  -2.5365024e+01  -1.3570312e+02
  -2.4488538e+01  -1.3500000e+02
  -2.2895321e+01  -1.3429688e+02
  -2.1479952e+01  -1.3359375e+02
  -2.0623331e+01  -1.3289062e+02
  -2.0421333e+01  -1.3218750e+02
  -2.0892091e+01  -1.3148437e+02
  -2.2005834e+01  -1.3078125e+02
  -2.3538473e+01  -1.3007812e+02
  -2.4677916e+01  -1.2937500e+02
  -2.4344993e+01  -1.2867188e+02
  -2.2993537e+01  -1.2796875e+02
  -2.1758758e+01  -1.2726562e+02
  -2.1121348e+01  -1.2656250e+02
  -2.1194168e+01  -1.2585938e+02
  -2.2009794e+01  -1.2515625e+02
  -2.3573507e+01  -1.2445313e+02
  -2.5696163e+01  -1.2375000e+02
  -2.7364325e+01  -1.2304688e+02
  -2.7014694e+01  -1.2234375e+02
  -2.5441618e+01  -1.2164062e+02
  -2.4086502e+01  -1.2093750e+02
  -2.3296373e+01  -1.2023438e+02
  -2.2956934e+01  -1.1953125e+02
  -2.2816564e+01  -1.1882812e+02
  -2.2613235e+01  -1.1812500e+02
  -2.2239005e+01  -1.1742187e+02
  -2.1813837e+01  -1.1671875e+02
  -2.1556125e+01  -1.1601562e+02
  -2.1633917e+01  -1.1531250e+02
  -2.2108482e+01  -1.1460938e+02
  -2.2892842e+01  -1.1390625e+02
  -2.3666722e+01  -1.1320312e+02
  -2.3930336e+01  -1.1250000e+02
  -2.3514893e+01  -1.1179688e+02
  -2.2842749e+01  -1.1109375e+02
  -2.2400824e+01  -1.1039062e+02
  -2.2424845e+01  -1.0968750e+02
  -2.2915282e+01  -1.0898438e+02
  -2.3582981e+01  -1.0828125e+02
  -2.3760905e+01  -1.0757812e+02
  -2.2967298e+01  -1.0687500e+02
  -2.1652181e+01  -1.0617188e+02
  -2.0512253e+01  -1.0546875e+02
  -1.9905665e+01  -1.0476562e+02
  -1.9981461e+01  -1.0406250e+02
  -2.0855489e+01  -1.0335938e+02
  -2.2704465e+01  -1.0265625e+02
  -2.5764166e+01  -1.0195312e+02
  -2.9249711e+01  -1.0125000e+02
  -2.8218999e+01  -1.0054688e+02
  -2.4806573e+01  -9.9843750e+01
  -2.2494164e+01  -9.9140625e+01
  -2.1318256e+01  -9.8437500e+01
  -2.1032951e+01  -9.7734375e+01
  -2.1428844e+01  -9.7031250e+01
  -2.2203037e+01  -9.6328125e+01
  -2.2798433e+01  -9.5625000e+01
  -2.2649841e+01  -9.4921875e+01
  -2.1896512e+01  -9.4218750e+01
  -2.1166746e+01  -9.3515625e+01
  -2.0907433e+01  -9.2812500e+01
  -2.1341160e+01  -9.2109375e+01
  -2.2638905e+01  -9.1406250e+01
  -2.5054555e+01  -9.0703125e+01
  -2.8984416e+01  -9.0000000e+01
  -3.3296324e+01  -8.9296875e+01
  -3.1236583e+01  -8.8593750e+01
  -2.7934459e+01  -8.7890625e+01
  -2.6239935e+01  -8.7187500e+01
  -2.5723294e+01  -8.6484375e+01
  -2.5773209e+01  -8.5781250e+01
  -2.5503105e+01  -8.5078125e+01
  -2.4306213e+01  -8.4375000e+01
  -2.2665471e+01  -8.3671875e+01
  -2.1307920e+01  -8.2968750e+01
  -2.0579378e+01  -8.2265625e+01
  -2.0619827e+01  -8.1562500e+01
  -2.1554261e+01  -8.0859375e+01
  -2.3585125e+01  -8.0156250e+01
  -2.6866083e+01  -7.9453125e+01
  -2.9267780e+01  -7.8750000e+01
  -2.6541333e+01  -7.8046875e+01
  -2.3342100e+01  -7.7343750e+01
  -2.1449277e+01  -7.6640625e+01
  -2.0716459e+01  -7.5937500e+01
  -2.1009079e+01  -7.5234375e+01
  -2.2281269e+01  -7.4531250e+01
  -2.4294908e+01  -7.3828125e+01
  -2.5525097e+01  -7.3125000e+01
  -2.4002600e+01  -7.2421875e+01
  -2.1591501e+01  -7.1718750e+01
  -1.9861214e+01  -7.1015625e+01
  -1.9038153e+01  -7.0312500e+01
  -1.9116366e+01  -6.9609375e+01
  -2.0148993e+01  -6.8906250e+01
  -2.2329072e+01  -6.8203125e+01
  -2.6007702e+01  -6.7500000e+01
  -3.0016627e+01  -6.6796875e+01
  -2.7757564e+01  -6.6093750e+01
  -2.4191293e+01  -6.5390625e+01
  -2.2173406e+01  -6.4687500e+01
  -2.1367242e+01  -6.3984375e+01
  -2.1420876e+01  -6.3281250e+01
  -2.1929736e+01  -6.2578125e+01
  -2.2227747e+01  -6.1875000e+01
  -2.1720418e+01  -6.1171875e+01
  -2.0663242e+01  -6.0468750e+01
  -1.9742180e+01  -5.9765625e+01
  -1.9385730e+01  -5.9062500e+01
  -1.9808844e+01  -5.8359375e+01
  -2.1213934e+01  -5.7656250e+01
  -2.3946451e+01  -5.6953125e+01
  -2.8383027e+01  -5.6250000e+01
  -3.0194771e+01  -5.5546875e+01
  -2.5908521e+01  -5.4843750e+01
  -2.2880611e+01  -5.4140625e+01
  -2.1507865e+01  -5.3437500e+01
  -2.1496283e+01  -5.2734375e+01
  -2.2899836e+01  -5.2031250e+01
  -2.6314111e+01  -5.1328125e+01
  -3.3668105e+01  -5.0625000e+01
  -3.1504065e+01  -4.9921875e+01
  -2.4876657e+01  -4.9218750e+01
  -2.1660777e+01  -4.8515625e+01
  -2.0225346e+01  -4.7812500e+01
  -2.0107852e+01  -4.7109375e+01
  -2.1315638e+01  -4.6406250e+01
  -2.4360751e+01  -4.5703125e+01
  -3.1490437e+01  -4.5000000e+01
  -3.4475727e+01  -4.4296875e+01
  -2.5028516e+01  -4.3593750e+01
  -2.0972853e+01  -4.2890625e+01
  -1.8926597e+01  -4.2187500e+01
  -1.8077606e+01  -4.1484375e+01
  -1.8108867e+01  -4.0781250e+01
  -1.8785847e+01  -4.0078125e+01
  -1.9689487e+01  -3.9375000e+01
  -2.0046884e+01  -3.8671875e+01
  -1.9384266e+01  -3.7968750e+01
  -1.8242601e+01  -3.7265625e+01
  -1.7308391e+01  -3.6562500e+01
  -1.6861458e+01  -3.5859375e+01
  -1.6916717e+01  -3.5156250e+01
  -1.7317198e+01  -3.4453125e+01
  -1.7709774e+01  -3.3750000e+01
  -1.7655052e+01  -3.3046875e+01
  -1.7057909e+01  -3.2343750e+01
  -1.6288069e+01  -3.1640625e+01
  -1.5753825e+01  -3.0937500e+01
  -1.5682637e+01  -3.0234375e+01
  -1.6167889e+01  -2.9531250e+01
  -1.7211007e+01  -2.8828125e+01
  -1.8648034e+01  -2.8125000e+01
  -1.9938636e+01  -2.7421875e+01
  -2.0313257e+01  -2.6718750e+01
  -1.9856926e+01  -2.6015625e+01
  -1.9441162e+01  -2.5312500e+01
  -1.9694935e+01  -2.4609375e+01
  -2.0955150e+01  -2.3906250e+01
  -2.3407617e+01  -2.3203125e+01
  -2.5860871e+01  -2.2500000e+01
  -2.4042422e+01  -2.1796875e+01
  -2.0579331e+01  -2.1093750e+01
  -1.8195805e+01  -2.0390625e+01
  -1.6962885e+01  -1.9687500e+01
  -1.6748505e+01  -1.8984375e+01
  -1.7535001e+01  -1.8281250e+01
  -1.9408139e+01  -1.7578125e+01
  -2.2263896e+01  -1.6875000e+01
  -2.3880584e+01  -1.6171875e+01
  -2.1589072e+01  -1.5468750e+01
  -1.8897257e+01  -1.4765625e+01
  -1.7283746e+01  -1.4062500e+01
  -1.6719676e+01  -1.3359375e+01
  -1.7071545e+01  -1.2656250e+01
  -1.8151747e+01  -1.1953125e+01
  -1.9379872e+01  -1.1250000e+01
  -1.9538791e+01  -1.0546875e+01
  -1.8366459e+01  -9.8437500e+00
  -1.7085532e+01  -9.1406250e+00
  -1.6519703e+01  -8.4375000e+00
  -1.7016903e+01  -7.7343750e+00
  -1.8957411e+01  -7.0312500e+00
  -2.2902740e+01  -6.3281250e+00
  -2.3960091e+01  -5.6250000e+00
  -1.7908332e+01  -4.9218750e+00
  -1.3384053e+01  -4.2187500e+00
  -1.0265549e+01  -3.5156250e+00
  -7.9612485e+00  -2.8125000e+00
  -6.1398843e+00  -2.1093750e+00
  -4.6078904e+00  -1.4062500e+00
  -3.2623905e+00  -7.0312500e-01
  -2.0709604e+00   0.0000000e+00
  -1.0490646e+00   7.0312500e-01
  -2.3423004e-01   1.4062500e+00
   3.3408235e-01   2.1093750e+00
   6.2584102e-01   2.8125000e+00
   6.2770575e-01   3.5156250e+00
   3.5426364e-01   4.2187500e+00
  -1.2812574e-01   4.9218750e+00
  -6.6435113e-01   5.6250000e+00
  -1.0026488e+00   6.3281250e+00
  -9.1781011e-01   7.0312500e+00
  -4.2059708e-01   7.7343750e+00
   2.5273898e-01   8.4375000e+00
   8.5475371e-01   9.1406250e+00
   1.2436755e+00   9.8437500e+00
   1.3784433e+00   1.0546875e+01
   1.2945834e+00   1.1250000e+01
   1.0956415e+00   1.1953125e+01
   9.3922188e-01   1.2656250e+01
   9.7555430e-01   1.3359375e+01
   1.2472483e+00   1.4062500e+01
   1.6569082e+00   1.4765625e+01
   2.0471494e+00   1.5468750e+01
   2.2896389e+00   1.6171875e+01
   2.3155984e+00   1.6875000e+01
   2.1118299e+00   1.7578125e+01
   1.7141957e+00   1.8281250e+01
   1.2053546e+00   1.8984375e+01
   7.0341942e-01   1.9687500e+01
   3.2151447e-01   2.0390625e+01
   1.0818649e-01   2.1093750e+01
   2.7745403e-02   2.1796875e+01
   1.1373958e-02   2.2500000e+01
   2.6715531e-02   2.3203125e+01
   1.0665569e-01   2.3906250e+01
   3.2027079e-01   2.4609375e+01
   7.0303231e-01   2.5312500e+01
   1.2058560e+00   2.6015625e+01
   1.7151982e+00   2.6718750e+01
   2.1128451e+00   2.7421875e+01
   2.3162499e+00   2.8125000e+01
   2.2897377e+00   2.8828125e+01
   2.0467188e+00   2.9531250e+01
   1.6562036e+00   3.0234375e+01
   1.2467227e+00   3.0937500e+01
   9.7564676e-01   3.1640625e+01
   9.4001027e-01   3.2343750e+01
   1.0967446e+00   3.3046875e+01
   1.2954520e+00   3.3750000e+01
   1.3786572e+00   3.4453125e+01
   1.2430400e+00   3.5156250e+01
   8.5330864e-01   3.5859375e+01
   2.5079617e-01   3.6562500e+01
  -4.2240080e-01   3.7265625e+01
  -9.1867671e-01   3.7968750e+01
  -1.0022277e+00   3.8671875e+01
  -6.6312568e-01   3.9375000e+01
  -1.2687148e-01   4.0078125e+01
   3.5507184e-01   4.0781250e+01
   6.2797085e-01   4.1484375e+01
   6.2572625e-01   4.2187500e+01
   3.3392312e-01   4.2890625e+01
  -2.3397419e-01   4.3593750e+01
  -1.0478663e+00   4.4296875e+01
  -2.0683407e+00   4.5000000e+01
  -3.2581159e+00   4.5703125e+01
  -4.6021850e+00   4.6406250e+01
  -6.1335137e+00   4.7109375e+01
  -7.9554046e+00   4.7812500e+01
  -1.0261692e+01   4.8515625e+01
  -1.3384033e+01   4.9218750e+01
  -1.7915187e+01   4.9921875e+01
  -2.3972310e+01   5.0625000e+01
  -2.2891890e+01   5.1328125e+01
  -1.8949905e+01   5.2031250e+01
  -1.7015088e+01   5.2734375e+01
  -1.6523362e+01   5.3437500e+01
  -1.7094731e+01   5.4140625e+01
  -1.8380088e+01   5.4843750e+01
  -1.9550372e+01   5.5546875e+01
  -1.9381248e+01   5.6250000e+01
  -1.8146988e+01   5.6953125e+01
  -1.7066998e+01   5.7656250e+01
  -1.6718232e+01   5.8359375e+01
  -1.7287027e+01   5.9062500e+01
  -1.8907182e+01   5.9765625e+01
  -2.1607458e+01   6.0468750e+01
  -2.3894763e+01   6.1171875e+01
  -2.2256524e+01   6.1875000e+01
  -1.9397104e+01   6.2578125e+01
  -1.7526278e+01   6.3281250e+01
  -1.6742672e+01   6.3984375e+01
  -1.6959696e+01   6.4687500e+01
  -1.8194633e+01   6.5390625e+01
  -2.0577981e+01   6.6093750e+01
  -2.4031041e+01   6.6796875e+01
  -2.5826702e+01   6.7500000e+01
  -2.3384060e+01   6.8203125e+01
  -2.0945222e+01   6.8906250e+01
  -1.9693887e+01   6.9609375e+01
  -1.9447075e+01   7.0312500e+01
  -1.9868405e+01   7.1015625e+01
  -2.0326194e+01   7.1718750e+01
  -1.9946216e+01   7.2421875e+01
  -1.8649207e+01   7.3125000e+01
  -1.7209518e+01   7.3828125e+01
  -1.6166417e+01   7.4531250e+01
  -1.5682273e+01   7.5234375e+01
  -1.5754735e+01   7.5937500e+01
  -1.6289659e+01   7.6640625e+01
  -1.7058657e+01   7.7343750e+01
  -1.7653043e+01   7.8046875e+01
  -1.7704977e+01   7.8750000e+01
  -1.7312137e+01   7.9453125e+01
  -1.6913944e+01   8.0156250e+01
  -1.6862451e+01   8.0859375e+01
  -1.7313976e+01   8.1562500e+01
  -1.8252955e+01   8.2265625e+01
  -1.9397357e+01   8.2968750e+01
  -2.0056407e+01   8.3671875e+01
  -1.9690793e+01   8.4375000e+01
  -1.8781977e+01   8.5078125e+01
  -1.8104120e+01   8.5781250e+01
  -1.8074485e+01   8.6484375e+01
  -1.8926767e+01   8.7187500e+01
  -2.0978532e+01   8.7890625e+01
  -2.5045451e+01   8.8593750e+01
  -3.4525350e+01   8.9296875e+01
  -3.1426257e+01   9.0000000e+01
  -2.4331287e+01   9.0703125e+01
  -2.1296371e+01   9.1406250e+01
  -2.0093819e+01   9.2109375e+01
  -2.0214860e+01   9.2812500e+01
  -2.1653219e+01   9.3515625e+01
  -2.4872031e+01   9.4218750e+01
  -3.1501253e+01   9.4921875e+01
  -3.3644747e+01   9.5625000e+01
  -2.6302549e+01   9.6328125e+01
  -2.2892050e+01   9.7031250e+01
  -2.1490228e+01   9.7734375e+01
  -2.1502337e+01   9.8437500e+01
  -2.2873622e+01   9.9140625e+01
  -2.5893594e+01   9.9843750e+01
  -3.0150347e+01   1.0054688e+02
  -2.8356330e+01   1.0125000e+02
  -2.3942321e+01   1.0195312e+02
  -2.1217368e+01   1.0265625e+02
  -1.9816384e+01   1.0335938e+02
  -1.9396361e+01   1.0406250e+02
  -1.9755184e+01   1.0476562e+02
  -2.0676903e+01   1.0546875e+02
  -2.1730621e+01   1.0617188e+02
  -2.2230091e+01   1.0687500e+02
  -2.1926284e+01   1.0757812e+02
  -2.1417336e+01   1.0828125e+02
  -2.1367303e+01   1.0898438e+02
  -2.2179360e+01   1.0968750e+02
  -2.4205902e+01   1.1039062e+02
  -2.7782031e+01   1.1109375e+02
  -3.0008320e+01   1.1179688e+02
  -2.5978354e+01   1.1250000e+02
  -2.2307233e+01   1.1320312e+02
  -2.0133752e+01   1.1390625e+02
  -1.9106201e+01   1.1460938e+02
  -1.9032424e+01   1.1531250e+02
  -1.9859965e+01   1.1601562e+02
  -2.1595195e+01   1.1671875e+02
  -2.4010139e+01   1.1742188e+02
  -2.5526347e+01   1.1812500e+02
  -2.4285160e+01   1.1882812e+02
  -2.2269877e+01   1.1953125e+02
  -2.0999708e+01   1.2023438e+02
  -2.0710060e+01   1.2093750e+02
  -2.1446920e+01   1.2164063e+02
  -2.3346935e+01   1.2234375e+02
  -2.6564086e+01   1.2304688e+02
  -2.9319988e+01   1.2375000e+02
  -2.6894464e+01   1.2445313e+02
  -2.3595930e+01   1.2515625e+02
  -2.1559160e+01   1.2585938e+02
  -2.0622245e+01   1.2656250e+02
  -2.0580111e+01   1.2726562e+02
  -2.1306556e+01   1.2796875e+02
  -2.2660701e+01   1.2867188e+02
  -2.4296874e+01   1.2937500e+02
  -2.5492316e+01   1.3007812e+02
  -2.5768885e+01   1.3078125e+02
  -2.5729380e+01   1.3148437e+02
  -2.6257042e+01   1.3218750e+02
  -2.7964717e+01   1.3289062e+02
  -3.1281216e+01   1.3359375e+02
  -3.3294923e+01   1.3429688e+02
  -2.8953195e+01   1.3500000e+02
  -2.5033593e+01   1.3570312e+02
  -2.2626808e+01   1.3640625e+02
  -2.1335778e+01   1.3710938e+02
  -2.0907704e+01   1.3781250e+02
  -2.1172070e+01   1.3851563e+02
  -2.1905687e+01   1.3921875e+02
  -2.2659291e+01   1.3992188e+02
  -2.2802864e+01   1.4062500e+02
  -2.2201502e+01   1.4132812e+02
  -2.1424736e+01   1.4203125e+02
  -2.1029330e+01   1.4273438e+02
  -2.1317083e+01   1.4343750e+02
  -2.2497349e+01   1.4414062e+02
  -2.4817499e+01   1.4484375e+02
  -2.8242672e+01   1.4554687e+02
  -2.9263096e+01   1.4625000e+02
  -2.5758738e+01   1.4695313e+02
  -2.2696511e+01   1.4765625e+02
  -2.0848296e+01   1.4835938e+02
  -1.9975402e+01   1.4906250e+02
  -1.9900523e+01   1.4976562e+02
  -2.0507495e+01   1.5046875e+02
  -2.1646850e+01   1.5117188e+02
  -2.2960135e+01   1.5187500e+02
  -2.3752034e+01   1.5257813e+02
  -2.3575315e+01   1.5328125e+02
  -2.2911195e+01   1.5398438e+02
  -2.2424855e+01   1.5468750e+02
  -2.2404980e+01   1.5539062e+02
  -2.2851167e+01   1.5609375e+02
  -2.3527198e+01   1.5679688e+02
  -2.3944312e+01   1.5750000e+02
  -2.3678921e+01   1.5820312e+02
  -2.2902011e+01   1.5890625e+02
  -2.2115527e+01   1.5960938e+02
  -2.1639864e+01   1.6031250e+02
  -2.1561413e+01   1.6101562e+02
  -2.1818327e+01   1.6171875e+02
  -2.2242229e+01   1.6242188e+02
  -2.2614984e+01   1.6312500e+02
  -2.2817552e+01   1.6382812e+02
  -2.2958586e+01   1.6453125e+02
  -2.3300010e+01   1.6523438e+02
  -2.4092861e+01   1.6593750e+02
  -2.5450149e+01   1.6664062e+02
  -2.7020537e+01   1.6734375e+02
  -2.7358262e+01   1.6804688e+02
  -2.5682964e+01   1.6875000e+02
  -2.3561834e+01   1.6945313e+02
  -2.2001696e+01   1.7015625e+02
  -2.1189592e+01   1.7085938e+02
  -2.1119994e+01   1.7156250e+02
  -2.1760258e+01   1.7226562e+02
  -2.2996859e+01   1.7296875e+02
  -2.4346864e+01   1.7367188e+02
  -2.4674032e+01   1.7437500e+02
  -2.3531309e+01   1.7507812e+02
  -2.1999954e+01   1.7578125e+02
  -2.0889144e+01   1.7648438e+02
  -2.0421721e+01   1.7718750e+02
  -2.0627284e+01   1.7789062e+02
  -2.1487694e+01   1.7859375e+02
  -2.2906464e+01   1.7929688e+02
  -2.4499820e+01   1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_3_Beam_2_hbf_full.txt <==
               x               y
  -4.0000000e+01  -1.8000000e+02
  -3.5784274e+01  -1.7929688e+02
  -3.2370471e+01  -1.7859375e+02
  -3.0899706e+01  -1.7789062e+02
  -3.0774398e+01  -1.7718750e+02
  -3.1944567e+01  -1.7648438e+02
  -3.4810512e+01  -1.7578125e+02
  -4.0000000e+01  -1.7507812e+02
  -4.0000000e+01  -1.7437500e+02
  -3.7561371e+01  -1.7367188e+02
  -3.3520320e+01  -1.7296875e+02
  -3.1759503e+01  -1.7226562e+02
  -3.1479798e+01  -1.7156250e+02
  -3.2574785e+01  -1.7085938e+02
  -3.5432653e+01  -1.7015625e+02
  -4.0000000e+01  -1.6945313e+02
  -4.0000000e+01  -1.6875000e+02
  -3.6598767e+01  -1.6804687e+02
  -3.2877703e+01  -1.6734375e+02
  -3.1149134e+01  -1.6664062e+02
  -3.0779049e+01  -1.6593750e+02
  -3.1657993e+01  -1.6523438e+02
  -3.4061531e+01  -1.6453125e+02
  -3.9096113e+01  -1.6382812e+02
  -4.0000000e+01  -1.6312500e+02
  -3.9320707e+01  -1.6242188e+02
  -3.4530794e+01  -1.6171875e+02
  -3.2410334e+01  -1.6101562e+02
  -3.1892276e+01  -1.6031250e+02
  -3.2786288e+01  -1.5960938e+02
  -3.5446438e+01  -1.5890625e+02
  -4.0000000e+01  -1.5820312e+02
  -4.0000000e+01  -1.5750000e+02
  -3.8249167e+01  -1.5679688e+02
  -3.3843334e+01  -1.5609375e+02
  -3.1874515e+01  -1.5539062e+02
  -3.1409780e+01  -1.5468750e+02
  -3.2299093e+01  -1.5398438e+02
  -3.4883661e+01  -1.5328125e+02
  -4.0000000e+01  -1.5257812e+02
  -4.0000000e+01  -1.5187500e+02
  -3.7671498e+01  -1.5117188e+02
  -3.3254664e+01  -1.5046875e+02
  -3.1177262e+01  -1.4976562e+02
  -3.0534277e+01  -1.4906250e+02
  -3.1119887e+01  -1.4835938e+02
  -3.3086714e+01  -1.4765625e+02
  -3.7072758e+01  -1.4695312e+02
  -4.0000000e+01  -1.4625000e+02
  -3.9055362e+01  -1.4554687e+02
  -3.4303741e+01  -1.4484375e+02
  -3.1932803e+01  -1.4414062e+02
  -3.1117690e+01  -1.4343750e+02
  -3.1620915e+01  -1.4273438e+02
  -3.3631251e+01  -1.4203125e+02
  -3.8136150e+01  -1.4132812e+02
  -4.0000000e+01  -1.4062500e+02
  -4.0000000e+01  -1.3992188e+02
  -3.4491871e+01  -1.3921875e+02
  -3.1817684e+01  -1.3851563e+02
  -3.0795084e+01  -1.3781250e+02
  -3.1060116e+01  -1.3710938e+02
  -3.2693196e+01  -1.3640625e+02
  -3.6366159e+01  -1.3570312e+02
  -4.0000000e+01  -1.3500000e+02
  -4.0000000e+01  -1.3429688e+02
  -3.6558052e+01  -1.3359375e+02
  -3.3193621e+01  -1.3289062e+02
  -3.1880485e+01  -1.3218750e+02
  -3.2012445e+01  -1.3148437e+02
  -3.3618947e+01  -1.3078125e+02
  -3.7410197e+01  -1.3007812e+02
  -4.0000000e+01  -1.2937500e+02
  -4.0000000e+01  -1.2867188e+02
  -3.6130303e+01  -1.2796875e+02
  -3.3024532e+01  -1.2726562e+02
  -3.1793953e+01  -1.2656250e+02
  -3.1930995e+01  -1.2585938e+02
  -3.3417694e+01  -1.2515625e+02
  -3.6497468e+01  -1.2445313e+02
  -4.0000000e+01  -1.2375000e+02
  -3.7591043e+01  -1.2304688e+02
  -3.3683725e+01  -1.2234375e+02
  -3.1344566e+01  -1.2164062e+02
  -3.0324269e+01  -1.2093750e+02
  -3.0430326e+01  -1.2023438e+02
  -3.1676978e+01  -1.1953125e+02
  -3.4250512e+01  -1.1882812e+02
  -3.7909939e+01  -1.1812500e+02
  -3.8170507e+01  -1.1742187e+02
  -3.4639776e+01  -1.1671875e+02
  -3.2111363e+01  -1.1601562e+02
  -3.0974814e+01  -1.1531250e+02
  -3.1092630e+01  -1.1460938e+02
  -3.2579930e+01  -1.1390625e+02
  -3.6117406e+01  -1.1320312e+02
  -4.0000000e+01  -1.1250000e+02
  -4.0000000e+01  -1.1179688e+02
  -3.5694591e+01  -1.1109375e+02
  -3.2138445e+01  -1.1039062e+02
  -3.0566624e+01  -1.0968750e+02
  -3.0338518e+01  -1.0898438e+02
  -3.1379715e+01  -1.0828125e+02
  -3.4052876e+01  -1.0757812e+02
  -3.9959025e+01  -1.0687500e+02
  -4.0000000e+01  -1.0617188e+02
  -3.8552210e+01  -1.0546875e+02
  -3.3757405e+01  -1.0476562e+02
  -3.1681384e+01  -1.0406250e+02
  -3.1166921e+01  -1.0335938e+02
  -3.2002456e+01  -1.0265625e+02
  -3.4464355e+01  -1.0195312e+02
  -3.9838452e+01  -1.0125000e+02
  -4.0000000e+01  -1.0054688e+02
  -3.8867020e+01  -9.9843750e+01
  -3.4186915e+01  -9.9140625e+01
  -3.2100253e+01  -9.8437500e+01
  -3.1547762e+01  -9.7734375e+01
  -3.2269593e+01  -9.7031250e+01
  -3.4251905e+01  -9.6328125e+01
  -3.6950273e+01  -9.5625000e+01
  -3.6855803e+01  -9.4921875e+01
  -3.3739297e+01  -9.4218750e+01
  -3.1195849e+01  -9.3515625e+01
  -2.9800508e+01  -9.2812500e+01
  -2.9450197e+01  -9.2109375e+01
  -3.0098898e+01  -9.1406250e+01
  -3.1786746e+01  -9.0703125e+01
  -3.4376709e+01  -9.0000000e+01
  -3.6065459e+01  -8.9296875e+01
  -3.4329602e+01  -8.8593750e+01
  -3.1866031e+01  -8.7890625e+01
  -3.0363036e+01  -8.7187500e+01
  -2.9963162e+01  -8.6484375e+01
  -3.0698504e+01  -8.5781250e+01
  -3.2793374e+01  -8.5078125e+01
  -3.6780110e+01  -8.4375000e+01
  -4.0000000e+01  -8.3671875e+01
  -3.6347714e+01  -8.2968750e+01
  -3.2356247e+01  -8.2265625e+01
  -3.0218809e+01  -8.1562500e+01
  -2.9421058e+01  -8.0859375e+01
  -2.9784474e+01  -8.0156250e+01
  -3.1427749e+01  -7.9453125e+01
  -3.4974057e+01  -7.8750000e+01
  -4.0000000e+01  -7.8046875e+01
  -4.0000000e+01  -7.7343750e+01
  -3.6208319e+01  -7.6640625e+01
  -3.2662132e+01  -7.5937500e+01
  -3.1264479e+01  -7.5234375e+01
  -3.1333471e+01  -7.4531250e+01
  -3.2868746e+01  -7.3828125e+01
  -3.6538622e+01  -7.3125000e+01
  -4.0000000e+01  -7.2421875e+01
  -4.0000000e+01  -7.1718750e+01
  -3.5564068e+01  -7.1015625e+01
  -3.2259318e+01  -7.0312500e+01
  -3.0802376e+01  -6.9609375e+01
  -3.0566448e+01  -6.8906250e+01
  -3.1293980e+01  -6.8203125e+01
  -3.2621777e+01  -6.7500000e+01
  -3.3447564e+01  -6.6796875e+01
  -3.2509058e+01  -6.6093750e+01
  -3.0685350e+01  -6.5390625e+01
  -2.9229409e+01  -6.4687500e+01
  -2.8529150e+01  -6.3984375e+01
  -2.8661692e+01  -6.3281250e+01
  -2.9684078e+01  -6.2578125e+01
  -3.1673186e+01  -6.1875000e+01
  -3.4409051e+01  -6.1171875e+01
  -3.5844477e+01  -6.0468750e+01
  -3.4070260e+01  -5.9765625e+01
  -3.1875857e+01  -5.9062500e+01
  -3.0608411e+01  -5.8359375e+01
  -3.0309006e+01  -5.7656250e+01
  -3.0801590e+01  -5.6953125e+01
  -3.1635298e+01  -5.6250000e+01
  -3.1780105e+01  -5.5546875e+01
  -3.0552850e+01  -5.4843750e+01
  -2.8784287e+01  -5.4140625e+01
  -2.7350885e+01  -5.3437500e+01
  -2.6548357e+01  -5.2734375e+01
  -2.6442380e+01  -5.2031250e+01
  -2.7064740e+01  -5.1328125e+01
  -2.8455902e+01  -5.0625000e+01
  -3.0571052e+01  -4.9921875e+01
  -3.2723076e+01  -4.9218750e+01
  -3.2922223e+01  -4.8515625e+01
  -3.1167839e+01  -4.7812500e+01
  -2.9441913e+01  -4.7109375e+01
  -2.8414228e+01  -4.6406250e+01
  -2.8091403e+01  -4.5703125e+01
  -2.8345252e+01  -4.5000000e+01
  -2.8956506e+01  -4.4296875e+01
  -2.9552853e+01  -4.3593750e+01
  -2.9699344e+01  -4.2890625e+01
  -2.9277146e+01  -4.2187500e+01
  -2.8577643e+01  -4.1484375e+01
  -2.7907372e+01  -4.0781250e+01
  -2.7371544e+01  -4.0078125e+01
  -2.6922745e+01  -3.9375000e+01
  -2.6468501e+01  -3.8671875e+01
  -2.5967493e+01  -3.7968750e+01
  -2.5468054e+01  -3.7265625e+01
  -2.5069987e+01  -3.6562500e+01
  -2.4862325e+01  -3.5859375e+01
  -2.4885754e+01  -3.5156250e+01
  -2.5118341e+01  -3.4453125e+01
  -2.5472357e+01  -3.3750000e+01
  -2.5815079e+01  -3.3046875e+01
  -2.6040157e+01  -3.2343750e+01
  -2.6157776e+01  -3.1640625e+01
  -2.6303202e+01  -3.0937500e+01
  -2.6653372e+01  -3.0234375e+01
  -2.7344956e+01  -2.9531250e+01
  -2.8417153e+01  -2.8828125e+01
  -2.9706593e+01  -2.8125000e+01
  -3.0687414e+01  -2.7421875e+01
  -3.0757865e+01  -2.6718750e+01
  -3.0132387e+01  -2.6015625e+01
  -2.9569063e+01  -2.5312500e+01
  -2.9573546e+01  -2.4609375e+01
  -3.0367016e+01  -2.3906250e+01
  -3.1896470e+01  -2.3203125e+01
  -3.3061406e+01  -2.2500000e+01
  -3.1627962e+01  -2.1796875e+01
  -2.8732702e+01  -2.1093750e+01
  -2.6270239e+01  -2.0390625e+01
  -2.4607275e+01  -1.9687500e+01
  -2.3717384e+01  -1.8984375e+01
  -2.3578076e+01  -1.8281250e+01
  -2.4249505e+01  -1.7578125e+01
  -2.5947511e+01  -1.6875000e+01
  -2.9294716e+01  -1.6171875e+01
  -3.6853336e+01  -1.5468750e+01
  -4.0000000e+01  -1.4765625e+01
  -3.0318423e+01  -1.4062500e+01
  -2.5951648e+01  -1.3359375e+01
  -2.3601998e+01  -1.2656250e+01
  -2.2400516e+01  -1.1953125e+01
  -2.2041507e+01  -1.1250000e+01
  -2.2359131e+01  -1.0546875e+01
  -2.3122685e+01  -9.8437500e+00
  -2.3794138e+01  -9.1406250e+00
  -2.3629377e+01  -8.4375000e+00
  -2.2668187e+01  -7.7343750e+00
  -2.1766282e+01  -7.0312500e+00
  -2.1652130e+01  -6.3281250e+00
  -2.2918948e+01  -5.6250000e+00
  -2.6136392e+01  -4.9218750e+00
  -2.5307254e+01  -4.2187500e+00
  -1.8372720e+01  -3.5156250e+00
  -1.3178685e+01  -2.8125000e+00
  -9.3963955e+00  -2.1093750e+00
  -6.5194387e+00  -1.4062500e+00
  -4.2901579e+00  -7.0312500e-01
  -2.5682580e+00   0.0000000e+00
  -1.2704822e+00   7.0312500e-01
  -3.4358539e-01   1.4062500e+00
   2.4969483e-01   2.1093750e+00
   5.3991379e-01   2.8125000e+00
   5.5952755e-01   3.5156250e+00
   3.5342794e-01   4.2187500e+00
  -7.8256579e-03   4.9218750e+00
  -4.1723827e-01   5.6250000e+00
  -7.4067248e-01   6.3281250e+00
  -8.6694676e-01   7.0312500e+00
  -7.7618099e-01   7.7343750e+00
  -5.5186242e-01   8.4375000e+00
  -3.1892584e-01   9.1406250e+00
  -1.7750556e-01   9.8437500e+00
  -1.7524653e-01   1.0546875e+01
  -3.0447213e-01   1.1250000e+01
  -5.0556020e-01   1.1953125e+01
  -6.7823688e-01   1.2656250e+01
  -7.1654037e-01   1.3359375e+01
  -5.6657709e-01   1.4062500e+01
  -2.6213624e-01   1.4765625e+01
   1.0110533e-01   1.5468750e+01
   4.2168339e-01   1.6171875e+01
   6.2798441e-01   1.6875000e+01
   6.8511557e-01   1.7578125e+01
   5.8916671e-01   1.8281250e+01
   3.6065173e-01   1.8984375e+01
   4.0153785e-02   1.9687500e+01
  -3.1536337e-01   2.0390625e+01
  -6.3869890e-01   2.1093750e+01
  -8.6365924e-01   2.1796875e+01
  -9.4091772e-01   2.2500000e+01
  -8.5294878e-01   2.3203125e+01
  -6.1995892e-01   2.3906250e+01
  -2.9305055e-01   2.4609375e+01
   6.1068756e-02   2.5312500e+01
   3.7572963e-01   2.6015625e+01
   5.9512181e-01   2.6718750e+01
   6.8013568e-01   2.7421875e+01
   6.1198031e-01   2.8125000e+01
   3.9663431e-01   2.8828125e+01
   7.1437374e-02   2.9531250e+01
  -2.8969613e-01   3.0234375e+01
  -5.8478443e-01   3.0937500e+01
  -7.2139227e-01   3.1640625e+01
  -6.7194917e-01   3.2343750e+01
  -4.9515781e-01   3.3046875e+01
  -2.9741023e-01   3.3750000e+01
  -1.7622184e-01   3.4453125e+01
  -1.8753252e-01   3.5156250e+01
  -3.3543552e-01   3.5859375e+01
  -5.6909444e-01   3.6562500e+01
  -7.8650265e-01   3.7265625e+01
  -8.6421826e-01   3.7968750e+01
  -7.2436140e-01   3.8671875e+01
  -3.9283172e-01   3.9375000e+01
   1.7283014e-02   4.0078125e+01
   3.7379836e-01   4.0781250e+01
   5.7265486e-01   4.1484375e+01
   5.4554290e-01   4.2187500e+01
   2.4892609e-01   4.2890625e+01
  -3.4890746e-01   4.3593750e+01
  -1.2781066e+00   4.4296875e+01
  -2.5757061e+00   4.5000000e+01
  -4.2948527e+00   4.5703125e+01
  -6.5189273e+00   4.6406250e+01
  -9.3890456e+00   4.7109375e+01
  -1.3166602e+01   4.7812500e+01
  -1.8378761e+01   4.8515625e+01
  -2.5501810e+01   4.9218750e+01
  -2.6367175e+01   4.9921875e+01
  -2.2949064e+01   5.0625000e+01
  -2.1611850e+01   5.1328125e+01
  -2.1703621e+01   5.2031250e+01
  -2.2635286e+01   5.2734375e+01
  -2.3695800e+01   5.3437500e+01
  -2.3958116e+01   5.4140625e+01
  -2.3275094e+01   5.4843750e+01
  -2.2429305e+01   5.5546875e+01
  -2.2017976e+01   5.6250000e+01
  -2.2287457e+01   5.6953125e+01
  -2.3399069e+01   5.7656250e+01
  -2.5639970e+01   5.8359375e+01
  -2.9807565e+01   5.9062500e+01
  -3.9626389e+01   5.9765625e+01
  -3.7213580e+01   6.0468750e+01
  -2.9378770e+01   6.1171875e+01
  -2.5943090e+01   6.1875000e+01
  -2.4213624e+01   6.2578125e+01
  -2.3538413e+01   6.3281250e+01
  -2.3692520e+01   6.3984375e+01
  -2.4612932e+01   6.4687500e+01
  -2.6323099e+01   6.5390625e+01
  -2.8855860e+01   6.6093750e+01
  -3.1855558e+01   6.6796875e+01
  -3.3386538e+01   6.7500000e+01
  -3.2260051e+01   6.8203125e+01
  -3.0787835e+01   6.8906250e+01
  -3.0080792e+01   6.9609375e+01
  -3.0171848e+01   7.0312500e+01
  -3.0795250e+01   7.1015625e+01
  -3.1358458e+01   7.1718750e+01
  -3.1095622e+01   7.2421875e+01
  -2.9982896e+01   7.3125000e+01
  -2.8697032e+01   7.3828125e+01
  -2.7688904e+01   7.4531250e+01
  -2.7052864e+01   7.5234375e+01
  -2.6701940e+01   7.5937500e+01
  -2.6467311e+01   7.6640625e+01
  -2.6179326e+01   7.7343750e+01
  -2.5767998e+01   7.8046875e+01
  -2.5302873e+01   7.8750000e+01
  -2.4922521e+01   7.9453125e+01
  -2.4742941e+01   8.0156250e+01
  -2.4816958e+01   8.0859375e+01
  -2.5128275e+01   8.1562500e+01
  -2.5593742e+01   8.2265625e+01
  -2.6081838e+01   8.2968750e+01
  -2.6475808e+01   8.3671875e+01
  -2.6762066e+01   8.4375000e+01
  -2.7048100e+01   8.5078125e+01
  -2.7478329e+01   8.5781250e+01
  -2.8128030e+01   8.6484375e+01
  -2.8913547e+01   8.7187500e+01
  -2.9531173e+01   8.7890625e+01
  -2.9615317e+01   8.8593750e+01
  -2.9183819e+01   8.9296875e+01
  -2.8669933e+01   9.0000000e+01
  -2.8499980e+01   9.0703125e+01
  -2.8938915e+01   9.1406250e+01
  -3.0154161e+01   9.2109375e+01
  -3.2162127e+01   9.2812500e+01
  -3.4050275e+01   9.3515625e+01
  -3.3264481e+01   9.4218750e+01
  -3.0623518e+01   9.4921875e+01
  -2.8382495e+01   9.5625000e+01
  -2.6984996e+01   9.6328125e+01
  -2.6379516e+01   9.7031250e+01
  -2.6490560e+01   9.7734375e+01
  -2.7258941e+01   9.8437500e+01
  -2.8580735e+01   9.9140625e+01
  -3.0137304e+01   9.9843750e+01
  -3.1214204e+01   1.0054688e+02
  -3.1279833e+01   1.0125000e+02
  -3.0868978e+01   1.0195312e+02
  -3.0803852e+01   1.0265625e+02
  -3.1550368e+01   1.0335938e+02
  -3.3371432e+01   1.0406250e+02
  -3.6123622e+01   1.0476562e+02
  -3.6984407e+01   1.0546875e+02
  -3.3985281e+01   1.0617188e+02
  -3.1053843e+01   1.0687500e+02
  -2.9235376e+01   1.0757812e+02
  -2.8418672e+01   1.0828125e+02
  -2.8481525e+01   1.0898438e+02
  -2.9357209e+01   1.0968750e+02
  -3.0921111e+01   1.1039062e+02
  -3.2608080e+01   1.1109375e+02
  -3.3058836e+01   1.1179688e+02
  -3.1973083e+01   1.1250000e+02
  -3.0746182e+01   1.1320312e+02
  -3.0218532e+01   1.1390625e+02
  -3.0667320e+01   1.1460938e+02
  -3.2347112e+01   1.1531250e+02
  -3.5854209e+01   1.1601562e+02
  -4.0000000e+01   1.1671875e+02
  -4.0000000e+01   1.1742188e+02
  -3.4913244e+01   1.1812500e+02
  -3.2047794e+01   1.1882812e+02
  -3.0901254e+01   1.1953125e+02
  -3.1116857e+01   1.2023438e+02
  -3.2805567e+01   1.2093750e+02
  -3.6778895e+01   1.2164063e+02
  -4.0000000e+01   1.2234375e+02
  -4.0000000e+01   1.2304688e+02
  -3.3924632e+01   1.2375000e+02
  -3.0861500e+01   1.2445313e+02
  -2.9480126e+01   1.2515625e+02
  -2.9317527e+01   1.2585938e+02
  -3.0316769e+01   1.2656250e+02
  -3.2730014e+01   1.2726562e+02
  -3.7308439e+01   1.2796875e+02
  -4.0000000e+01   1.2867188e+02
  -3.7136903e+01   1.2937500e+02
  -3.3064187e+01   1.3007812e+02
  -3.1106460e+01   1.3078125e+02
  -3.0578675e+01   1.3148437e+02
  -3.1274466e+01   1.3218750e+02
  -3.3221507e+01   1.3289062e+02
  -3.6171764e+01   1.3359375e+02
  -3.7017444e+01   1.3429688e+02
  -3.4004525e+01   1.3500000e+02
  -3.1243354e+01   1.3570312e+02
  -2.9652724e+01   1.3640625e+02
  -2.9106600e+01   1.3710938e+02
  -2.9502778e+01   1.3781250e+02
  -3.0806723e+01   1.3851563e+02
  -3.2876798e+01   1.3921875e+02
  -3.4748943e+01   1.3992188e+02
  -3.4471607e+01   1.4062500e+02
  -3.2790483e+01   1.4132812e+02
  -3.1549331e+01   1.4203125e+02
  -3.1309189e+01   1.4273438e+02
  -3.2268444e+01   1.4343750e+02
  -3.4848686e+01   1.4414062e+02
  -4.0000000e+01   1.4484375e+02
  -4.0000000e+01   1.4554687e+02
  -3.7673218e+01   1.4625000e+02
  -3.3366149e+01   1.4695313e+02
  -3.1357828e+01   1.4765625e+02
  -3.0810098e+01   1.4835938e+02
  -3.1567473e+01   1.4906250e+02
  -3.3924341e+01   1.4976562e+02
  -3.9276542e+01   1.5046875e+02
  -4.0000000e+01   1.5117188e+02
  -3.9047536e+01   1.5187500e+02
  -3.3690777e+01   1.5257813e+02
  -3.1268705e+01   1.5328125e+02
  -3.0414487e+01   1.5398438e+02
  -3.0824779e+01   1.5468750e+02
  -3.2620874e+01   1.5539062e+02
  -3.6558564e+01   1.5609375e+02
  -4.0000000e+01   1.5679688e+02
  -4.0000000e+01   1.5750000e+02
  -3.5880424e+01   1.5820312e+02
  -3.2791724e+01   1.5890625e+02
  -3.1644573e+01   1.5960938e+02
  -3.1920766e+01   1.6031250e+02
  -3.3670659e+01   1.6101562e+02
  -3.7443881e+01   1.6171875e+02
  -4.0000000e+01   1.6242188e+02
  -3.8337504e+01   1.6312500e+02
  -3.3717086e+01   1.6382812e+02
  -3.1235405e+01   1.6453125e+02
  -3.0172362e+01   1.6523438e+02
  -3.0241026e+01   1.6593750e+02
  -3.1407741e+01   1.6664062e+02
  -3.3785603e+01   1.6734375e+02
  -3.7118677e+01   1.6804688e+02
  -3.8002651e+01   1.6875000e+02
  -3.5164432e+01   1.6945313e+02
  -3.2842178e+01   1.7015625e+02
  -3.1840523e+01   1.7085938e+02
  -3.2131273e+01   1.7156250e+02
  -3.3909195e+01   1.7226562e+02
  -3.8109246e+01   1.7296875e+02
  -4.0000000e+01   1.7367188e+02
  -4.0000000e+01   1.7437500e+02
  -3.5298396e+01   1.7507812e+02
  -3.2318504e+01   1.7578125e+02
  -3.1123185e+01   1.7648438e+02
  -3.1267240e+01   1.7718750e+02
  -3.2813215e+01   1.7789062e+02
  -3.6446642e+01   1.7859375e+02
  -4.0000000e+01   1.7929688e+02
  -4.0000000e+01   1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_3_Beam_2_hbf_full_imdea.txt <==
               x               y
  -3.6413275e+00  -1.8000000e+02
  -3.6194976e+00  -1.7929688e+02
  -3.8373945e+00  -1.7859375e+02
  -4.2824526e+00  -1.7789062e+02
  -4.9383569e+00  -1.7718750e+02
  -5.7809202e+00  -1.7648438e+02
  -6.7726582e+00  -1.7578125e+02
  -7.8565219e+00  -1.7507812e+02
  -8.9510810e+00  -1.7437500e+02
  -9.9525605e+00  -1.7367188e+02
  -1.0751165e+01  -1.7296875e+02
  -1.1263691e+01  -1.7226562e+02
  -1.1468412e+01  -1.7156250e+02
  -1.1416916e+01  -1.7085938e+02
  -1.1212746e+01  -1.7015625e+02
  -1.0974572e+01  -1.6945313e+02
  -1.0807786e+01  -1.6875000e+02
  -1.0792790e+01  -1.6804687e+02
  -1.0984802e+01  -1.6734375e+02
  -1.1417494e+01  -1.6664062e+02
  -1.2105259e+01  -1.6593750e+02
  -1.3041173e+01  -1.6523438e+02
  -1.4188551e+01  -1.6453125e+02
  -1.5465006e+01  -1.6382812e+02
  -1.6723046e+01  -1.6312500e+02
  -1.7746429e+01  -1.6242188e+02
  -1.8300099e+01  -1.6171875e+02
  -1.8245424e+01  -1.6101562e+02
  -1.7633295e+01  -1.6031250e+02
  -1.6667021e+01  -1.5960938e+02
  -1.5580307e+01  -1.5890625e+02
  -1.4551465e+01  -1.5820312e+02
  -1.3685298e+01  -1.5750000e+02
  -1.3027454e+01  -1.5679688e+02
  -1.2581807e+01  -1.5609375e+02
  -1.2321412e+01  -1.5539062e+02
  -1.2193781e+01  -1.5468750e+02
  -1.2124627e+01  -1.5398438e+02
  -1.2025530e+01  -1.5328125e+02
  -1.1810144e+01  -1.5257812e+02
  -1.1417997e+01  -1.5187500e+02
  -1.0835696e+01  -1.5117188e+02
  -1.0101945e+01  -1.5046875e+02
  -9.2928930e+00  -1.4976562e+02
  -8.4985267e+00  -1.4906250e+02
  -7.8035958e+00  -1.4835938e+02
  -7.2786446e+00  -1.4765625e+02
  -6.9791656e+00  -1.4695312e+02
  -6.9486629e+00  -1.4625000e+02
  -7.2223545e+00  -1.4554687e+02
  -7.8294446e+00  -1.4484375e+02
  -8.7919852e+00  -1.4414062e+02
  -1.0116584e+01  -1.4343750e+02
  -1.1770573e+01  -1.4273438e+02
  -1.3626858e+01  -1.4203125e+02
  -1.5366913e+01  -1.4132812e+02
  -1.6419833e+01  -1.4062500e+02
  -1.6211099e+01  -1.3992188e+02
  -1.4715422e+01  -1.3921875e+02
  -1.2488182e+01  -1.3851563e+02
  -1.0118634e+01  -1.3781250e+02
  -7.9483614e+00  -1.3710938e+02
  -6.1211668e+00  -1.3640625e+02
  -4.6829803e+00  -1.3570312e+02
  -3.6412259e+00  -1.3500000e+02
  -2.9919624e+00  -1.3429688e+02
  -2.7311964e+00  -1.3359375e+02
  -2.8593316e+00  -1.3289062e+02
  -3.3825052e+00  -1.3218750e+02
  -4.3117492e+00  -1.3148437e+02
  -5.6586982e+00  -1.3078125e+02
  -7.4230676e+00  -1.3007812e+02
  -9.5597500e+00  -1.2937500e+02
  -1.1901277e+01  -1.2867188e+02
  -1.4021246e+01  -1.2796875e+02
  -1.5183156e+01  -1.2726562e+02
  -1.4795718e+01  -1.2656250e+02
  -1.3091841e+01  -1.2585938e+02
  -1.0836479e+01  -1.2515625e+02
  -8.6235886e+00  -1.2445313e+02
  -6.7298432e+00  -1.2375000e+02
  -5.2480241e+00  -1.2304688e+02
  -4.1954248e+00  -1.2234375e+02
  -3.5645601e+00  -1.2164062e+02
  -3.3428632e+00  -1.2093750e+02
  -3.5189331e+00  -1.2023438e+02
  -4.0825116e+00  -1.1953125e+02
  -5.0198627e+00  -1.1882812e+02
  -6.3028961e+00  -1.1812500e+02
  -7.8675967e+00  -1.1742187e+02
  -9.5768533e+00  -1.1671875e+02
  -1.1175816e+01  -1.1601562e+02
  -1.2296278e+01  -1.1531250e+02
  -1.2612371e+01  -1.1460938e+02
  -1.2093641e+01  -1.1390625e+02
  -1.1041025e+01  -1.1320312e+02
  -9.8530365e+00  -1.1250000e+02
  -8.8377575e+00  -1.1179688e+02
  -8.1899476e+00  -1.1109375e+02
  -8.0415106e+00  -1.1039062e+02
  -8.5205226e+00  -1.0968750e+02
  -9.8209003e+00  -1.0898438e+02
  -1.2349826e+01  -1.0828125e+02
  -1.7320384e+01  -1.0757812e+02
  -3.0000000e+01  -1.0687500e+02
  -1.9637905e+01  -1.0617188e+02
  -1.3373669e+01  -1.0546875e+02
  -1.0416227e+01  -1.0476562e+02
  -8.9813919e+00  -1.0406250e+02
  -8.6069161e+00  -1.0335938e+02
  -9.1739314e+00  -1.0265625e+02
  -1.0755257e+01  -1.0195312e+02
  -1.3667696e+01  -1.0125000e+02
  -1.8876826e+01  -1.0054688e+02
  -3.0000000e+01  -9.9843750e+01
  -2.7948822e+01  -9.9140625e+01
  -2.3374348e+01  -9.8437500e+01
  -2.6894855e+01  -9.7734375e+01
  -2.9031191e+01  -9.7031250e+01
  -1.5101508e+01  -9.6328125e+01
  -8.5929892e+00  -9.5625000e+01
  -4.2400521e+00  -9.4921875e+01
  -1.0401780e+00  -9.4218750e+01
   1.3977241e+00  -9.3515625e+01
   3.2730710e+00  -9.2812500e+01
   4.7044060e+00  -9.2109375e+01
   5.7703646e+00  -9.1406250e+01
   6.5283060e+00  -9.0703125e+01
   7.0242259e+00  -9.0000000e+01
   7.2987880e+00  -8.9296875e+01
   7.3913959e+00  -8.8593750e+01
   7.3430123e+00  -8.7890625e+01
   7.1977666e+00  -8.7187500e+01
   7.0029603e+00  -8.6484375e+01
   6.8069150e+00  -8.5781250e+01
   6.6544345e+00  -8.5078125e+01
   6.5806200e+00  -8.4375000e+01
   6.6050457e+00  -8.3671875e+01
   6.7288616e+00  -8.2968750e+01
   6.9363754e+00  -8.2265625e+01
   7.2005187e+00  -8.1562500e+01
   7.4899175e+00  -8.0859375e+01
   7.7751758e+00  -8.0156250e+01
   8.0330690e+00  -7.9453125e+01
   8.2485393e+00  -7.8750000e+01
   8.4150190e+00  -7.8046875e+01
   8.5336821e+00  -7.7343750e+01
   8.6120298e+00  -7.6640625e+01
   8.6620048e+00  -7.5937500e+01
   8.6977310e+00  -7.5234375e+01
   8.7330209e+00  -7.4531250e+01
   8.7789374e+00  -7.3828125e+01
   8.8418351e+00  -7.3125000e+01
   8.9223177e+00  -7.2421875e+01
   9.0153686e+00  -7.1718750e+01
   9.1115912e+00  -7.1015625e+01
   9.1992084e+00  -7.0312500e+01
   9.2663290e+00  -6.9609375e+01
   9.3030496e+00  -6.8906250e+01
   9.3031121e+00  -6.8203125e+01
   9.2649942e+00  -6.7500000e+01
   9.1923897e+00  -6.6796875e+01
   9.0940359e+00  -6.6093750e+01
   8.9828234e+00  -6.5390625e+01
   8.8741247e+00  -6.4687500e+01
   8.7833992e+00  -6.3984375e+01
   8.7233609e+00  -6.3281250e+01
   8.7012761e+00  -6.2578125e+01
   8.7171114e+00  -6.1875000e+01
   8.7631086e+00  -6.1171875e+01
   8.8249365e+00  -6.0468750e+01
   8.8840661e+00  -5.9765625e+01
   8.9207194e+00  -5.9062500e+01
   8.9167667e+00  -5.8359375e+01
   8.8581996e+00  -5.7656250e+01
   8.7370867e+00  -5.6953125e+01
   8.5530819e+00  -5.6250000e+01
   8.3145366e+00  -5.5546875e+01
   8.0390890e+00  -5.4843750e+01
   7.7532989e+00  -5.4140625e+01
   7.4906265e+00  -5.3437500e+01
   7.2870675e+00  -5.2734375e+01
   7.1744130e+00  -5.2031250e+01
   7.1724715e+00  -5.1328125e+01
   7.2829260e+00  -5.0625000e+01
   7.4874982e+00  -4.9921875e+01
   7.7511999e+00  -4.9218750e+01
   8.0289321e+00  -4.8515625e+01
   8.2724989e+00  -4.7812500e+01
   8.4357844e+00  -4.7109375e+01
   8.4773395e+00  -4.6406250e+01
   8.3607623e+00  -4.5703125e+01
   8.0536458e+00  -4.5000000e+01
   7.5257588e+00  -4.4296875e+01
   6.7468427e+00  -4.3593750e+01
   5.6841529e+00  -4.2890625e+01
   4.2997075e+00  -4.2187500e+01
   2.5471867e+00  -4.1484375e+01
   3.6875700e-01  -4.0781250e+01
  -2.3063467e+00  -4.0078125e+01
  -5.5534227e+00  -3.9375000e+01
  -9.4018491e+00  -3.8671875e+01
  -1.3627381e+01  -3.7968750e+01
  -1.7164817e+01  -3.7265625e+01
  -1.7953329e+01  -3.6562500e+01
  -1.5708698e+01  -3.5859375e+01
  -1.2459640e+01  -3.5156250e+01
  -9.5062342e+00  -3.4453125e+01
  -7.1785636e+00  -3.3750000e+01
  -5.4826381e+00  -3.3046875e+01
  -4.3612467e+00  -3.2343750e+01
  -3.7612232e+00  -3.1640625e+01
  -3.6473073e+00  -3.0937500e+01
  -4.0038674e+00  -3.0234375e+01
  -4.8353208e+00  -2.9531250e+01
  -6.1685090e+00  -2.8828125e+01
  -8.0590778e+00  -2.8125000e+01
  -1.0605280e+01  -2.7421875e+01
  -1.3977255e+01  -2.6718750e+01
  -1.8483361e+01  -2.6015625e+01
  -2.4738999e+01  -2.5312500e+01
  -3.0000000e+01  -2.4609375e+01
  -3.0000000e+01  -2.3906250e+01
  -3.0000000e+01  -2.3203125e+01
  -3.0000000e+01  -2.2500000e+01
  -2.5091065e+01  -2.1796875e+01
  -2.1390127e+01  -2.1093750e+01
  -1.9160866e+01  -2.0390625e+01
  -1.8039842e+01  -1.9687500e+01
  -1.7898530e+01  -1.8984375e+01
  -1.8786715e+01  -1.8281250e+01
  -2.1023497e+01  -1.7578125e+01
  -2.5760620e+01  -1.6875000e+01
  -3.0000000e+01  -1.6171875e+01
  -2.7685267e+01  -1.5468750e+01
  -2.1134464e+01  -1.4765625e+01
  -1.7803260e+01  -1.4062500e+01
  -1.5847419e+01  -1.3359375e+01
  -1.4726555e+01  -1.2656250e+01
  -1.4201630e+01  -1.1953125e+01
  -1.4139850e+01  -1.1250000e+01
  -1.4452305e+01  -1.0546875e+01
  -1.5067296e+01  -9.8437500e+00
  -1.5916552e+01  -9.1406250e+00
  -1.6928592e+01  -8.4375000e+00
  -1.8029660e+01  -7.7343750e+00
  -1.9155117e+01  -7.0312500e+00
  -2.0272744e+01  -6.3281250e+00
  -2.1414274e+01  -5.6250000e+00
  -2.2710582e+01  -4.9218750e+00
  -2.4447150e+01  -4.2187500e+00
  -2.7248323e+01  -3.5156250e+00
  -3.0000000e+01  -2.8125000e+00
  -3.0000000e+01  -2.1093750e+00
  -2.8026258e+01  -1.4062500e+00
  -2.1887849e+01  -7.0312500e-01
  -1.7929993e+01   0.0000000e+00
  -1.5021241e+01   7.0312500e-01
  -1.2778498e+01   1.4062500e+00
  -1.1026488e+01   2.1093750e+00
  -9.6719435e+00   2.8125000e+00
  -8.6617409e+00   3.5156250e+00
  -7.9661689e+00   4.2187500e+00
  -7.5717961e+00   4.9218750e+00
  -7.4789326e+00   5.6250000e+00
  -7.7021400e+00   6.3281250e+00
  -8.2739647e+00   7.0312500e+00
  -9.2539393e+00   7.7343750e+00
  -1.0749037e+01   8.4375000e+00
  -1.2965041e+01   9.1406250e+00
  -1.6366055e+01   9.8437500e+00
  -2.2425748e+01   1.0546875e+01
  -3.0000000e+01   1.1250000e+01
  -2.3165649e+01   1.1953125e+01
  -1.7777534e+01   1.2656250e+01
  -1.5144386e+01   1.3359375e+01
  -1.3822880e+01   1.4062500e+01
  -1.3410495e+01   1.4765625e+01
  -1.3799780e+01   1.5468750e+01
  -1.5056638e+01   1.6171875e+01
  -1.7481283e+01   1.6875000e+01
  -2.2043169e+01   1.7578125e+01
  -3.0000000e+01   1.8281250e+01
  -2.7051129e+01   1.8984375e+01
  -1.9818621e+01   1.9687500e+01
  -1.6467896e+01   2.0390625e+01
  -1.4678254e+01   2.1093750e+01
  -1.3868427e+01   2.1796875e+01
  -1.3833772e+01   2.2500000e+01
  -1.4521891e+01   2.3203125e+01
  -1.5986983e+01   2.3906250e+01
  -1.8422750e+01   2.4609375e+01
  -2.2339786e+01   2.5312500e+01
  -2.9520506e+01   2.6015625e+01
  -3.0000000e+01   2.6718750e+01
  -2.9936988e+01   2.7421875e+01
  -2.6488647e+01   2.8125000e+01
  -2.6094307e+01   2.8828125e+01
  -2.8130086e+01   2.9531250e+01
  -3.0000000e+01   3.0234375e+01
  -3.0000000e+01   3.0937500e+01
  -2.8598074e+01   3.1640625e+01
  -2.3956776e+01   3.2343750e+01
  -2.1634824e+01   3.3046875e+01
  -2.0688433e+01   3.3750000e+01
  -2.0873197e+01   3.4453125e+01
  -2.2253396e+01   3.5156250e+01
  -2.5293180e+01   3.5859375e+01
  -3.0000000e+01   3.6562500e+01
  -3.0000000e+01   3.7265625e+01
  -2.9482010e+01   3.7968750e+01
  -2.5270079e+01   3.8671875e+01
  -2.3754785e+01   3.9375000e+01
  -2.4037581e+01   4.0078125e+01
  -2.6337860e+01   4.0781250e+01
  -3.0000000e+01   4.1484375e+01
  -3.0000000e+01   4.2187500e+01
  -2.7196077e+01   4.2890625e+01
  -2.2586699e+01   4.3593750e+01
  -2.0412703e+01   4.4296875e+01
  -1.9821690e+01   4.5000000e+01
  -2.0825659e+01   4.5703125e+01
  -2.4365171e+01   4.6406250e+01
  -3.0000000e+01   4.7109375e+01
  -2.5609835e+01   4.7812500e+01
  -1.7959155e+01   4.8515625e+01
  -1.3814251e+01   4.9218750e+01
  -1.1148987e+01   4.9921875e+01
  -9.4011382e+00   5.0625000e+01
  -8.3407033e+00   5.1328125e+01
  -7.8621206e+00   5.2031250e+01
  -7.9235758e+00   5.2734375e+01
  -8.5277238e+00   5.3437500e+01
  -9.7212252e+00   5.4140625e+01
  -1.1611980e+01   5.4843750e+01
  -1.4421624e+01   5.5546875e+01
  -1.8652220e+01   5.6250000e+01
  -2.5866815e+01   5.6953125e+01
  -3.0000000e+01   5.7656250e+01
  -3.0000000e+01   5.8359375e+01
  -2.8326874e+01   5.9062500e+01
  -3.0000000e+01   5.9765625e+01
  -3.0000000e+01   6.0468750e+01
  -2.2007339e+01   6.1171875e+01
  -1.6371389e+01   6.1875000e+01
  -1.2760647e+01   6.2578125e+01
  -1.0269791e+01   6.3281250e+01
  -8.5454012e+00   6.3984375e+01
  -7.4136476e+00   6.4687500e+01
  -6.7802070e+00   6.5390625e+01
  -6.5940419e+00   6.6093750e+01
  -6.8325846e+00   6.6796875e+01
  -7.4964366e+00   6.7500000e+01
  -8.6102438e+00   6.8203125e+01
  -1.0230469e+01   6.8906250e+01
  -1.2465863e+01   6.9609375e+01
  -1.5530570e+01   7.0312500e+01
  -1.9910409e+01   7.1015625e+01
  -2.7155206e+01   7.1718750e+01
  -3.0000000e+01   7.2421875e+01
  -3.0000000e+01   7.3125000e+01
  -2.6650942e+01   7.3828125e+01
  -2.6414864e+01   7.4531250e+01
  -2.8652815e+01   7.5234375e+01
  -3.0000000e+01   7.5937500e+01
  -3.0000000e+01   7.6640625e+01
  -2.8342219e+01   7.7343750e+01
  -2.3572784e+01   7.8046875e+01
  -2.0862606e+01   7.8750000e+01
  -1.9275026e+01   7.9453125e+01
  -1.8483719e+01   8.0156250e+01
  -1.8364411e+01   8.0859375e+01
  -1.8903549e+01   8.1562500e+01
  -2.0195870e+01   8.2265625e+01
  -2.2527887e+01   8.2968750e+01
  -2.6755751e+01   8.3671875e+01
  -3.0000000e+01   8.4375000e+01
  -3.0000000e+01   8.5078125e+01
  -2.5096229e+01   8.5781250e+01
  -2.1143149e+01   8.6484375e+01
  -1.8729995e+01   8.7187500e+01
  -1.7172970e+01   8.7890625e+01
  -1.6198069e+01   8.8593750e+01
  -1.5668091e+01   8.9296875e+01
  -1.5504492e+01   9.0000000e+01
  -1.5657514e+01   9.0703125e+01
  -1.6092420e+01   9.1406250e+01
  -1.6782358e+01   9.2109375e+01
  -1.7704754e+01   9.2812500e+01
  -1.8840726e+01   9.3515625e+01
  -2.0178701e+01   9.4218750e+01
  -2.1725253e+01   9.4921875e+01
  -2.3529459e+01   9.5625000e+01
  -2.5736649e+01   9.6328125e+01
  -2.8731004e+01   9.7031250e+01
  -3.0000000e+01   9.7734375e+01
  -3.0000000e+01   9.8437500e+01
  -3.0000000e+01   9.9140625e+01
  -2.7715511e+01   9.9843750e+01
  -2.3381023e+01   1.0054688e+02
  -2.0270474e+01   1.0125000e+02
  -1.7886991e+01   1.0195312e+02
  -1.6029418e+01   1.0265625e+02
  -1.4599082e+01   1.0335938e+02
  -1.3540764e+01   1.0406250e+02
  -1.2819423e+01   1.0476562e+02
  -1.2408627e+01   1.0546875e+02
  -1.2282681e+01   1.0617188e+02
  -1.2408832e+01   1.0687500e+02
  -1.2737432e+01   1.0757812e+02
  -1.3189298e+01   1.0828125e+02
  -1.3643185e+01   1.0898438e+02
  -1.3934384e+01   1.0968750e+02
  -1.3883999e+01   1.1039062e+02
  -1.3366464e+01   1.1109375e+02
  -1.2376105e+01   1.1179688e+02
  -1.1028941e+01   1.1250000e+02
  -9.4976681e+00   1.1320312e+02
  -7.9426423e+00   1.1390625e+02
  -6.4804375e+00   1.1460938e+02
  -5.1838524e+00   1.1531250e+02
  -4.0936254e+00   1.1601562e+02
  -3.2301866e+00   1.1671875e+02
  -2.6020043e+00   1.1742188e+02
  -2.2106134e+00   1.1812500e+02
  -2.0531933e+00   1.1882812e+02
  -2.1234106e+00   1.1953125e+02
  -2.4109137e+00   1.2023438e+02
  -2.8996013e+00   1.2093750e+02
  -3.5646577e+00   1.2164063e+02
  -4.3684745e+00   1.2234375e+02
  -5.2562267e+00   1.2304688e+02
  -6.1533308e+00   1.2375000e+02
  -6.9690815e+00   1.2445313e+02
  -7.6113696e+00   1.2515625e+02
  -8.0124640e+00   1.2585938e+02
  -8.1548022e+00   1.2656250e+02
  -8.0794118e+00   1.2726562e+02
  -7.8703314e+00   1.2796875e+02
  -7.6268647e+00   1.2867188e+02
  -7.4404842e+00   1.2937500e+02
  -7.3835546e+00   1.3007812e+02
  -7.5073049e+00   1.3078125e+02
  -7.8435719e+00   1.3148437e+02
  -8.4060362e+00   1.3218750e+02
  -9.1882737e+00   1.3289062e+02
  -1.0156848e+01   1.3359375e+02
  -1.1238819e+01   1.3429688e+02
  -1.2307210e+01   1.3500000e+02
  -1.3178917e+01   1.3570312e+02
  -1.3652287e+01   1.3640625e+02
  -1.3595118e+01   1.3710938e+02
  -1.3026095e+01   1.3781250e+02
  -1.2104558e+01   1.3851563e+02
  -1.1040897e+01   1.3921875e+02
  -1.0017377e+01   1.3992188e+02
  -9.1617166e+00   1.4062500e+02
  -8.5553742e+00   1.4132812e+02
  -8.2512274e+00   1.4203125e+02
  -8.2894913e+00   1.4273438e+02
  -8.7105086e+00   1.4343750e+02
  -9.5670069e+00   1.4414062e+02
  -1.0940965e+01   1.4484375e+02
  -1.2976636e+01   1.4554687e+02
  -1.5966284e+01   1.4625000e+02
  -2.0658594e+01   1.4695313e+02
  -3.0000000e+01   1.4765625e+02
  -3.0000000e+01   1.4835938e+02
  -2.3392068e+01   1.4906250e+02
  -2.0137426e+01   1.4976562e+02
  -1.8661039e+01   1.5046875e+02
  -1.8132158e+01   1.5117188e+02
  -1.8183092e+01   1.5187500e+02
  -1.8548315e+01   1.5257813e+02
  -1.8953916e+01   1.5328125e+02
  -1.9098374e+01   1.5398438e+02
  -1.8726091e+01   1.5468750e+02
  -1.7752951e+01   1.5539062e+02
  -1.6305881e+01   1.5609375e+02
  -1.4620016e+01   1.5679688e+02
  -1.2912439e+01   1.5750000e+02
  -1.1329307e+01   1.5820312e+02
  -9.9516762e+00   1.5890625e+02
  -8.8180363e+00   1.5960938e+02
  -7.9434464e+00   1.6031250e+02
  -7.3317929e+00   1.6101562e+02
  -6.9829159e+00   1.6171875e+02
  -6.8967366e+00   1.6242188e+02
  -7.0758852e+00   1.6312500e+02
  -7.5277787e+00   1.6382812e+02
  -8.2668042e+00   1.6453125e+02
  -9.3172049e+00   1.6523438e+02
  -1.0717444e+01   1.6593750e+02
  -1.2527357e+01   1.6664062e+02
  -1.4840640e+01   1.6734375e+02
  -1.7808013e+01   1.6804688e+02
  -2.1682519e+01   1.6875000e+02
  -2.6905848e+01   1.6945313e+02
  -3.0000000e+01   1.7015625e+02
  -3.0000000e+01   1.7085938e+02
  -3.0000000e+01   1.7156250e+02
  -3.0000000e+01   1.7226562e+02
  -2.3684187e+01   1.7296875e+02
  -1.8789200e+01   1.7367188e+02
  -1.5043156e+01   1.7437500e+02
  -1.2098001e+01   1.7507812e+02
  -9.7516695e+00   1.7578125e+02
  -7.8807508e+00   1.7648438e+02
  -6.4062632e+00   1.7718750e+02
  -5.2757996e+00   1.7789062e+02
  -4.4536245e+00   1.7859375e+02
  -3.9147886e+00   1.7929688e+02
  -3.6413275e+00   1.8000000e+02


==> SimulationResults/PlotData/MR_64_N_16_Stage_3_Beam_2_hbf_full_quant_2bit.txt <==
               x               y
  -1.9238815e+01  -1.8000000e+02
  -2.4893993e+01  -1.7929688e+02
  -2.6760800e+01  -1.7859375e+02
  -2.2708668e+01  -1.7789062e+02
  -2.0615502e+01  -1.7718750e+02
  -2.0473905e+01  -1.7648438e+02
  -2.2190838e+01  -1.7578125e+02
  -2.5386565e+01  -1.7507812e+02
  -2.3527603e+01  -1.7437500e+02
  -1.8173895e+01  -1.7367188e+02
  -1.4301996e+01  -1.7296875e+02
  -1.1677056e+01  -1.7226562e+02
  -9.9329645e+00  -1.7156250e+02
  -8.8781323e+00  -1.7085938e+02
  -8.4235399e+00  -1.7015625e+02
  -8.5465166e+00  -1.6945313e+02
  -9.2832165e+00  -1.6875000e+02
  -1.0746299e+01  -1.6804687e+02
  -1.3185570e+01  -1.6734375e+02
  -1.7137106e+01  -1.6664062e+02
  -2.2873897e+01  -1.6593750e+02
  -2.1427416e+01  -1.6523438e+02
  -1.6680089e+01  -1.6453125e+02
  -1.3950163e+01  -1.6382812e+02
  -1.2555166e+01  -1.6312500e+02
  -1.2051932e+01  -1.6242188e+02
  -1.2148962e+01  -1.6171875e+02
  -1.2495586e+01  -1.6101562e+02
  -1.2581306e+01  -1.6031250e+02
  -1.2012803e+01  -1.5960938e+02
  -1.0951791e+01  -1.5890625e+02
  -9.8531986e+00  -1.5820312e+02
  -9.0162753e+00  -1.5750000e+02
  -8.5409608e+00  -1.5679688e+02
  -8.4164736e+00  -1.5609375e+02
  -8.5739295e+00  -1.5539062e+02
  -8.9155429e+00  -1.5468750e+02
  -9.3583909e+00  -1.5398438e+02
  -9.9014795e+00  -1.5328125e+02
  -1.0675857e+01  -1.5257812e+02
  -1.1949826e+01  -1.5187500e+02
  -1.4141193e+01  -1.5117188e+02
  -1.7770287e+01  -1.5046875e+02
  -2.0375805e+01  -1.4976562e+02
  -1.5972890e+01  -1.4906250e+02
  -1.1777296e+01  -1.4835938e+02
  -9.1291028e+00  -1.4765625e+02
  -7.6317421e+00  -1.4695312e+02
  -7.0858703e+00  -1.4625000e+02
  -7.4691774e+00  -1.4554687e+02
  -8.9387903e+00  -1.4484375e+02
  -1.2006282e+01  -1.4414062e+02
  -1.8570321e+01  -1.4343750e+02
  -2.8349702e+01  -1.4273438e+02
  -1.5660532e+01  -1.4203125e+02
  -1.1414300e+01  -1.4132812e+02
  -9.5245630e+00  -1.4062500e+02
  -8.6031316e+00  -1.3992188e+02
  -7.3595508e+00  -1.3921875e+02
  -4.8583409e+00  -1.3851563e+02
  -1.7286628e+00  -1.3781250e+02
   1.1669694e+00  -1.3710938e+02
   3.5462926e+00  -1.3640625e+02
   5.3944222e+00  -1.3570312e+02
   6.7563924e+00  -1.3500000e+02
   7.6802068e+00  -1.3429688e+02
   8.2076775e+00  -1.3359375e+02
   8.3788090e+00  -1.3289062e+02
   8.2425576e+00  -1.3218750e+02
   7.8737107e+00  -1.3148437e+02
   7.3925671e+00  -1.3078125e+02
   6.9675454e+00  -1.3007812e+02
   6.7622981e+00  -1.2937500e+02
   6.8349973e+00  -1.2867188e+02
   7.1027370e+00  -1.2796875e+02
   7.4266858e+00  -1.2726562e+02
   7.7101483e+00  -1.2656250e+02
   7.9307446e+00  -1.2585938e+02
   8.1232701e+00  -1.2515625e+02
   8.3397063e+00  -1.2445313e+02
   8.6032263e+00  -1.2375000e+02
   8.8820757e+00  -1.2304688e+02
   9.1012552e+00  -1.2234375e+02
   9.1766709e+00  -1.2164062e+02
   9.0454617e+00  -1.2093750e+02
   8.6873210e+00  -1.2023438e+02
   8.1496542e+00  -1.1953125e+02
   7.5828951e+00  -1.1882812e+02
   7.2412570e+00  -1.1812500e+02
   7.3411936e+00  -1.1742187e+02
   7.8448548e+00  -1.1671875e+02
   8.4931243e+00  -1.1601562e+02
   9.0298161e+00  -1.1531250e+02
   9.3066223e+00  -1.1460938e+02
   9.2691348e+00  -1.1390625e+02
   8.9328580e+00  -1.1320312e+02
   8.3879764e+00  -1.1250000e+02
   7.8211803e+00  -1.1179688e+02
   7.4873403e+00  -1.1109375e+02
   7.5479920e+00  -1.1039062e+02
   7.9135330e+00  -1.0968750e+02
   8.3364499e+00  -1.0898438e+02
   8.6047807e+00  -1.0828125e+02
   8.6134047e+00  -1.0757812e+02
   8.3565220e+00  -1.0687500e+02
   7.9251775e+00  -1.0617188e+02
   7.5153326e+00  -1.0546875e+02
   7.3736195e+00  -1.0476562e+02
   7.6205798e+00  -1.0406250e+02
   8.1313004e+00  -1.0335938e+02
   8.6625677e+00  -1.0265625e+02
   9.0251202e+00  -1.0195312e+02
   9.1304128e+00  -1.0125000e+02
   8.9750771e+00  -1.0054688e+02
   8.6325814e+00  -9.9843750e+01
   8.2566328e+00  -9.9140625e+01
   8.0504159e+00  -9.8437500e+01
   8.1512722e+00  -9.7734375e+01
   8.5147614e+00  -9.7031250e+01
   8.9592233e+00  -9.6328125e+01
   9.3031836e+00  -9.5625000e+01
   9.4356395e+00  -9.4921875e+01
   9.3162590e+00  -9.4218750e+01
   8.9628862e+00  -9.3515625e+01
   8.4504866e+00  -9.2812500e+01
   7.9128999e+00  -9.2109375e+01
   7.5130275e+00  -9.1406250e+01
   7.3548645e+00  -9.0703125e+01
   7.4018196e+00  -9.0000000e+01
   7.5056230e+00  -8.9296875e+01
   7.5041372e+00  -8.8593750e+01
   7.2787087e+00  -8.7890625e+01
   6.7566719e+00  -8.7187500e+01
   5.8954667e+00  -8.6484375e+01
   4.6703420e+00  -8.5781250e+01
   3.0719654e+00  -8.5078125e+01
   1.1174174e+00  -8.4375000e+01
  -1.1207544e+00  -8.3671875e+01
  -3.4769891e+00  -8.2968750e+01
  -5.7200688e+00  -8.2265625e+01
  -7.7489300e+00  -8.1562500e+01
  -9.7692979e+00  -8.0859375e+01
  -1.2048035e+01  -8.0156250e+01
  -1.4018877e+01  -7.9453125e+01
  -1.3616612e+01  -7.8750000e+01
  -1.1313310e+01  -7.8046875e+01
  -9.2031309e+00  -7.7343750e+01
  -7.8407900e+00  -7.6640625e+01
  -7.2123864e+00  -7.5937500e+01
  -7.2427670e+00  -7.5234375e+01
  -7.8658555e+00  -7.4531250e+01
  -8.9934519e+00  -7.3828125e+01
  -1.0410810e+01  -7.3125000e+01
  -1.1605527e+01  -7.2421875e+01
  -1.1914691e+01  -7.1718750e+01
  -1.1329477e+01  -7.1015625e+01
  -1.0470653e+01  -7.0312500e+01
  -9.7801735e+00  -6.9609375e+01
  -9.3815793e+00  -6.8906250e+01
  -9.2389078e+00  -6.8203125e+01
  -9.2512316e+00  -6.7500000e+01
  -9.3016079e+00  -6.6796875e+01
  -9.3047055e+00  -6.6093750e+01
  -9.2474690e+00  -6.5390625e+01
  -9.1901761e+00  -6.4687500e+01
  -9.2277511e+00  -6.3984375e+01
  -9.4479219e+00  -6.3281250e+01
  -9.9072218e+00  -6.2578125e+01
  -1.0615393e+01  -6.1875000e+01
  -1.1510989e+01  -6.1171875e+01
  -1.2430842e+01  -6.0468750e+01
  -1.3139200e+01  -5.9765625e+01
  -1.3509985e+01  -5.9062500e+01
  -1.3708216e+01  -5.8359375e+01
  -1.4095413e+01  -5.7656250e+01
  -1.5044336e+01  -5.6953125e+01
  -1.6878328e+01  -5.6250000e+01
  -1.9476806e+01  -5.5546875e+01
  -1.9747614e+01  -5.4843750e+01
  -1.6074420e+01  -5.4140625e+01
  -1.2554536e+01  -5.3437500e+01
  -1.0052712e+01  -5.2734375e+01
  -8.4026348e+00  -5.2031250e+01
  -7.4442864e+00  -5.1328125e+01
  -7.0826234e+00  -5.0625000e+01
  -7.2631937e+00  -4.9921875e+01
  -7.9436431e+00  -4.9218750e+01
  -9.0465540e+00  -4.8515625e+01
  -1.0357644e+01  -4.7812500e+01
  -1.1390369e+01  -4.7109375e+01
  -1.1578705e+01  -4.6406250e+01
  -1.0956588e+01  -4.5703125e+01
  -1.0061813e+01  -4.5000000e+01
  -9.2634367e+00  -4.4296875e+01
  -8.6522691e+00  -4.3593750e+01
  -8.1928116e+00  -4.2890625e+01
  -7.8393376e+00  -4.2187500e+01
  -7.5982782e+00  -4.1484375e+01
  -7.5428977e+00  -4.0781250e+01
  -7.7960189e+00  -4.0078125e+01
  -8.5161042e+00  -3.9375000e+01
  -9.9177524e+00  -3.8671875e+01
  -1.2358980e+01  -3.7968750e+01
  -1.6563528e+01  -3.7265625e+01
  -2.2239535e+01  -3.6562500e+01
  -1.8067566e+01  -3.5859375e+01
  -1.3286770e+01  -3.5156250e+01
  -1.0612328e+01  -3.4453125e+01
  -9.2627250e+00  -3.3750000e+01
  -8.9119406e+00  -3.3046875e+01
  -9.4711390e+00  -3.2343750e+01
  -1.0990544e+01  -3.1640625e+01
  -1.3546000e+01  -3.0937500e+01
  -1.6301300e+01  -3.0234375e+01
  -1.5619497e+01  -2.9531250e+01
  -1.2580349e+01  -2.8828125e+01
  -1.0199744e+01  -2.8125000e+01
  -8.7918308e+00  -2.7421875e+01
  -8.2090765e+00  -2.6718750e+01
  -8.3354827e+00  -2.6015625e+01
  -9.0943066e+00  -2.5312500e+01
  -1.0389347e+01  -2.4609375e+01
  -1.1979284e+01  -2.3906250e+01
  -1.3319932e+01  -2.3203125e+01
  -1.3852168e+01  -2.2500000e+01
  -1.3802260e+01  -2.1796875e+01
  -1.3913180e+01  -2.1093750e+01
  -1.4748850e+01  -2.0390625e+01
  -1.6731798e+01  -1.9687500e+01
  -2.0261261e+01  -1.8984375e+01
  -2.2865858e+01  -1.8281250e+01
  -1.8876357e+01  -1.7578125e+01
  -1.4945098e+01  -1.6875000e+01
  -1.2473179e+01  -1.6171875e+01
  -1.1054487e+01  -1.5468750e+01
  -1.0421273e+01  -1.4765625e+01
  -1.0417120e+01  -1.4062500e+01
  -1.0922515e+01  -1.3359375e+01
  -1.1788989e+01  -1.2656250e+01
  -1.2767992e+01  -1.1953125e+01
  -1.3499328e+01  -1.1250000e+01
  -1.3711647e+01  -1.0546875e+01
  -1.3475207e+01  -9.8437500e+00
  -1.3065232e+01  -9.1406250e+00
  -1.2676961e+01  -8.4375000e+00
  -1.2365644e+01  -7.7343750e+00
  -1.2119215e+01  -7.0312500e+00
  -1.1929758e+01  -6.3281250e+00
  -1.1819031e+01  -5.6250000e+00
  -1.1814514e+01  -4.9218750e+00
  -1.1897430e+01  -4.2187500e+00
  -1.1953014e+01  -3.5156250e+00
  -1.1777248e+01  -2.8125000e+00
  -1.1213526e+01  -2.1093750e+00
  -1.0322711e+01  -1.4062500e+00
  -9.3377553e+00  -7.0312500e-01
  -8.4833546e+00   0.0000000e+00
  -7.8952840e+00   7.0312500e-01
  -7.6358877e+00   1.4062500e+00
  -7.7250753e+00   2.1093750e+00
  -8.1579224e+00   2.8125000e+00
  -8.9088690e+00   3.5156250e+00
  -9.9277547e+00   4.2187500e+00
  -1.1135700e+01   4.9218750e+00
  -1.2434831e+01   5.6250000e+00
  -1.3741612e+01   6.3281250e+00
  -1.5013686e+01   7.0312500e+00
  -1.6192949e+01   7.7343750e+00
  -1.7044177e+01   8.4375000e+00
  -1.7143945e+01   9.1406250e+00
  -1.6395039e+01   9.8437500e+00
  -1.5286341e+01   1.0546875e+01
  -1.4337171e+01   1.1250000e+01
  -1.3803200e+01   1.1953125e+01
  -1.3752196e+01   1.2656250e+01
  -1.4120086e+01   1.3359375e+01
  -1.4651761e+01   1.4062500e+01
  -1.4830780e+01   1.4765625e+01
  -1.4212567e+01   1.5468750e+01
  -1.2995701e+01   1.6171875e+01
  -1.1706722e+01   1.6875000e+01
  -1.0657473e+01   1.7578125e+01
  -9.9174052e+00   1.8281250e+01
  -9.4237411e+00   1.8984375e+01
  -9.0465484e+00   1.9687500e+01
  -8.6447166e+00   2.0390625e+01
  -8.1412749e+00   2.1093750e+01
  -7.5716149e+00   2.1796875e+01
  -7.0519901e+00   2.2500000e+01
  -6.7097118e+00   2.3203125e+01
  -6.6420827e+00   2.3906250e+01
  -6.9107295e+00   2.4609375e+01
  -7.5463512e+00   2.5312500e+01
  -8.5436003e+00   2.6015625e+01
  -9.8314306e+00   2.6718750e+01
  -1.1214757e+01   2.7421875e+01
  -1.2358671e+01   2.8125000e+01
  -1.3003395e+01   2.8828125e+01
  -1.3271270e+01   2.9531250e+01
  -1.3523854e+01   3.0234375e+01
  -1.3994272e+01   3.0937500e+01
  -1.4602739e+01   3.1640625e+01
  -1.4885713e+01   3.2343750e+01
  -1.4327517e+01   3.3046875e+01
  -1.3094279e+01   3.3750000e+01
  -1.1795943e+01   3.4453125e+01
  -1.0831314e+01   3.5156250e+01
  -1.0349132e+01   3.5859375e+01
  -1.0394286e+01   3.6562500e+01
  -1.0986139e+01   3.7265625e+01
  -1.2143386e+01   3.7968750e+01
  -1.3875203e+01   3.8671875e+01
  -1.6109832e+01   3.9375000e+01
  -1.8452237e+01   4.0078125e+01
  -1.9880819e+01   4.0781250e+01
  -1.9698550e+01   4.1484375e+01
  -1.8595585e+01   4.2187500e+01
  -1.7205540e+01   4.2890625e+01
  -1.5657433e+01   4.3593750e+01
  -1.4037815e+01   4.4296875e+01
  -1.2516058e+01   4.5000000e+01
  -1.1247346e+01   4.5703125e+01
  -1.0318227e+01   4.6406250e+01
  -9.7559836e+00   4.7109375e+01
  -9.5481973e+00   4.7812500e+01
  -9.6510504e+00   4.8515625e+01
  -9.9882067e+00   4.9218750e+01
  -1.0452793e+01   4.9921875e+01
  -1.0932165e+01   5.0625000e+01
  -1.1360104e+01   5.1328125e+01
  -1.1750915e+01   5.2031250e+01
  -1.2153934e+01   5.2734375e+01
  -1.2532576e+01   5.3437500e+01
  -1.2644988e+01   5.4140625e+01
  -1.2133892e+01   5.4843750e+01
  -1.0954414e+01   5.5546875e+01
  -9.4929477e+00   5.6250000e+01
  -8.1568007e+00   5.6953125e+01
  -7.1698212e+00   5.7656250e+01
  -6.6324609e+00   5.8359375e+01
  -6.6029336e+00   5.9062500e+01
  -7.1438514e+00   5.9765625e+01
  -8.3487682e+00   6.0468750e+01
  -1.0343018e+01   6.1171875e+01
  -1.3085289e+01   6.1875000e+01
  -1.5050489e+01   6.2578125e+01
  -1.3495340e+01   6.3281250e+01
  -1.0764996e+01   6.3984375e+01
  -8.7617935e+00   6.4687500e+01
  -7.6387008e+00   6.5390625e+01
  -7.3225822e+00   6.6093750e+01
  -7.7993951e+00   6.6796875e+01
  -9.1455801e+00   6.7500000e+01
  -1.1491817e+01   6.8203125e+01
  -1.4397127e+01   6.8906250e+01
  -1.4391760e+01   6.9609375e+01
  -1.1094133e+01   7.0312500e+01
  -8.1742825e+00   7.1015625e+01
  -6.2048112e+00   7.1718750e+01
  -5.0224061e+00   7.2421875e+01
  -4.4819667e+00   7.3125000e+01
  -4.4917300e+00   7.3828125e+01
  -4.9835402e+00   7.4531250e+01
  -5.8711732e+00   7.5234375e+01
  -6.9860292e+00   7.5937500e+01
  -8.0149211e+00   7.6640625e+01
  -8.6056288e+00   7.7343750e+01
  -8.7240918e+00   7.8046875e+01
  -8.7379044e+00   7.8750000e+01
  -9.0821071e+00   7.9453125e+01
  -1.0105030e+01   8.0156250e+01
  -1.2190371e+01   8.0859375e+01
  -1.6065338e+01   8.1562500e+01
  -2.2526246e+01   8.2265625e+01
  -1.9161854e+01   8.2968750e+01
  -1.3715260e+01   8.3671875e+01
  -1.0775033e+01   8.4375000e+01
  -9.3308628e+00   8.5078125e+01
  -9.0171276e+00   8.5781250e+01
  -9.8087862e+00   8.6484375e+01
  -1.2021332e+01   8.7187500e+01
  -1.6920296e+01   8.7890625e+01
  -3.0000000e+01   8.8593750e+01
  -1.7451474e+01   8.9296875e+01
  -1.1251535e+01   9.0000000e+01
  -8.0707832e+00   9.0703125e+01
  -6.2899300e+00   9.1406250e+01
  -5.4442639e+00   9.2109375e+01
  -5.3666689e+00   9.2812500e+01
  -6.0247421e+00   9.3515625e+01
  -7.4911770e+00   9.4218750e+01
  -9.9772573e+00   9.4921875e+01
  -1.3905173e+01   9.5625000e+01
  -1.8910286e+01   9.6328125e+01
  -1.7684313e+01   9.7031250e+01
  -1.3875594e+01   9.7734375e+01
  -1.1753968e+01   9.8437500e+01
  -1.0995216e+01   9.9140625e+01
  -1.1334808e+01   9.9843750e+01
  -1.2668523e+01   1.0054688e+02
  -1.4688001e+01   1.0125000e+02
  -1.5699053e+01   1.0195312e+02
  -1.3879767e+01   1.0265625e+02
  -1.1279080e+01   1.0335938e+02
  -9.3133308e+00   1.0406250e+02
  -8.1300165e+00   1.0476562e+02
  -7.6672913e+00   1.0546875e+02
  -7.8933051e+00   1.0617188e+02
  -8.8487122e+00   1.0687500e+02
  -1.0692847e+01   1.0757812e+02
  -1.3855146e+01   1.0828125e+02
  -1.9713373e+01   1.0898438e+02
  -3.0000000e+01   1.0968750e+02
  -1.9204387e+01   1.1039062e+02
  -1.4234403e+01   1.1109375e+02
  -1.1631100e+01   1.1179688e+02
  -1.0191715e+01   1.1250000e+02
  -9.4950179e+00   1.1320312e+02
  -9.3410158e+00   1.1390625e+02
  -9.6107648e+00   1.1460938e+02
  -1.0213684e+01   1.1531250e+02
  -1.1058936e+01   1.1601562e+02
  -1.2035194e+01   1.1671875e+02
  -1.2999692e+01   1.1742188e+02
  -1.3788016e+01   1.1812500e+02
  -1.4253158e+01   1.1882812e+02
  -1.4315438e+01   1.1953125e+02
  -1.3985890e+01   1.2023438e+02
  -1.3351245e+01   1.2093750e+02
  -1.2537693e+01   1.2164063e+02
  -1.1672490e+01   1.2234375e+02
  -1.0858103e+01   1.2304688e+02
  -1.0164402e+01   1.2375000e+02
  -9.6333843e+00   1.2445313e+02
  -9.2882725e+00   1.2515625e+02
  -9.1421557e+00   1.2585938e+02
  -9.2044300e+00   1.2656250e+02
  -9.4841323e+00   1.2726562e+02
  -9.9880523e+00   1.2796875e+02
  -1.0707744e+01   1.2867188e+02
  -1.1582081e+01   1.2937500e+02
  -1.2420340e+01   1.3007812e+02
  -1.2844105e+01   1.3078125e+02
  -1.2502555e+01   1.3148437e+02
  -1.1503321e+01   1.3218750e+02
  -1.0296425e+01   1.3289062e+02
  -9.2448796e+00   1.3359375e+02
  -8.5319789e+00   1.3429688e+02
  -8.2478363e+00   1.3500000e+02
  -8.4624911e+00   1.3570312e+02
  -9.2733582e+00   1.3640625e+02
  -1.0859872e+01   1.3710938e+02
  -1.3606223e+01   1.3781250e+02
  -1.8461954e+01   1.3851563e+02
  -2.4590824e+01   1.3921875e+02
  -1.8098310e+01   1.3992188e+02
  -1.3219459e+01   1.4062500e+02
  -1.0406854e+01   1.4132812e+02
  -8.7474592e+00   1.4203125e+02
  -7.8772839e+00   1.4273438e+02
  -7.6360652e+00   1.4343750e+02
  -7.9548504e+00   1.4414062e+02
  -8.8147976e+00   1.4484375e+02
  -1.0223232e+01   1.4554687e+02
  -1.2164774e+01   1.4625000e+02
  -1.4414341e+01   1.4695313e+02
  -1.6060572e+01   1.4765625e+02
  -1.5914032e+01   1.4835938e+02
  -1.4598738e+01   1.4906250e+02
  -1.3315466e+01   1.4976562e+02
  -1.2473333e+01   1.5046875e+02
  -1.2107625e+01   1.5117188e+02
  -1.2174516e+01   1.5187500e+02
  -1.2623057e+01   1.5257813e+02
  -1.3401615e+01   1.5328125e+02
  -1.4444699e+01   1.5398438e+02
  -1.5651473e+01   1.5468750e+02
  -1.6873882e+01   1.5539062e+02
  -1.7957975e+01   1.5609375e+02
  -1.8855270e+01   1.5679688e+02
  -1.9686959e+01   1.5750000e+02
  -2.0629500e+01   1.5820312e+02
  -2.1636244e+01   1.5890625e+02
  -2.2030683e+01   1.5960938e+02
  -2.0879807e+01   1.6031250e+02
  -1.8645976e+01   1.6101562e+02
  -1.6378165e+01   1.6171875e+02
  -1.4497655e+01   1.6242188e+02
  -1.3043260e+01   1.6312500e+02
  -1.1936070e+01   1.6382812e+02
  -1.1059796e+01   1.6453125e+02
  -1.0289881e+01   1.6523438e+02
  -9.5277904e+00   1.6593750e+02
  -8.7395303e+00   1.6664062e+02
  -7.9660268e+00   1.6734375e+02
  -7.2936154e+00   1.6804688e+02
  -6.8146025e+00   1.6875000e+02
  -6.6061604e+00   1.6945313e+02
  -6.7280557e+00   1.7015625e+02
  -7.2270996e+00   1.7085938e+02
  -8.1363952e+00   1.7156250e+02
  -9.4521334e+00   1.7226562e+02
  -1.1046461e+01   1.7296875e+02
  -1.2474288e+01   1.7367188e+02
  -1.2999164e+01   1.7437500e+02
  -1.2489329e+01   1.7507812e+02
  -1.1663584e+01   1.7578125e+02
  -1.1122171e+01   1.7648438e+02
  -1.1114390e+01   1.7718750e+02
  -1.1750420e+01   1.7789062e+02
  -1.3143137e+01   1.7859375e+02
  -1.5498454e+01   1.7929688e+02
  -1.9238815e+01   1.8000000e+02

